An Open-Source Hardware-Aware Sub-THz Radio-Stripe Simulator

Sub-Terahertz radio-stripe and distributed MIMO architectures promise extreme spatial reuse and multi-GHz bandwidths, but the cascaded fiber front-haul and RF hardware impairments strongly shape end-to-end performance. This paper presents an open-source, configuration-driven simulator that models the full waveform-level signal chain from CP-OFDM baseband generation in the central unit, through measurement-parameterized polymer microwave fiber and coupler links, to booster/active Radio Units (RUs) with configurable nonlinearity, noise, in-phase and quadrature imbalance, and oscillator phase noise and carrier frequency offset. Wireless propagation is supported via lightweight deterministic and stochastic per-subcarrier channel models as well as site-specific ray-tracing datasets generated with a companion Sionna ray-tracer module. The simulator exports intermediate waveforms and system metrics (e.g., normalised mean square error, signal-to-noise-and-distortion ratio, bit error rate) to enable reproducible studies of impairment accumulation, calibration, and algorithmic choices such as RU selection and beam management.

==> figures/heatmap.csv <==
ue_id,stripe_id,ru_id,ue_beam_id,ru_beam_id,pavg_ru,pavg_cu,sndr_ru,sndr_cu,nmse,ber
0,0,0,0,0,-83.58824903428209,-54.6610838855795,-7.74869956818981,-7.74869956818981,10.885596841119405,0.4466471354166667
0,0,1,0,0,-90.3500097279648,-54.77930822655853,-10.584175580863311,-10.979778518251424,13.040199426877328,0.4898763020833333
0,0,2,0,0,-87.45926629155574,-54.757360022456176,-9.78521848167782,-10.65466211635868,13.243079626130836,0.4864908854166667
0,0,3,0,0,-85.41252673775503,-54.73479971876243,-8.993978551273173,-10.570222827763693,11.914431844821342,0.4802734375
0,0,4,0,0,-83.09034326641515,-54.615469392779204,-7.510805374031522,-10.104213967985222,12.495777804816237,0.481005859375
0,0,5,0,0,-80.70586557154556,-54.529883485532054,-5.860702394137599,-9.815922224166203,11.056675903084383,0.4783528645833333
0,0,6,0,0,-76.79445843097797,-54.195001466285156,-2.51610215563971,-8.692489173503402,11.284348537928237,0.46295572916666666
0,0,7,0,0,-72.07729316933344,-53.13743706427212,2.675654879250509,-5.830811360277849,12.005240203238989,0.40691731770833334
0,0,8,0,0,-65.34765362836379,-49.782519734712636,9.635480321492816,1.7335960067317213,7.412835501065986,0.21064453125
0,0,9,0,0,-56.80418452411686,-42.839803333319566,18.266732103541745,11.22707688319858,4.021948994690504,0.036376953125
0,0,10,0,0,-48.21955849372512,-34.78970745740266,26.535210846701155,19.396683695293817,-0.4078407962464279,0.04236653645833333
0,0,11,0,0,-46.1947787758137,-32.876112875712295,28.531352416671368,21.105575573094086,-1.3853086505615921,0.043229166666666666
0,0,12,0,0,-52.71040471015696,-38.98759813652015,22.053107273246372,14.161028646878792,3.7185791168146514,0.043701171875
0,0,13,0,0,-62.25297330234146,-47.5521501221213,13.073729697979683,3.2418022067874643,6.7035804445242855,0.17744140625
0,0,14,0,0,-70.08550840414773,-52.4072217523429,5.386340443270003,-8.554238637001164,11.169201207598974,0.46702473958333335
0,0,15,0,0,-114.45553035090775,-54.803512576399605,-11.700073494828976,-11.731834319160274,11.849270126930307,0.49850260416666664
0,0,16,0,0,-92.99376901774336,-54.797219463935456,-11.314648340276197,-11.772451941270447,15.945060265144296,0.497216796875
0,0,17,0,0,-113.80386568609438,-54.830878860356734,-11.881046867217044,-11.76154047030053,12.576781484408361,0.49952799479166665
0,0,18,0,0,-120.88284812234832,-54.78652672535178,-11.692163487530895,-11.873782632891526,11.217593785215282,0.5013509114583333
0,0,19,0,0,-122.92829882730473,-54.80061054151832,-11.917143414795952,-11.74878101771231,11.435624922103678,0.499560546875
0,1,0,0,0,-94.1075259600393,-54.79684208780253,-11.278721083336547,-11.278721083336547,13.002132156624862,0.495849609375
0,1,1,0,0,-91.82156448499866,-54.78950310036459,-10.990572960335285,-11.196873270541193,10.561796451693684,0.49265950520833335
0,1,2,0,0,-90.36453676653493,-54.78424933252187,-10.780645561831708,-11.166943996754664,11.634672860746209,0.4945149739583333
0,1,3,0,0,-88.71373502108581,-54.73142733429231,-10.328305225815425,-11.225304453323659,12.656109756075079,0.493017578125
0,1,4,0,0,-87.23786775009806,-54.737199659021776,-9.762784162798303,-11.06347023634454,15.541038017400776,0.49306640625
0,1,5,0,0,-83.18857266069257,-54.64302049324414,-7.9175882603695475,-10.934421069213572,11.009322409277189,0.489404296875
0,1,6,0,0,-79.30034643480423,-54.48264122015516,-5.1680798637247225,-10.16629002492818,12.628961897009752,0.48260091145833334
0,1,7,0,0,-75.27077176410968,-54.139683748660076,-1.1839609553467483,-9.081029870233692,11.675027863256915,0.4679361979166667
0,1,8,0,0,-68.51602063059187,-52.5649900132722,4.090106535074813,-4.963989099009785,10.44902643626976,0.39475911458333335
0,1,9,0,0,-62.06208598019188,-50.16252596539772,9.421663718478275,0.6222409641788267,10.741942853359712,0.2518717447916667
0,1,10,0,0,-56.23383875677136,-47.491573260320266,12.700101768171024,4.380234618443528,6.507938476333433,0.140625
0,1,11,0,0,-54.48206923502451,-45.39369853113808,13.592890819193272,5.369097098630171,4.254721038782381,0.139697265625
0,1,12,0,0,-59.10881961598964,-48.53216262626108,11.179711041841234,1.3912346434982197,6.149235866992761,0.23014322916666666
0,1,13,0,0,-66.28806997719421,-51.980236774730116,6.3644496545766795,-6.830355127240038,10.121725677418231,0.44366861979166666
0,1,14,0,0,-72.97456723225423,-53.824509608707785,0.872556322420972,-11.132892787756848,17.36021884953143,0.4921061197916667
0,1,15,0,0,-95.32735017963297,-54.80425882404904,-11.44869903934626,-11.860398416059505,11.250218504269174,0.49900716145833335
0,1,16,0,0,-114.20731627848565,-54.78564692564828,-11.71100775035003,-11.779543043366932,15.965654937367477,0.5029459635416667
0,1,17,0,0,-121.8133359758684,-54.84071959984932,-11.849786672957247,-11.663561287360032,11.198323135142578,0.499462890625
0,1,18,0,0,-122.76381067207831,-54.79485263657065,-11.753501056865971,-11.798979594395435,10.730961842424552,0.5023274739583333
0,1,19,0,0,-118.56164420017285,-54.80647882926941,-11.94100284442655,-11.92746062990788,12.22838332425865,0.498876953125
0,2,0,0,0,-84.69598295777926,-54.7151157877184,-9.584286731609733,-9.584286731609733,15.310246664345318,0.47337239583333335
0,2,1,0,0,-100.83931464609128,-54.81475196978284,-11.572810317121238,-11.638111833853364,13.722109315041454,0.4984049479166667
0,2,2,0,0,-99.0789392976756,-54.79561687942608,-11.646748731198803,-11.738070435319164,11.129418129295543,0.5014485677083333
0,2,3,0,0,-96.94875525977686,-54.81286505814755,-11.764352533907928,-11.826466604734126,12.865201543473262,0.49925130208333335
0,2,4,0,0,-94.94930224289931,-54.76069533294065,-11.571029525398423,-11.692315931165515,13.687520868063842,0.49637044270833336
0,2,5,0,0,-92.4540200069724,-54.82961659622768,-11.51498426892745,-11.666850775607386,11.40209818633106,0.49920247395833334
0,2,6,0,0,-89.92502335578821,-54.804920398641656,-11.510844760286385,-11.761419174830609,11.578017021530583,0.4967122395833333
0,2,7,0,0,-88.05539221348653,-54.7814230893594,-11.562195038458258,-11.80114776045599,11.9505661263196,0.49931640625
0,2,8,0,0,-89.42429235483988,-54.80311258224538,-11.715914619405433,-11.76105424481101,10.229942221114257,0.5007975260416667
0,2,9,0,0,-83.37457486565442,-54.79921266668454,-11.649189273731636,-11.805058386723456,12.34690623460677,0.5016438802083333
0,2,10,0,0,-67.41630951016286,-53.990119144338,-0.7364716091996174,-10.180976731098621,12.098461758403534,0.48123372395833336
0,2,11,0,0,-66.10712626742337,-53.80745262728334,-0.3465067626178094,-10.383444466406818,12.264512503257626,0.48699544270833334
0,2,12,0,0,-73.6485699853557,-54.59168459645792,-6.5680281616312595,-11.662182347299815,11.264623674843023,0.49900716145833335
0,2,13,0,0,-96.88465174278987,-54.81414624820532,-11.658416622143985,-11.896852711559296,12.407690375807531,0.4982096354166667
0,2,14,0,0,-87.97477864037862,-54.80022032823765,-11.753423358679981,-11.757826171131148,10.575933207098185,0.49599609375
0,2,15,0,0,-120.35062770653427,-54.82433935913926,-11.733906192064467,-11.74510993122567,13.70025490161388,0.4947102864583333
0,2,16,0,0,-111.21864316756887,-54.79139267158836,-11.879721994722088,-11.936282823963063,16.635234878773066,0.499951171875
0,2,17,0,0,-118.16296313394417,-54.8232862702121,-11.843177480391136,-11.753179659160748,12.28970454454156,0.5005533854166667
0,2,18,0,0,-130.60868210588654,-54.7953201442651,-11.931937474930074,-11.699574801089415,16.720310896839685,0.4976725260416667
0,2,19,0,0,-136.36792886239465,-54.786004872174054,-11.79232604774558,-11.743464246086313,12.298084201565269,0.5002278645833333
0,3,0,0,0,-107.17713779797313,-54.79869094223101,-11.778946985253839,-11.778946985253839,24.472199258523077,0.4972330729166667
0,3,1,0,0,-104.52341686779697,-54.76423252227481,-11.905546612949692,-11.900588571604128,11.001805476978276,0.49659830729166665
0,3,2,0,0,-104.60924971584888,-54.81226471004655,-11.756747905020493,-11.69126984369974,12.9099498471497,0.4984375
0,3,3,0,0,-103.91527088439696,-54.8414020137035,-11.80424078682476,-11.888828928149975,12.210599850926144,0.5022135416666667
0,3,4,0,0,-100.67805919374709,-54.813702581335434,-11.723827604552,-11.81800808704514,9.961705296140881,0.49609375
0,3,5,0,0,-97.49879121131428,-54.829422890604384,-11.702110622356997,-11.708793371284115,11.18600376825386,0.49876302083333335
0,3,6,0,0,-103.699104120153,-54.79166074703688,-11.865375749758092,-11.891925131232322,10.718173627222953,0.49954427083333336
0,3,7,0,0,-101.59346065116264,-54.81446665216501,-11.775512992923176,-11.80068425294837,11.865377436418816,0.50009765625
0,3,8,0,0,-88.36304283053069,-54.82656555297532,-11.858083942387747,-11.71120540821663,9.894889050531644,0.5022135416666667
0,3,9,0,0,-81.50424720998319,-54.80443453931898,-11.117623544121304,-11.725298158586899,12.802959963279255,0.499365234375
0,3,10,0,0,-76.63601213202031,-54.769198647601684,-10.451222343816564,-11.854855725890772,11.92718517178671,0.49978841145833336
0,3,11,0,0,-76.19616347514605,-54.76920675119517,-10.247730679594627,-11.80853423338424,11.814324719484281,0.49931640625
0,3,12,0,0,-78.36315638603965,-54.77657840316722,-10.85912397167082,-11.892668028070794,14.190614929045653,0.5012532552083333
0,3,13,0,0,-85.62635997823988,-54.801921291405634,-11.395185458985278,-11.74356946107388,13.84716864579239,0.5023763020833333
0,3,14,0,0,-95.83506637591162,-54.761379156205635,-11.79925202497656,-11.79161049945672,10.853222897757215,0.501123046875
0,3,15,0,0,-114.35633507621435,-54.829710823222186,-11.738491950120752,-11.735974814721345,14.516769083429065,0.5005045572916667
0,3,16,0,0,-136.0339356493898,-54.785858191763324,-11.870758026789947,-11.814141081507254,11.247832767882578,0.4991373697916667
0,3,17,0,0,-108.9694582052917,-54.79150388043795,-11.80458789376842,-11.839310182933808,12.96941231242023,0.4982421875
0,3,18,0,0,-143.78511269156223,-54.82354202728203,-11.675463352745462,-11.77736183147444,12.421703782307745,0.50087890625
0,3,19,0,0,-117.94005724039577,-54.82466175740201,-11.780390706119883,-11.83135756447535,12.716977721309721,0.5013997395833333
0,4,0,0,0,-91.46987338344243,-54.81453473515249,-11.854146286840304,-11.854146286840308,15.080055531231926,0.49920247395833334
0,4,1,0,0,-104.22149114383532,-54.805820124046775,-11.719136767311037,-11.698419023959968,11.498634854356668,0.499267578125
0,4,2,0,0,-106.63048365363619,-54.81375224680062,-11.799883170110355,-11.923340934873318,13.657952677845685,0.4998372395833333
0,4,3,0,0,-96.28042376907186,-54.79265326882694,-11.666127825906704,-11.74233564040392,11.562542849301082,0.4986328125
0,4,4,0,0,-92.37885510041208,-54.819672469312025,-11.38026655562637,-11.710378512675238,11.687105800759994,0.4986165364583333
0,4,5,0,0,-102.00308110624947,-54.807062939159835,-11.650699450062476,-11.831922037033438,11.720886038051603,0.49786783854166666
0,4,6,0,0,-99.42132342436165,-54.792110803838796,-11.775943706297568,-11.812090410179751,15.649908385510159,0.498583984375
0,4,7,0,0,-96.40411940228303,-54.81050142388858,-11.888615081741923,-11.917029243271893,11.009616376032804,0.49879557291666665
0,4,8,0,0,-91.11188689398571,-54.819058547335175,-11.624727994432416,-11.96953916227707,12.522767602328999,0.4994140625
0,4,9,0,0,-87.67523637376246,-54.76458569049588,-11.541716684617738,-11.815907882206183,10.711735442658503,0.4993977864583333
0,4,10,0,0,-77.41911872284655,-54.799055840689775,-11.041453107579352,-11.835020052055707,11.299605204836212,0.500341796875
0,4,11,0,0,-83.43007777241256,-54.822228215607545,-11.463125179979343,-11.888999658674823,11.595839564326525,0.49925130208333335
0,4,12,0,0,-79.60935830884209,-54.79790460954837,-11.308638298443494,-11.891950831157063,14.200617168466955,0.5010091145833333
0,4,13,0,0,-89.89773701451513,-54.79263800668224,-11.738408035867284,-11.770556144019466,12.784666140066195,0.4960123697916667
0,4,14,0,0,-94.31813046517426,-54.83882250785638,-11.674451531364625,-11.895441668216645,13.821122934632683,0.502001953125
0,4,15,0,0,-100.08066533595542,-54.7809943276794,-11.672006995045823,-11.844976666689371,13.362302643203837,0.4958984375
0,4,16,0,0,-90.2787189071063,-54.802511285128645,-11.509006172270977,-11.780885745791416,11.498507539912492,0.5020670572916667
0,4,17,0,0,-101.0465712435794,-54.78192228194345,-11.706249612698185,-11.90216255236433,11.468104819367452,0.5004069010416666
0,4,18,0,0,-120.781944836565,-54.79620214205893,-11.75923401363551,-11.87853122974915,11.327910201327674,0.5028645833333333
0,4,19,0,0,-107.48725232641311,-54.81882281193447,-11.72520986888066,-11.74890133316779,12.276917591528985,0.49954427083333336
0,5,0,0,0,-106.43555359349484,-54.80772677705264,-11.742117724118568,-11.742117724118568,12.349710783514789,0.5042317708333334
0,5,1,0,0,-111.46511320457664,-54.80287918730352,-11.839567151173107,-11.788500898182363,15.108103404757996,0.50185546875
0,5,2,0,0,-115.04465072847157,-54.81797933188821,-11.821137252891162,-11.853375614745751,11.588531163751806,0.49733072916666665
0,5,3,0,0,-111.47350301866382,-54.80774308591968,-11.71789057004079,-11.744414827046153,11.051713727757324,0.49931640625
0,5,4,0,0,-110.20537300727158,-54.82323227612,-11.865005471842117,-11.899920084200534,10.67267980010551,0.4978841145833333
0,5,5,0,0,-107.27617852354456,-54.805886466006555,-11.744360481164872,-11.66482320400329,12.559347524750565,0.49853515625
0,5,6,0,0,-99.73311381658661,-54.80227424223162,-11.797119768818888,-11.765335770315165,11.596594923577515,0.5016764322916667
0,5,7,0,0,-97.55930753097246,-54.805937212932776,-11.764205521622046,-11.746766260318136,11.927519682906997,0.5015299479166667
0,5,8,0,0,-93.12082771192813,-54.79586665284871,-11.73182905672914,-11.781592169779568,11.441672574673182,0.5002278645833333
0,5,9,0,0,-91.05692204228222,-54.79528312241687,-11.67496771063799,-11.937733036349144,12.751682071675216,0.5010579427083334
0,5,10,0,0,-78.2203132402982,-54.77665309035483,-10.540447442780039,-11.699670531073885,11.253402557412048,0.5006998697916667
0,5,11,0,0,-81.86983211140978,-54.786977769481126,-11.435442870953008,-11.749582406351214,11.083416912394469,0.49923502604166664
0,5,12,0,0,-80.73782538340649,-54.79800692804162,-10.919231804434208,-11.72115796740038,13.596811711161621,0.4986165364583333
0,5,13,0,0,-95.43153991770367,-54.79988155422505,-11.809017115737166,-11.803321504187704,11.802081261640593,0.499169921875
0,5,14,0,0,-97.27577365934764,-54.78149349094959,-11.75277662822586,-11.843101662080802,11.453035304173323,0.49794921875
0,5,15,0,0,-124.17723162362947,-54.814366380773045,-11.77322249272271,-11.820716276065545,11.16903909905906,0.49803059895833335
0,5,16,0,0,-125.76550666665185,-54.810636410858045,-11.718817794342224,-11.93772752805271,11.489029168246574,0.4986490885416667
0,5,17,0,0,-111.6682350934762,-54.79519715118526,-11.869421654152957,-11.802837418952944,12.55707838154856,0.498046875
0,5,18,0,0,-140.13208355518364,-54.81797959087318,-11.75252328181363,-11.829617833672188,11.061097795256966,0.500634765625
0,5,19,0,0,-133.24006553447035,-54.8137760202099,-11.814521601623749,-11.742357480785993,12.581289395217167,0.4989420572916667
0,6,0,0,0,-112.84996143833854,-54.79509394421831,-11.872225707927287,-11.872225707927287,10.928018384931466,0.5031901041666667
0,6,1,0,0,-113.48161334581334,-54.80542753674716,-11.861350218622917,-11.852009596638412,11.783573019283008,0.49969075520833334
0,6,2,0,0,-113.50128092004638,-54.805115164533106,-11.809127221950758,-11.743056438151257,12.057629007754668,0.5004231770833333
0,6,3,0,0,-113.81484776094071,-54.80159279023847,-11.718811613935983,-11.659021466656181,11.000575505065866,0.5029947916666667
0,6,4,0,0,-110.77866119589544,-54.80716313398374,-11.78249975703476,-11.872618823014676,12.141616422571115,0.498388671875
0,6,5,0,0,-106.24841408428524,-54.804182383219676,-11.757923487212306,-11.8701071878657,11.31993962444422,0.4957682291666667
0,6,6,0,0,-100.92854598460713,-54.81957620565499,-11.685869880313732,-11.80563052871496,14.34618241509252,0.4962565104166667
0,6,7,0,0,-99.0515210675733,-54.80133917667011,-11.767058300026932,-11.731658974132467,10.521363396412802,0.49933268229166666
0,6,8,0,0,-92.83719314515254,-54.79197118622124,-11.791282922362916,-11.827093230530734,10.845113998784182,0.4988606770833333
0,6,9,0,0,-90.67626920705594,-54.830802324369465,-11.932664517518871,-11.934797058112387,10.97929946539617,0.500634765625
0,6,10,0,0,-84.80099987871336,-54.77147054243494,-11.328194479465765,-11.856729741804521,10.992117973741538,0.4947265625
0,6,11,0,0,-83.17330878553815,-54.75787596680238,-11.214578823618083,-11.82775668856991,13.02744152903652,0.5049641927083334
0,6,12,0,0,-83.62956764964954,-54.82786899086169,-11.683882962895535,-11.68244464658741,15.28511426389342,0.5017740885416667
0,6,13,0,0,-93.22677696308746,-54.81836371631512,-11.715388447131007,-11.779069680330158,10.728540697650722,0.5036783854166667
0,6,14,0,0,-100.13032628196163,-54.79309098138383,-11.774966003201477,-11.748350946129005,12.247105136829612,0.5005208333333333
0,6,15,0,0,-121.8495053792638,-54.774616264677995,-11.694390704097705,-11.83663828911056,12.6421841699452,0.50224609375
0,6,16,0,0,-141.8620671266648,-54.78676810675533,-11.934869252343287,-11.749348906886262,20.937025749646992,0.4974283854166667
0,6,17,0,0,-107.34141911871782,-54.798608278077154,-11.758302995852727,-11.74365003674039,12.236518911437335,0.5019368489583333
0,6,18,0,0,-127.14401636555225,-54.782550799700175,-11.80759772252695,-11.781666404130782,13.600026917299296,0.4988932291666667
0,6,19,0,0,-132.38657629152894,-54.808053190921385,-11.871070199530632,-11.856637983203022,11.123780222192298,0.5026204427083333
0,7,0,0,0,-113.39067007657583,-54.8234062464449,-11.630052978042844,-11.630052978042844,12.73191508691006,0.49827473958333335
0,7,1,0,0,-117.80522021731203,-54.80030847670386,-11.853791390291965,-11.83430410240257,11.728201964487324,0.4978841145833333
0,7,2,0,0,-117.20196671662748,-54.81987092662799,-11.805021104771132,-11.698573767013965,10.67037078568709,0.5019205729166667
0,7,3,0,0,-112.77096618142374,-54.79676537907729,-11.762129104043705,-11.947796164565705,14.873906028690332,0.502734375
0,7,4,0,0,-107.58192608395896,-54.78125617354701,-11.924094773667868,-11.860889758201813,12.043394844631718,0.49908854166666666
0,7,5,0,0,-105.57162756703276,-54.844465297246934,-11.73901984704209,-11.676333366042122,13.383689927436308,0.501806640625
0,7,6,0,0,-99.85176305585988,-54.82337328443183,-11.91610350928839,-11.68411824259217,11.348398693939432,0.49781901041666665
0,7,7,0,0,-100.63934727242092,-54.814885360078954,-11.830872097450424,-11.842543901607709,11.624311421137358,0.5025390625
0,7,8,0,0,-96.0203449076541,-54.801058497627125,-11.645520119911922,-11.617899629187281,11.74400497174946,0.4984212239583333
0,7,9,0,0,-100.96797579873325,-54.81260608779803,-11.760297014785653,-11.97280483839329,11.093557361204782,0.503173828125
0,7,10,0,0,-87.08905820360984,-54.80164093236279,-11.789289113940342,-11.665324755363184,13.045864173197412,0.49905598958333336
0,7,11,0,0,-85.29512924710122,-54.798706028837465,-11.65556731452521,-11.912299461882279,11.973807569333486,0.497900390625
0,7,12,0,0,-91.37004076278515,-54.77914797447602,-11.745955204259285,-11.856780443018058,12.790555090588256,0.5011393229166666
0,7,13,0,0,-91.73123588742696,-54.76013007109139,-11.80006508992961,-11.823776953666222,11.453375578162701,0.49656575520833335
0,7,14,0,0,-103.18439686687954,-54.77879250362216,-11.908798090525046,-11.813853005435682,14.389929561418677,0.49783528645833336
0,7,15,0,0,-128.7518775590815,-54.78151914424209,-11.795189134243458,-11.874085047428593,13.68866101704398,0.5012369791666667
0,7,16,0,0,-135.75231581507262,-54.833422411113034,-11.984531441578357,-11.852611619895866,10.934525284401493,0.4991536458333333
0,7,17,0,0,-110.28051156958793,-54.81723501160556,-11.699570800019234,-11.68656767219624,11.329086531294967,0.5001790364583333
0,7,18,0,0,-144.3588090738509,-54.80214803526761,-11.828484976648248,-11.829507659896048,11.242071517556324,0.5013509114583333
0,7,19,0,0,-106.82431423951718,-54.81630812789405,-11.926678680959569,-11.700874566636301,11.74317029326514,0.49705403645833335


==> figures/los-channel-comparison.csv <==
subcarriers,h_sionna,h_los
0.0,-42.415863037109375,-42.427770493486435
1.0,-42.412933349609375,-42.427770493486435
2.0,-42.411399841308594,-42.427770493486435
3.0,-42.4110107421875,-42.427770493486435
4.0,-42.41148376464844,-42.427770493486435
5.0,-42.412757873535156,-42.427770493486435
6.0,-42.41502380371094,-42.427770493486435
7.0,-42.41836929321289,-42.427770493486435
8.0,-42.422508239746094,-42.427770493486435
9.0,-42.4266471862793,-42.427770493486435
10.0,-42.429901123046875,-42.427770493486435
11.0,-42.43174743652344,-42.427770493486435
12.0,-42.4323844909668,-42.427770493486435
13.0,-42.432586669921875,-42.42777049348643
14.0,-42.433204650878906,-42.427770493486435
15.0,-42.43450927734375,-42.427770493486435
16.0,-42.43585968017578,-42.427770493486435
17.0,-42.435997009277344,-42.427770493486435
18.0,-42.43377685546875,-42.427770493486435
19.0,-42.42864227294922,-42.427770493486435
20.0,-42.4207878112793,-42.427770493486435
21.0,-42.41112518310547,-42.427770493486435
22.0,-42.4010124206543,-42.427770493486435
23.0,-42.391849517822266,-42.427770493486435
24.0,-42.38463592529297,-42.427770493486435
25.0,-42.37963104248047,-42.427770493486435
26.0,-42.37642288208008,-42.427770493486435
27.0,-42.37419128417969,-42.427770493486435
28.0,-42.37205505371094,-42.427770493486435
29.0,-42.369293212890625,-42.427770493486435
30.0,-42.36560821533203,-42.427770493486435
31.0,-42.361331939697266,-42.427770493486435
32.0,-42.35744094848633,-42.427770493486435
33.0,-42.35521697998047,-42.427770493486435
34.0,-42.35565185546875,-42.427770493486435
35.0,-42.358909606933594,-42.427770493486435
36.0,-42.3642692565918,-42.427770493486435
37.0,-42.37049102783203,-42.427770493486435
38.0,-42.37630844116211,-42.427770493486435
39.0,-42.38067626953125,-42.427770493486435
40.0,-42.38296127319336,-42.427770493486435
41.0,-42.3832893371582,-42.427770493486435
42.0,-42.382598876953125,-42.427770493486435
43.0,-42.38212966918945,-42.427770493486435
44.0,-42.38264083862305,-42.427770493486435
45.0,-42.383750915527344,-42.427770493486435
46.0,-42.38425827026367,-42.427770493486435
47.0,-42.38279724121094,-42.427770493486435
48.0,-42.378517150878906,-42.427770493486435
49.0,-42.37129211425781,-42.427770493486435
50.0,-42.36185073852539,-42.427770493486435
51.0,-42.35158920288086,-42.427770493486435
52.0,-42.34201431274414,-42.427770493486435
53.0,-42.33405685424805,-42.427770493486435
54.0,-42.32783889770508,-42.427770493486435
55.0,-42.32299041748047,-42.427770493486435
56.0,-42.31908416748047,-42.427770493486435
57.0,-42.31593704223633,-42.427770493486435
58.0,-42.31349563598633,-42.427770493486435
59.0,-42.31174850463867,-42.427770493486435
60.0,-42.31074523925781,-42.427770493486435
61.0,-42.31058120727539,-42.427770493486435
62.0,-42.311431884765625,-42.427770493486435
63.0,-42.31346130371094,-42.427770493486435
64.0,-42.3167610168457,-42.427770493486435
65.0,-42.32107162475586,-42.427770493486435
66.0,-42.3258171081543,-42.427770493486435
67.0,-42.33033752441406,-42.427770493486435
68.0,-42.33419418334961,-42.427770493486435
69.0,-42.33717346191406,-42.427770493486435
70.0,-42.33913803100586,-42.427770493486435
71.0,-42.33999252319336,-42.427770493486435
72.0,-42.339759826660156,-42.427770493486435
73.0,-42.338645935058594,-42.427770493486435
74.0,-42.33688735961914,-42.427770493486435
75.0,-42.334537506103516,-42.427770493486435
76.0,-42.33149719238281,-42.427770493486435
77.0,-42.327659606933594,-42.427770493486435
78.0,-42.32298278808594,-42.427770493486435
79.0,-42.31735610961914,-42.427770493486435
80.0,-42.31071090698242,-42.427770493486435
81.0,-42.30311584472656,-42.427770493486435
82.0,-42.294921875,-42.427770493486435
83.0,-42.286773681640625,-42.427770493486435
84.0,-42.27941131591797,-42.427770493486435
85.0,-42.27348327636719,-42.427770493486435
86.0,-42.26945877075195,-42.427770493486435
87.0,-42.2676887512207,-42.427770493486435
88.0,-42.268165588378906,-42.427770493486435
89.0,-42.27027893066406,-42.427770493486435
90.0,-42.27286911010742,-42.427770493486435
91.0,-42.27484893798828,-42.427770493486435
92.0,-42.275943756103516,-42.427770493486435
93.0,-42.276885986328125,-42.427770493486435
94.0,-42.27886199951172,-42.427770493486435
95.0,-42.28273391723633,-42.427770493486435
96.0,-42.288719177246094,-42.427770493486435
97.0,-42.29627990722656,-42.427770493486435
98.0,-42.30414581298828,-42.427770493486435
99.0,-42.310585021972656,-42.427770493486435
100.0,-42.31402587890625,-42.427770493486435
101.0,-42.31371307373047,-42.427770493486435
102.0,-42.309974670410156,-42.427770493486435
103.0,-42.30389404296875,-42.427770493486435
104.0,-42.29682922363281,-42.427770493486435
105.0,-42.290016174316406,-42.427770493486435
106.0,-42.284332275390625,-42.427770493486435
107.0,-42.279998779296875,-42.427770493486435
108.0,-42.2764778137207,-42.427770493486435
109.0,-42.2728385925293,-42.427770493486435
110.0,-42.26822280883789,-42.427770493486435
111.0,-42.262367248535156,-42.427770493486435
112.0,-42.255714416503906,-42.427770493486435
113.0,-42.24927520751953,-42.427770493486435
114.0,-42.244140625,-42.427770493486435
115.0,-42.24095153808594,-42.427770493486435
116.0,-42.23973083496094,-42.427770493486435
117.0,-42.24003219604492,-42.427770493486435
118.0,-42.241268157958984,-42.427770493486435
119.0,-42.2429084777832,-42.427770493486435
120.0,-42.24460983276367,-42.427770493486435
121.0,-42.24628448486328,-42.427770493486435
122.0,-42.24834442138672,-42.427770493486435
123.0,-42.25156784057617,-42.427770493486435
124.0,-42.25659942626953,-42.427770493486435
125.0,-42.26346969604492,-42.427770493486435
126.0,-42.27142333984375,-42.427770493486435
127.0,-42.2791862487793,-42.427770493486435
128.0,-42.285369873046875,-42.427770493486435
129.0,-42.288848876953125,-42.427770493486435
130.0,-42.28913116455078,-42.427770493486435
131.0,-42.286495208740234,-42.427770493486435
132.0,-42.2818717956543,-42.427770493486435
133.0,-42.276390075683594,-42.427770493486435
134.0,-42.270896911621094,-42.427770493486435
135.0,-42.265655517578125,-42.427770493486435
136.0,-42.26055908203125,-42.427770493486435
137.0,-42.25551223754883,-42.427770493486435
138.0,-42.25048828125,-42.427770493486435
139.0,-42.24546432495117,-42.427770493486435
140.0,-42.24026107788086,-42.427770493486435
141.0,-42.23479461669922,-42.427770493486435
142.0,-42.229339599609375,-42.427770493486435
143.0,-42.22453689575195,-42.427770493486435
144.0,-42.220970153808594,-42.427770493486435
145.0,-42.218963623046875,-42.427770493486435
146.0,-42.218727111816406,-42.427770493486435
147.0,-42.22050476074219,-42.427770493486435
148.0,-42.22441101074219,-42.427770493486435
149.0,-42.23018264770508,-42.427770493486435
150.0,-42.237091064453125,-42.427770493486435
151.0,-42.24420166015625,-42.427770493486435
152.0,-42.25062561035156,-42.427770493486435
153.0,-42.25566482543945,-42.427770493486435
154.0,-42.258995056152344,-42.427770493486435
155.0,-42.26092529296875,-42.427770493486435
156.0,-42.262264251708984,-42.427770493486435
157.0,-42.263893127441406,-42.427770493486435
158.0,-42.266197204589844,-42.427770493486435
159.0,-42.268924713134766,-42.427770493486435
160.0,-42.27134323120117,-42.427770493486435
161.0,-42.27256393432617,-42.427770493486435
162.0,-42.27185821533203,-42.42777049348643
163.0,-42.268951416015625,-42.427770493486435
164.0,-42.26405715942383,-42.427770493486435
165.0,-42.25769805908203,-42.427770493486435
166.0,-42.250640869140625,-42.427770493486435
167.0,-42.24367141723633,-42.427770493486435
168.0,-42.23752975463867,-42.427770493486435
169.0,-42.23255920410156,-42.427770493486435
170.0,-42.22848892211914,-42.427770493486435
171.0,-42.22467803955078,-42.427770493486435
172.0,-42.220726013183594,-42.427770493486435
173.0,-42.21687316894531,-42.427770493486435
174.0,-42.21397018432617,-42.427770493486435
175.0,-42.21306228637695,-42.427770493486435
176.0,-42.215049743652344,-42.427770493486435
177.0,-42.22028350830078,-42.427770493486435
178.0,-42.22838592529297,-42.427770493486435
179.0,-42.23817443847656,-42.427770493486435
180.0,-42.247962951660156,-42.427770493486435
181.0,-42.25616455078125,-42.427770493486435
182.0,-42.26190948486328,-42.427770493486435
183.0,-42.26522445678711,-42.427770493486435
184.0,-42.26689910888672,-42.427770493486435
185.0,-42.268035888671875,-42.427770493486435
186.0,-42.26963806152344,-42.427770493486435
187.0,-42.27220916748047,-42.427770493486435
188.0,-42.2755241394043,-42.427770493486435
189.0,-42.278526306152344,-42.427770493486435
190.0,-42.279754638671875,-42.427770493486435
191.0,-42.27812194824219,-42.427770493486435
192.0,-42.27362060546875,-42.427770493486435
193.0,-42.2672119140625,-42.427770493486435
194.0,-42.260189056396484,-42.427770493486435
195.0,-42.253570556640625,-42.427770493486435
196.0,-42.2479248046875,-42.427770493486435
197.0,-42.243492126464844,-42.427770493486435
198.0,-42.240211486816406,-42.427770493486435
199.0,-42.23774337768555,-42.427770493486435
200.0,-42.235679626464844,-42.427770493486435
201.0,-42.23380661010742,-42.427770493486435
202.0,-42.23222351074219,-42.427770493486435
203.0,-42.23117446899414,-42.427770493486435
204.0,-42.23101043701172,-42.427770493486435
205.0,-42.23223114013672,-42.427770493486435
206.0,-42.23536682128906,-42.427770493486435
207.0,-42.240638732910156,-42.427770493486435
208.0,-42.247779846191406,-42.427770493486435
209.0,-42.256107330322266,-42.427770493486435
210.0,-42.26478958129883,-42.427770493486435
211.0,-42.273155212402344,-42.427770493486435
212.0,-42.2807502746582,-42.427770493486435
213.0,-42.287330627441406,-42.427770493486435
214.0,-42.29275131225586,-42.427770493486435
215.0,-42.2968864440918,-42.427770493486435
216.0,-42.299537658691406,-42.427770493486435
217.0,-42.30061340332031,-42.427770493486435
218.0,-42.300262451171875,-42.427770493486435
219.0,-42.298736572265625,-42.427770493486435
220.0,-42.296180725097656,-42.427770493486435
221.0,-42.29262924194336,-42.427770493486435
222.0,-42.28817367553711,-42.427770493486435
223.0,-42.28300094604492,-42.427770493486435
224.0,-42.27729797363281,-42.427770493486435
225.0,-42.27116012573242,-42.427770493486435
226.0,-42.26478958129883,-42.427770493486435
227.0,-42.258750915527344,-42.427770493486435
228.0,-42.253971099853516,-42.427770493486435
229.0,-42.2513427734375,-42.427770493486435
230.0,-42.2513427734375,-42.427770493486435
231.0,-42.25380325317383,-42.427770493486435
232.0,-42.25798797607422,-42.427770493486435
233.0,-42.26278305053711,-42.427770493486435
234.0,-42.2672233581543,-42.427770493486435
235.0,-42.27093505859375,-42.427770493486435
236.0,-42.274356842041016,-42.427770493486435
237.0,-42.278526306152344,-42.427770493486435
238.0,-42.28443908691406,-42.427770493486435
239.0,-42.292320251464844,-42.427770493486435
240.0,-42.30142593383789,-42.427770493486435
241.0,-42.31050109863281,-42.427770493486435
242.0,-42.31840133666992,-42.427770493486435
243.0,-42.32444763183594,-42.427770493486435
244.0,-42.32841110229492,-42.427770493486435
245.0,-42.33039855957031,-42.427770493486435
246.0,-42.33087158203125,-42.427770493486435
247.0,-42.3305549621582,-42.427770493486435
248.0,-42.33009338378906,-42.427770493486435
249.0,-42.32958221435547,-42.427770493486435
250.0,-42.32862091064453,-42.427770493486435
251.0,-42.3265266418457,-42.427770493486435
252.0,-42.322654724121094,-42.427770493486435
253.0,-42.316585540771484,-42.427770493486435
254.0,-42.3084831237793,-42.427770493486435
255.0,-42.299312591552734,-42.427770493486435
256.0,-42.29072189331055,-42.427770493486435
257.0,-42.284461975097656,-42.427770493486435
258.0,-42.281707763671875,-42.427770493486435
259.0,-42.28279113769531,-42.427770493486435
260.0,-42.287147521972656,-42.427770493486435
261.0,-42.293601989746094,-42.427770493486435
262.0,-42.300689697265625,-42.427770493486435
263.0,-42.30719757080078,-42.427770493486435
264.0,-42.312660217285156,-42.427770493486435
265.0,-42.31742858886719,-42.427770493486435
266.0,-42.322364807128906,-42.427770493486435
267.0,-42.32841491699219,-42.427770493486435
268.0,-42.336082458496094,-42.427770493486435
269.0,-42.34504699707031,-42.427770493486435
270.0,-42.35419845581055,-42.427770493486435
271.0,-42.36223602294922,-42.427770493486435
272.0,-42.368309020996094,-42.427770493486435
273.0,-42.37236785888672,-42.427770493486435
274.0,-42.374820709228516,-42.427770493486435
275.0,-42.3759880065918,-42.427770493486435
276.0,-42.37592697143555,-42.427770493486435
277.0,-42.37452697753906,-42.427770493486435
278.0,-42.37171936035156,-42.427770493486435
279.0,-42.367637634277344,-42.427770493486435
280.0,-42.36265182495117,-42.427770493486435
281.0,-42.357337951660156,-42.427770493486435
282.0,-42.352264404296875,-42.427770493486435
283.0,-42.34772491455078,-42.427770493486435
284.0,-42.34373092651367,-42.427770493486435
285.0,-42.340179443359375,-42.427770493486435
286.0,-42.337188720703125,-42.427770493486435
287.0,-42.335208892822266,-42.427770493486435
288.0,-42.334712982177734,-42.427770493486435
289.0,-42.33592987060547,-42.427770493486435
290.0,-42.3387451171875,-42.427770493486435
291.0,-42.34294509887695,-42.427770493486435
292.0,-42.34840393066406,-42.427770493486435
293.0,-42.35505676269531,-42.427770493486435
294.0,-42.36271286010742,-42.427770493486435
295.0,-42.37102127075195,-42.427770493486435
296.0,-42.37966537475586,-42.427770493486435
297.0,-42.388526916503906,-42.427770493486435
298.0,-42.397438049316406,-42.427770493486435
299.0,-42.406105041503906,-42.427770493486435
300.0,-42.41411209106445,-42.427770493486435
301.0,-42.421142578125,-42.427770493486435
302.0,-42.42688751220703,-42.427770493486435
303.0,-42.430885314941406,-42.427770493486435
304.0,-42.432518005371094,-42.427770493486435
305.0,-42.43125534057617,-42.427770493486435
306.0,-42.42702865600586,-42.427770493486435
307.0,-42.420352935791016,-42.427770493486435
308.0,-42.41228103637695,-42.427770493486435
309.0,-42.40430450439453,-42.427770493486435
310.0,-42.39803695678711,-42.427770493486435
311.0,-42.394508361816406,-42.427770493486435
312.0,-42.39360809326172,-42.427770493486435
313.0,-42.39412307739258,-42.427770493486435
314.0,-42.39441680908203,-42.427770493486435
315.0,-42.39329528808594,-42.427770493486435
316.0,-42.39067077636719,-42.427770493486435
317.0,-42.38764190673828,-42.427770493486435
318.0,-42.3859748840332,-42.427770493486435
319.0,-42.38718032836914,-42.427770493486435
320.0,-42.39181137084961,-42.427770493486435
321.0,-42.39938735961914,-42.427770493486435
322.0,-42.40884780883789,-42.427770493486435
323.0,-42.41908645629883,-42.427770493486435
324.0,-42.429203033447266,-42.427770493486435
325.0,-42.43852615356445,-42.427770493486435
326.0,-42.44676971435547,-42.427770493486435
327.0,-42.45405197143555,-42.427770493486435
328.0,-42.46063995361328,-42.427770493486435
329.0,-42.46675491333008,-42.427770493486435
330.0,-42.47238540649414,-42.427770493486435
331.0,-42.477333068847656,-42.427770493486435
332.0,-42.481170654296875,-42.427770493486435
333.0,-42.48326110839844,-42.427770493486435
334.0,-42.48294448852539,-42.427770493486435
335.0,-42.47986602783203,-42.427770493486435
336.0,-42.474403381347656,-42.427770493486435
337.0,-42.467552185058594,-42.427770493486435
338.0,-42.46056365966797,-42.427770493486435
339.0,-42.454437255859375,-42.427770493486435
340.0,-42.44966125488281,-42.427770493486435
341.0,-42.44622039794922,-42.427770493486435
342.0,-42.44377136230469,-42.427770493486435
343.0,-42.441768646240234,-42.427770493486435
344.0,-42.439762115478516,-42.427770493486435
345.0,-42.43773651123047,-42.427770493486435
346.0,-42.43645477294922,-42.427770493486435
347.0,-42.437137603759766,-42.427770493486435
348.0,-42.44072723388672,-42.427770493486435
349.0,-42.4472770690918,-42.427770493486435
350.0,-42.455997467041016,-42.427770493486435
351.0,-42.465789794921875,-42.427770493486435
352.0,-42.47576141357422,-42.427770493486435
353.0,-42.48541259765625,-42.427770493486435
354.0,-42.49457550048828,-42.427770493486435
355.0,-42.50327682495117,-42.427770493486435
356.0,-42.51144790649414,-42.427770493486435
357.0,-42.51860809326172,-42.427770493486435
358.0,-42.52398681640625,-42.427770493486435
359.0,-42.52712631225586,-42.427770493486435
360.0,-42.52828598022461,-42.427770493486435
361.0,-42.52826690673828,-42.427770493486435
362.0,-42.52789306640625,-42.427770493486435
363.0,-42.52742004394531,-42.427770493486435
364.0,-42.526493072509766,-42.427770493486435
365.0,-42.52442169189453,-42.427770493486435
366.0,-42.52062225341797,-42.427770493486435
367.0,-42.515037536621094,-42.427770493486435
368.0,-42.508235931396484,-42.427770493486435
369.0,-42.50114440917969,-42.427770493486435
370.0,-42.49471664428711,-42.427770493486435
371.0,-42.489662170410156,-42.427770493486435
372.0,-42.48649597167969,-42.427770493486435
373.0,-42.485469818115234,-42.427770493486435
374.0,-42.48643493652344,-42.427770493486435
375.0,-42.48889923095703,-42.427770493486435
376.0,-42.492340087890625,-42.427770493486435
377.0,-42.49648666381836,-42.427770493486435
378.0,-42.50129318237305,-42.427770493486435
379.0,-42.506858825683594,-42.427770493486435
380.0,-42.513397216796875,-42.427770493486435
381.0,-42.521240234375,-42.427770493486435
382.0,-42.53066635131836,-42.427770493486435
383.0,-42.541561126708984,-42.427770493486435
384.0,-42.55310821533203,-42.427770493486435
385.0,-42.56395721435547,-42.427770493486435
386.0,-42.57263946533203,-42.427770493486435
387.0,-42.57801818847656,-42.427770493486435
388.0,-42.579708099365234,-42.427770493486435
389.0,-42.57822036743164,-42.427770493486435
390.0,-42.574920654296875,-42.427770493486435
391.0,-42.571495056152344,-42.427770493486435
392.0,-42.56917953491211,-42.427770493486435
393.0,-42.56798553466797,-42.427770493486435
394.0,-42.56666564941406,-42.427770493486435
395.0,-42.5635986328125,-42.427770493486435
396.0,-42.55790710449219,-42.427770493486435
397.0,-42.55009460449219,-42.427770493486435
398.0,-42.54163360595703,-42.427770493486435
399.0,-42.53418731689453,-42.427770493486435
400.0,-42.528961181640625,-42.427770493486435
401.0,-42.5264892578125,-42.427770493486435
402.0,-42.52659225463867,-42.427770493486435
403.0,-42.52861785888672,-42.427770493486435
404.0,-42.53178405761719,-42.427770493486435
405.0,-42.53565979003906,-42.427770493486435
406.0,-42.540225982666016,-42.427770493486435
407.0,-42.545589447021484,-42.427770493486435
408.0,-42.5517463684082,-42.427770493486435
409.0,-42.55863952636719,-42.427770493486435
410.0,-42.56633377075195,-42.427770493486435
411.0,-42.57490539550781,-42.427770493486435
412.0,-42.58417510986328,-42.427770493486435
413.0,-42.59352111816406,-42.427770493486435
414.0,-42.60204315185547,-42.427770493486435
415.0,-42.60885238647461,-42.427770493486435
416.0,-42.6132926940918,-42.427770493486435
417.0,-42.615203857421875,-42.427770493486435
418.0,-42.61497116088867,-42.427770493486435
419.0,-42.613258361816406,-42.427770493486435
420.0,-42.61069869995117,-42.427770493486435
421.0,-42.60772705078125,-42.427770493486435
422.0,-42.6044921875,-42.427770493486435
423.0,-42.60078811645508,-42.427770493486435
424.0,-42.596092224121094,-42.427770493486435
425.0,-42.58995819091797,-42.427770493486435
426.0,-42.58250427246094,-42.427770493486435
427.0,-42.574554443359375,-42.427770493486435
428.0,-42.56726837158203,-42.427770493486435
429.0,-42.56146240234375,-42.427770493486435
430.0,-42.55741882324219,-42.427770493486435
431.0,-42.55515670776367,-42.42777049348643
432.0,-42.554725646972656,-42.427770493486435
433.0,-42.556365966796875,-42.427770493486435
434.0,-42.560401916503906,-42.427770493486435
435.0,-42.56706237792969,-42.427770493486435
436.0,-42.576107025146484,-42.427770493486435
437.0,-42.58660125732422,-42.427770493486435
438.0,-42.597007751464844,-42.427770493486435
439.0,-42.60574722290039,-42.427770493486435
440.0,-42.612060546875,-42.427770493486435
441.0,-42.61642074584961,-42.427770493486435
442.0,-42.62012481689453,-42.427770493486435
443.0,-42.62432861328125,-42.427770493486435
444.0,-42.62931442260742,-42.427770493486435
445.0,-42.6343879699707,-42.427770493486435
446.0,-42.638431549072266,-42.427770493486435
447.0,-42.640480041503906,-42.427770493486435
448.0,-42.63996505737305,-42.427770493486435
449.0,-42.63675308227539,-42.427770493486435
450.0,-42.63124465942383,-42.427770493486435
451.0,-42.624351501464844,-42.427770493486435
452.0,-42.61711883544922,-42.427770493486435
453.0,-42.610252380371094,-42.427770493486435
454.0,-42.60399627685547,-42.427770493486435
455.0,-42.59833908081055,-42.427770493486435
456.0,-42.5931510925293,-42.427770493486435
457.0,-42.588233947753906,-42.427770493486435
458.0,-42.583404541015625,-42.427770493486435
459.0,-42.578739166259766,-42.427770493486435
460.0,-42.57478713989258,-42.427770493486435
461.0,-42.57247543334961,-42.427770493486435
462.0,-42.572723388671875,-42.427770493486435
463.0,-42.57609558105469,-42.427770493486435
464.0,-42.5826416015625,-42.427770493486435
465.0,-42.591712951660156,-42.427770493486435
466.0,-42.60200500488281,-42.427770493486435
467.0,-42.61188888549805,-42.427770493486435
468.0,-42.620025634765625,-42.427770493486435
469.0,-42.625816345214844,-42.42777049348643
470.0,-42.629695892333984,-42.427770493486435
471.0,-42.632904052734375,-42.427770493486435
472.0,-42.6368408203125,-42.427770493486435
473.0,-42.642120361328125,-42.427770493486435
474.0,-42.64800262451172,-42.427770493486435
475.0,-42.652618408203125,-42.427770493486435
476.0,-42.654090881347656,-42.427770493486435
477.0,-42.65153884887695,-42.427770493486435
478.0,-42.64537048339844,-42.427770493486435
479.0,-42.63676071166992,-42.427770493486435
480.0,-42.62712860107422,-42.427770493486435
481.0,-42.617679595947266,-42.427770493486435
482.0,-42.6091423034668,-42.427770493486435
483.0,-42.60173797607422,-42.427770493486435
484.0,-42.59539031982422,-42.427770493486435
485.0,-42.59006881713867,-42.427770493486435
486.0,-42.58592224121094,-42.427770493486435
487.0,-42.583106994628906,-42.427770493486435
488.0,-42.58155822753906,-42.427770493486435
489.0,-42.58091354370117,-42.427770493486435
490.0,-42.580963134765625,-42.427770493486435
491.0,-42.581844329833984,-42.427770493486435
492.0,-42.5839958190918,-42.42777049348643
493.0,-42.587730407714844,-42.427770493486435
494.0,-42.59299850463867,-42.427770493486435
495.0,-42.59941482543945,-42.427770493486435
496.0,-42.60652542114258,-42.427770493486435
497.0,-42.613914489746094,-42.427770493486435
498.0,-42.62111282348633,-42.427770493486435
499.0,-42.627586364746094,-42.427770493486435
500.0,-42.632999420166016,-42.42777049348643
501.0,-42.637359619140625,-42.427770493486435
502.0,-42.64079284667969,-42.427770493486435
503.0,-42.64317321777344,-42.427770493486435
504.0,-42.64408493041992,-42.427770493486435
505.0,-42.64305877685547,-42.427770493486435
506.0,-42.63993835449219,-42.427770493486435
507.0,-42.63483428955078,-42.427770493486435
508.0,-42.62803649902344,-42.427770493486435
509.0,-42.619842529296875,-42.427770493486435
510.0,-42.610595703125,-42.427770493486435
511.0,-42.600589752197266,-42.427770493486435
512.0,-42.59013366699219,-42.427770493486435
513.0,-42.57988739013672,-42.427770493486435
514.0,-42.57099151611328,-42.427770493486435
515.0,-42.564754486083984,-42.427770493486435
516.0,-42.56202697753906,-42.427770493486435
517.0,-42.56269073486328,-42.427770493486435
518.0,-42.565582275390625,-42.427770493486435
519.0,-42.56903076171875,-42.427770493486435
520.0,-42.57166290283203,-42.427770493486435
521.0,-42.57318115234375,-42.427770493486435
522.0,-42.57450485229492,-42.427770493486435
523.0,-42.57716369628906,-42.427770493486435
524.0,-42.582210540771484,-42.427770493486435
525.0,-42.58966827392578,-42.427770493486435
526.0,-42.59860610961914,-42.427770493486435
527.0,-42.60765075683594,-42.427770493486435
528.0,-42.61537551879883,-42.427770493486435
529.0,-42.62062072753906,-42.427770493486435
530.0,-42.622833251953125,-42.427770493486435
531.0,-42.622257232666016,-42.427770493486435
532.0,-42.61974334716797,-42.427770493486435
533.0,-42.61625289916992,-42.427770493486435
534.0,-42.61243438720703,-42.427770493486435
535.0,-42.60852813720703,-42.427770493486435
536.0,-42.60445022583008,-42.427770493486435
537.0,-42.599769592285156,-42.427770493486435
538.0,-42.59381866455078,-42.427770493486435
539.0,-42.58605194091797,-42.427770493486435
540.0,-42.57646179199219,-42.427770493486435
541.0,-42.565765380859375,-42.427770493486435
542.0,-42.555179595947266,-42.427770493486435
543.0,-42.546043395996094,-42.427770493486435
544.0,-42.53932189941406,-42.427770493486435
545.0,-42.535484313964844,-42.427770493486435
546.0,-42.534481048583984,-42.427770493486435
547.0,-42.5356330871582,-42.427770493486435
548.0,-42.537784576416016,-42.427770493486435
549.0,-42.53981018066406,-42.427770493486435
550.0,-42.54131317138672,-42.427770493486435
551.0,-42.54296112060547,-42.427770493486435
552.0,-42.546058654785156,-42.427770493486435
553.0,-42.551612854003906,-42.427770493486435
554.0,-42.55963134765625,-42.427770493486435
555.0,-42.5691032409668,-42.427770493486435
556.0,-42.578407287597656,-42.427770493486435
557.0,-42.58591079711914,-42.427770493486435
558.0,-42.59051513671875,-42.427770493486435
559.0,-42.592018127441406,-42.427770493486435
560.0,-42.59090042114258,-42.427770493486435
561.0,-42.58781051635742,-42.427770493486435
562.0,-42.583106994628906,-42.42777049348643
563.0,-42.576942443847656,-42.427770493486435
564.0,-42.569522857666016,-42.427770493486435
565.0,-42.56134796142578,-42.427770493486435
566.0,-42.55308151245117,-42.427770493486435
567.0,-42.545257568359375,-42.427770493486435
568.0,-42.5380859375,-42.427770493486435
569.0,-42.531410217285156,-42.427770493486435
570.0,-42.52486801147461,-42.427770493486435
571.0,-42.5181770324707,-42.427770493486435
572.0,-42.5114860534668,-42.427770493486435
573.0,-42.50531005859375,-42.427770493486435
574.0,-42.50019454956055,-42.427770493486435
575.0,-42.49654769897461,-42.427770493486435
576.0,-42.494754791259766,-42.427770493486435
577.0,-42.49507141113281,-42.427770493486435
578.0,-42.49740982055664,-42.427770493486435
579.0,-42.50126647949219,-42.427770493486435
580.0,-42.50591278076172,-42.427770493486435
581.0,-42.510826110839844,-42.427770493486435
582.0,-42.51582717895508,-42.427770493486435
583.0,-42.520912170410156,-42.427770493486435
584.0,-42.526039123535156,-42.427770493486435
585.0,-42.53108596801758,-42.427770493486435
586.0,-42.53594207763672,-42.427770493486435
587.0,-42.54036331176758,-42.427770493486435
588.0,-42.54386520385742,-42.427770493486435
589.0,-42.54576873779297,-42.427770493486435
590.0,-42.54539108276367,-42.427770493486435
591.0,-42.542137145996094,-42.427770493486435
592.0,-42.53573989868164,-42.427770493486435
593.0,-42.52639389038086,-42.427770493486435
594.0,-42.515010833740234,-42.427770493486435
595.0,-42.50318908691406,-42.427770493486435
596.0,-42.492713928222656,-42.427770493486435
597.0,-42.484710693359375,-42.427770493486435
598.0,-42.479034423828125,-42.427770493486435
599.0,-42.474388122558594,-42.427770493486435
600.0,-42.4692497253418,-42.427770493486435
601.0,-42.46284484863281,-42.427770493486435
602.0,-42.4555778503418,-42.427770493486435
603.0,-42.44874954223633,-42.427770493486435
604.0,-42.44391632080078,-42.427770493486435
605.0,-42.442325592041016,-42.427770493486435
606.0,-42.444419860839844,-42.427770493486435
607.0,-42.44961166381836,-42.427770493486435
608.0,-42.45655822753906,-42.427770493486435
609.0,-42.4637451171875,-42.427770493486435
610.0,-42.470001220703125,-42.427770493486435
611.0,-42.47472381591797,-42.427770493486435
612.0,-42.47782897949219,-42.427770493486435
613.0,-42.47972869873047,-42.427770493486435
614.0,-42.48117446899414,-42.427770493486435
615.0,-42.482879638671875,-42.427770493486435
616.0,-42.48509216308594,-42.427770493486435
617.0,-42.487388610839844,-42.427770493486435
618.0,-42.488895416259766,-42.427770493486435
619.0,-42.48863983154297,-42.427770493486435
620.0,-42.48586654663086,-42.427770493486435
621.0,-42.48033142089844,-42.427770493486435
622.0,-42.47245407104492,-42.427770493486435
623.0,-42.463104248046875,-42.427770493486435
624.0,-42.45322799682617,-42.427770493486435
625.0,-42.44366455078125,-42.427770493486435
626.0,-42.435035705566406,-42.427770493486435
627.0,-42.427581787109375,-42.427770493486435
628.0,-42.42103576660156,-42.427770493486435
629.0,-42.414710998535156,-42.427770493486435
630.0,-42.40803527832031,-42.42777049348643
631.0,-42.40116882324219,-42.427770493486435
632.0,-42.39505386352539,-42.427770493486435
633.0,-42.390869140625,-42.427770493486435
634.0,-42.38950729370117,-42.427770493486435
635.0,-42.39122009277344,-42.427770493486435
636.0,-42.395599365234375,-42.427770493486435
637.0,-42.40177536010742,-42.427770493486435
638.0,-42.40874481201172,-42.42777049348643
639.0,-42.41572570800781,-42.427770493486435
640.0,-42.422325134277344,-42.427770493486435
641.0,-42.428321838378906,-42.427770493486435
642.0,-42.433311462402344,-42.427770493486435
643.0,-42.4366340637207,-42.427770493486435
644.0,-42.437782287597656,-42.427770493486435
645.0,-42.43678665161133,-42.427770493486435
646.0,-42.43427276611328,-42.427770493486435
647.0,-42.43108367919922,-42.427770493486435
648.0,-42.427764892578125,-42.427770493486435
649.0,-42.42433166503906,-42.427770493486435
650.0,-42.42042541503906,-42.427770493486435
651.0,-42.41559982299805,-42.427770493486435
652.0,-42.409446716308594,-42.427770493486435
653.0,-42.40171432495117,-42.427770493486435
654.0,-42.392486572265625,-42.427770493486435
655.0,-42.38239669799805,-42.427770493486435
656.0,-42.37245559692383,-42.427770493486435
657.0,-42.36369705200195,-42.427770493486435
658.0,-42.35679244995117,-42.427770493486435
659.0,-42.35195541381836,-42.427770493486435
660.0,-42.34897232055664,-42.427770493486435
661.0,-42.347293853759766,-42.427770493486435
662.0,-42.34626007080078,-42.427770493486435
663.0,-42.34550094604492,-42.427770493486435
664.0,-42.345237731933594,-42.427770493486435
665.0,-42.346099853515625,-42.427770493486435
666.0,-42.34870910644531,-42.427770493486435
667.0,-42.353302001953125,-42.427770493486435
668.0,-42.35972595214844,-42.427770493486435
669.0,-42.36738204956055,-42.427770493486435
670.0,-42.375267028808594,-42.427770493486435
671.0,-42.38214111328125,-42.427770493486435
672.0,-42.38682174682617,-42.427770493486435
673.0,-42.3885498046875,-42.427770493486435
674.0,-42.38725280761719,-42.427770493486435
675.0,-42.38369369506836,-42.427770493486435
676.0,-42.37930679321289,-42.427770493486435
677.0,-42.37552261352539,-42.427770493486435
678.0,-42.37287902832031,-42.427770493486435
679.0,-42.37065887451172,-42.427770493486435
680.0,-42.367332458496094,-42.427770493486435
681.0,-42.361541748046875,-42.427770493486435
682.0,-42.352718353271484,-42.427770493486435
683.0,-42.34135437011719,-42.427770493486435
684.0,-42.328834533691406,-42.427770493486435
685.0,-42.316978454589844,-42.427770493486435
686.0,-42.30748748779297,-42.427770493486435
687.0,-42.30132293701172,-42.427770493486435
688.0,-42.29848861694336,-42.427770493486435
689.0,-42.298274993896484,-42.427770493486435
690.0,-42.2996711730957,-42.427770493486435
691.0,-42.3017578125,-42.427770493486435
692.0,-42.303802490234375,-42.427770493486435
693.0,-42.305442810058594,-42.427770493486435
694.0,-42.306880950927734,-42.427770493486435
695.0,-42.30878448486328,-42.427770493486435
696.0,-42.311866760253906,-42.427770493486435
697.0,-42.316402435302734,-42.427770493486435
698.0,-42.321990966796875,-42.427770493486435
699.0,-42.32775115966797,-42.427770493486435
700.0,-42.332908630371094,-42.42777049348643
701.0,-42.33695983886719,-42.427770493486435
702.0,-42.33967208862305,-42.427770493486435
703.0,-42.34086608886719,-42.427770493486435
704.0,-42.3404541015625,-42.427770493486435
705.0,-42.33858108520508,-42.427770493486435
706.0,-42.33555221557617,-42.427770493486435
707.0,-42.33160400390625,-42.427770493486435
708.0,-42.326744079589844,-42.427770493486435
709.0,-42.32081985473633,-42.427770493486435
710.0,-42.3137092590332,-42.427770493486435
711.0,-42.305419921875,-42.427770493486435
712.0,-42.296146392822266,-42.427770493486435
713.0,-42.28645324707031,-42.427770493486435
714.0,-42.277225494384766,-42.427770493486435
715.0,-42.26933288574219,-42.427770493486435
716.0,-42.26329040527344,-42.427770493486435
717.0,-42.259159088134766,-42.427770493486435
718.0,-42.25685119628906,-42.427770493486435
719.0,-42.25635528564453,-42.427770493486435
720.0,-42.25773239135742,-42.427770493486435
721.0,-42.26089859008789,-42.427770493486435
722.0,-42.26545715332031,-42.427770493486435
723.0,-42.27067565917969,-42.427770493486435
724.0,-42.27570343017578,-42.427770493486435
725.0,-42.28000259399414,-42.427770493486435
726.0,-42.28363800048828,-42.427770493486435
727.0,-42.2872314453125,-42.427770493486435
728.0,-42.29135513305664,-42.427770493486435
729.0,-42.296138763427734,-42.427770493486435
730.0,-42.30126190185547,-42.427770493486435
731.0,-42.30608367919922,-42.427770493486435
732.0,-42.3096923828125,-42.427770493486435
733.0,-42.31102752685547,-42.427770493486435
734.0,-42.30923080444336,-42.427770493486435
735.0,-42.30411911010742,-42.427770493486435
736.0,-42.29640197753906,-42.427770493486435
737.0,-42.287410736083984,-42.427770493486435
738.0,-42.278560638427734,-42.427770493486435
739.0,-42.270957946777344,-42.427770493486435
740.0,-42.265098571777344,-42.427770493486435
741.0,-42.26068878173828,-42.427770493486435
742.0,-42.25672912597656,-42.427770493486435
743.0,-42.25210189819336,-42.427770493486435
744.0,-42.24628448486328,-42.427770493486435
745.0,-42.239715576171875,-42.427770493486435
746.0,-42.23357391357422,-42.427770493486435
747.0,-42.2291259765625,-42.427770493486435
748.0,-42.22724533081055,-42.427770493486435
749.0,-42.228233337402344,-42.427770493486435
750.0,-42.23196029663086,-42.427770493486435
751.0,-42.23780822753906,-42.427770493486435
752.0,-42.2447395324707,-42.427770493486435
753.0,-42.25147247314453,-42.427770493486435
754.0,-42.25698471069336,-42.427770493486435
755.0,-42.26109313964844,-42.427770493486435
756.0,-42.26444625854492,-42.427770493486435
757.0,-42.26802062988281,-42.427770493486435
758.0,-42.272483825683594,-42.427770493486435
759.0,-42.27783966064453,-42.427770493486435
760.0,-42.28335952758789,-42.427770493486435
761.0,-42.28773498535156,-42.427770493486435
762.0,-42.289581298828125,-42.427770493486435
763.0,-42.28802490234375,-42.427770493486435
764.0,-42.28315734863281,-42.427770493486435
765.0,-42.27586364746094,-42.427770493486435
766.0,-42.26739501953125,-42.427770493486435
767.0,-42.25885772705078,-42.427770493486435
768.0,-42.25105285644531,-42.427770493486435
769.0,-42.244407653808594,-42.427770493486435
770.0,-42.23889923095703,-42.427770493486435
771.0,-42.234188079833984,-42.427770493486435
772.0,-42.22981262207031,-42.427770493486435
773.0,-42.22553253173828,-42.427770493486435
774.0,-42.221431732177734,-42.427770493486435
775.0,-42.21805191040039,-42.427770493486435
776.0,-42.21623229980469,-42.427770493486435
777.0,-42.21661376953125,-42.427770493486435
778.0,-42.21919631958008,-42.427770493486435
779.0,-42.223419189453125,-42.427770493486435
780.0,-42.22856903076172,-42.427770493486435
781.0,-42.23423767089844,-42.427770493486435
782.0,-42.24029541015625,-42.427770493486435
783.0,-42.24653244018555,-42.427770493486435
784.0,-42.25255584716797,-42.427770493486435
785.0,-42.257991790771484,-42.427770493486435
786.0,-42.262672424316406,-42.42777049348643
787.0,-42.266536712646484,-42.427770493486435
788.0,-42.26957702636719,-42.427770493486435
789.0,-42.27188491821289,-42.427770493486435
790.0,-42.27357482910156,-42.427770493486435
791.0,-42.27458953857422,-42.427770493486435
792.0,-42.27455139160156,-42.427770493486435
793.0,-42.27290725708008,-42.427770493486435
794.0,-42.26930236816406,-42.427770493486435
795.0,-42.263816833496094,-42.427770493486435
796.0,-42.256866455078125,-42.427770493486435
797.0,-42.24896240234375,-42.427770493486435
798.0,-42.24065399169922,-42.427770493486435
799.0,-42.23271179199219,-42.427770493486435
800.0,-42.22612380981445,-42.427770493486435
801.0,-42.22173309326172,-42.427770493486435
802.0,-42.219791412353516,-42.427770493486435
803.0,-42.219749450683594,-42.427770493486435
804.0,-42.22059631347656,-42.427770493486435
805.0,-42.22150802612305,-42.427770493486435
806.0,-42.22220993041992,-42.427770493486435
807.0,-42.22293472290039,-42.427770493486435
808.0,-42.22430419921875,-42.427770493486435
809.0,-42.22711944580078,-42.427770493486435
810.0,-42.23213195800781,-42.427770493486435
811.0,-42.2396125793457,-42.427770493486435
812.0,-42.24911117553711,-42.427770493486435
813.0,-42.259464263916016,-42.427770493486435
814.0,-42.2691535949707,-42.427770493486435
815.0,-42.276729583740234,-42.427770493486435
816.0,-42.28119659423828,-42.427770493486435
817.0,-42.28236770629883,-42.427770493486435
818.0,-42.281036376953125,-42.427770493486435
819.0,-42.27861022949219,-42.427770493486435
820.0,-42.27638244628906,-42.427770493486435
821.0,-42.274898529052734,-42.427770493486435
822.0,-42.273765563964844,-42.427770493486435
823.0,-42.27196502685547,-42.427770493486435
824.0,-42.268531799316406,-42.427770493486435
825.0,-42.263179779052734,-42.427770493486435
826.0,-42.25651168823242,-42.427770493486435
827.0,-42.249717712402344,-42.427770493486435
828.0,-42.243865966796875,-42.427770493486435
829.0,-42.23955535888672,-42.427770493486435
830.0,-42.236942291259766,-42.427770493486435
831.0,-42.23594665527344,-42.427770493486435
832.0,-42.2362060546875,-42.427770493486435
833.0,-42.237030029296875,-42.427770493486435
834.0,-42.237693786621094,-42.427770493486435
835.0,-42.23800277709961,-42.427770493486435
836.0,-42.23845672607422,-42.427770493486435
837.0,-42.23995590209961,-42.427770493486435
838.0,-42.243408203125,-42.427770493486435
839.0,-42.24934005737305,-42.427770493486435
840.0,-42.25775909423828,-42.427770493486435
841.0,-42.267967224121094,-42.427770493486435
842.0,-42.27864074707031,-42.427770493486435
843.0,-42.28822708129883,-42.427770493486435
844.0,-42.29555130004883,-42.427770493486435
845.0,-42.300140380859375,-42.427770493486435
846.0,-42.302162170410156,-42.427770493486435
847.0,-42.30209732055664,-42.427770493486435
848.0,-42.300575256347656,-42.427770493486435
849.0,-42.298309326171875,-42.427770493486435
850.0,-42.29591751098633,-42.427770493486435
851.0,-42.29374313354492,-42.427770493486435
852.0,-42.29161834716797,-42.427770493486435
853.0,-42.288963317871094,-42.427770493486435
854.0,-42.28532409667969,-42.427770493486435
855.0,-42.280792236328125,-42.427770493486435
856.0,-42.27588653564453,-42.427770493486435
857.0,-42.27117919921875,-42.427770493486435
858.0,-42.26694107055664,-42.427770493486435
859.0,-42.26325607299805,-42.427770493486435
860.0,-42.260284423828125,-42.427770493486435
861.0,-42.25844955444336,-42.427770493486435
862.0,-42.25833511352539,-42.427770493486435
863.0,-42.260467529296875,-42.427770493486435
864.0,-42.265018463134766,-42.427770493486435
865.0,-42.27159118652344,-42.427770493486435
866.0,-42.27914810180664,-42.427770493486435
867.0,-42.28647232055664,-42.427770493486435
868.0,-42.292789459228516,-42.427770493486435
869.0,-42.29802703857422,-42.427770493486435
870.0,-42.30266189575195,-42.427770493486435
871.0,-42.307350158691406,-42.427770493486435
872.0,-42.3125,-42.427770493486435
873.0,-42.31806945800781,-42.427770493486435
874.0,-42.323612213134766,-42.427770493486435
875.0,-42.32847595214844,-42.427770493486435
876.0,-42.33208465576172,-42.427770493486435
877.0,-42.33404541015625,-42.427770493486435
878.0,-42.33415985107422,-42.427770493486435
879.0,-42.33250427246094,-42.427770493486435
880.0,-42.32959747314453,-42.427770493486435
881.0,-42.326332092285156,-42.427770493486435
882.0,-42.32343292236328,-42.427770493486435
883.0,-42.32096862792969,-42.427770493486435
884.0,-42.318424224853516,-42.427770493486435
885.0,-42.315216064453125,-42.427770493486435
886.0,-42.311073303222656,-42.427770493486435
887.0,-42.30614471435547,-42.427770493486435
888.0,-42.30098342895508,-42.427770493486435
889.0,-42.296478271484375,-42.427770493486435
890.0,-42.2938232421875,-42.427770493486435
891.0,-42.29413604736328,-42.427770493486435
892.0,-42.29790496826172,-42.427770493486435
893.0,-42.304832458496094,-42.427770493486435
894.0,-42.313880920410156,-42.427770493486435
895.0,-42.32356262207031,-42.427770493486435
896.0,-42.332275390625,-42.427770493486435
897.0,-42.33888626098633,-42.427770493486435
898.0,-42.34320068359375,-42.427770493486435
899.0,-42.346153259277344,-42.427770493486435
900.0,-42.34931182861328,-42.427770493486435
901.0,-42.35395431518555,-42.427770493486435
902.0,-42.3602294921875,-42.427770493486435
903.0,-42.367095947265625,-42.427770493486435
904.0,-42.37299346923828,-42.427770493486435
905.0,-42.37669372558594,-42.427770493486435
906.0,-42.3778190612793,-42.427770493486435
907.0,-42.37672424316406,-42.427770493486435
908.0,-42.37413787841797,-42.427770493486435
909.0,-42.370849609375,-42.427770493486435
910.0,-42.367549896240234,-42.427770493486435
911.0,-42.36467361450195,-42.427770493486435
912.0,-42.362327575683594,-42.427770493486435
913.0,-42.36035919189453,-42.427770493486435
914.0,-42.35859298706055,-42.427770493486435
915.0,-42.356781005859375,-42.427770493486435
916.0,-42.35472869873047,-42.427770493486435
917.0,-42.352455139160156,-42.427770493486435
918.0,-42.350318908691406,-42.427770493486435
919.0,-42.34893798828125,-42.427770493486435
920.0,-42.348934173583984,-42.427770493486435
921.0,-42.350677490234375,-42.427770493486435
922.0,-42.35425567626953,-42.427770493486435
923.0,-42.3594970703125,-42.427770493486435
924.0,-42.366050720214844,-42.427770493486435
925.0,-42.37348175048828,-42.427770493486435
926.0,-42.381324768066406,-42.427770493486435
927.0,-42.389190673828125,-42.427770493486435
928.0,-42.39667510986328,-42.427770493486435
929.0,-42.4034538269043,-42.427770493486435
930.0,-42.40947341918945,-42.427770493486435
931.0,-42.41487503051758,-42.427770493486435
932.0,-42.419647216796875,-42.427770493486435
933.0,-42.42345428466797,-42.427770493486435
934.0,-42.42585754394531,-42.427770493486435
935.0,-42.42679977416992,-42.427770493486435
936.0,-42.42666244506836,-42.427770493486435
937.0,-42.42582321166992,-42.427770493486435
938.0,-42.424285888671875,-42.427770493486435
939.0,-42.4217643737793,-42.427770493486435
940.0,-42.41803741455078,-42.427770493486435
941.0,-42.413272857666016,-42.427770493486435
942.0,-42.40812301635742,-42.427770493486435
943.0,-42.40367889404297,-42.427770493486435
944.0,-42.40104675292969,-42.427770493486435
945.0,-42.400814056396484,-42.427770493486435
946.0,-42.402591705322266,-42.427770493486435
947.0,-42.40522003173828,-42.427770493486435
948.0,-42.40743637084961,-42.427770493486435
949.0,-42.40871047973633,-42.427770493486435
950.0,-42.40951156616211,-42.427770493486435
951.0,-42.410888671875,-42.427770493486435
952.0,-42.4138298034668,-42.427770493486435
953.0,-42.418819427490234,-42.427770493486435
954.0,-42.42571258544922,-42.427770493486435
955.0,-42.43390655517578,-42.427770493486435
956.0,-42.44247817993164,-42.427770493486435
957.0,-42.45040512084961,-42.427770493486435
958.0,-42.456825256347656,-42.427770493486435
959.0,-42.461448669433594,-42.427770493486435
960.0,-42.464691162109375,-42.427770493486435
961.0,-42.46736145019531,-42.427770493486435
962.0,-42.47026824951172,-42.427770493486435
963.0,-42.47382354736328,-42.427770493486435
964.0,-42.47785949707031,-42.427770493486435
965.0,-42.481632232666016,-42.427770493486435
966.0,-42.484046936035156,-42.427770493486435
967.0,-42.48405838012695,-42.427770493486435
968.0,-42.481178283691406,-42.427770493486435
969.0,-42.475643157958984,-42.427770493486435
970.0,-42.46833038330078,-42.427770493486435
971.0,-42.46056365966797,-42.427770493486435
972.0,-42.45392608642578,-42.427770493486435
973.0,-42.4498291015625,-42.427770493486435
974.0,-42.44898223876953,-42.427770493486435
975.0,-42.45112609863281,-42.427770493486435
976.0,-42.45512390136719,-42.427770493486435
977.0,-42.45948791503906,-42.427770493486435
978.0,-42.46303176879883,-42.427770493486435
979.0,-42.46544647216797,-42.427770493486435
980.0,-42.467498779296875,-42.427770493486435
981.0,-42.470455169677734,-42.427770493486435
982.0,-42.47521209716797,-42.427770493486435
983.0,-42.48164749145508,-42.427770493486435
984.0,-42.488826751708984,-42.427770493486435
985.0,-42.495784759521484,-42.427770493486435
986.0,-42.502044677734375,-42.42777049348643
987.0,-42.507598876953125,-42.427770493486435
988.0,-42.51261901855469,-42.427770493486435
989.0,-42.51727294921875,-42.427770493486435
990.0,-42.521568298339844,-42.427770493486435
991.0,-42.5252685546875,-42.427770493486435
992.0,-42.5279655456543,-42.427770493486435
993.0,-42.52936935424805,-42.427770493486435
994.0,-42.529502868652344,-42.427770493486435
995.0,-42.528629302978516,-42.427770493486435
996.0,-42.52696228027344,-42.427770493486435
997.0,-42.52452087402344,-42.427770493486435
998.0,-42.52131652832031,-42.427770493486435
999.0,-42.51758575439453,-42.427770493486435
1000.0,-42.51375198364258,-42.427770493486435
1001.0,-42.51019287109375,-42.427770493486435
1002.0,-42.50721740722656,-42.427770493486435
1003.0,-42.505043029785156,-42.427770493486435
1004.0,-42.50395965576172,-42.427770493486435
1005.0,-42.50420379638672,-42.427770493486435
1006.0,-42.505821228027344,-42.427770493486435
1007.0,-42.50847244262695,-42.427770493486435
1008.0,-42.511653900146484,-42.427770493486435
1009.0,-42.51506805419922,-42.427770493486435
1010.0,-42.51879119873047,-42.427770493486435
1011.0,-42.523101806640625,-42.427770493486435
1012.0,-42.528236389160156,-42.427770493486435
1013.0,-42.53422164916992,-42.427770493486435
1014.0,-42.540985107421875,-42.427770493486435
1015.0,-42.54836654663086,-42.427770493486435
1016.0,-42.55611801147461,-42.427770493486435
1017.0,-42.56382369995117,-42.427770493486435
1018.0,-42.570838928222656,-42.427770493486435
1019.0,-42.57624053955078,-42.427770493486435
1020.0,-42.578922271728516,-42.427770493486435
1021.0,-42.578147888183594,-42.427770493486435
1022.0,-42.57417678833008,-42.427770493486435
1023.0,-42.56843185424805,-42.427770493486435
1024.0,-42.562965393066406,-42.427770493486435
1025.0,-42.55952835083008,-42.427770493486435
1026.0,-42.5587158203125,-42.427770493486435
1027.0,-42.559757232666016,-42.427770493486435
1028.0,-42.561004638671875,-42.427770493486435
1029.0,-42.560829162597656,-42.427770493486435
1030.0,-42.558509826660156,-42.427770493486435
1031.0,-42.554508209228516,-42.427770493486435
1032.0,-42.550018310546875,-42.427770493486435
1033.0,-42.546302795410156,-42.427770493486435
1034.0,-42.54426574707031,-42.427770493486435
1035.0,-42.54447555541992,-42.427770493486435
1036.0,-42.54696273803711,-42.427770493486435
1037.0,-42.551177978515625,-42.427770493486435
1038.0,-42.556182861328125,-42.427770493486435
1039.0,-42.5611572265625,-42.427770493486435
1040.0,-42.56580352783203,-42.427770493486435
1041.0,-42.57023620605469,-42.427770493486435
1042.0,-42.57482147216797,-42.427770493486435
1043.0,-42.57990264892578,-42.427770493486435
1044.0,-42.585777282714844,-42.427770493486435
1045.0,-42.59239196777344,-42.427770493486435
1046.0,-42.59917449951172,-42.427770493486435
1047.0,-42.60515213012695,-42.427770493486435
1048.0,-42.609413146972656,-42.427770493486435
1049.0,-42.611427307128906,-42.427770493486435
1050.0,-42.61110305786133,-42.427770493486435
1051.0,-42.60871124267578,-42.427770493486435
1052.0,-42.604896545410156,-42.427770493486435
1053.0,-42.600624084472656,-42.427770493486435
1054.0,-42.596946716308594,-42.427770493486435
1055.0,-42.59454345703125,-42.427770493486435
1056.0,-42.59320831298828,-42.427770493486435
1057.0,-42.591941833496094,-42.427770493486435
1058.0,-42.589637756347656,-42.427770493486435
1059.0,-42.585845947265625,-42.427770493486435
1060.0,-42.58116149902344,-42.427770493486435
1061.0,-42.57685852050781,-42.427770493486435
1062.0,-42.57411193847656,-42.427770493486435
1063.0,-42.57350158691406,-42.427770493486435
1064.0,-42.57490158081055,-42.427770493486435
1065.0,-42.57773971557617,-42.427770493486435
1066.0,-42.58137512207031,-42.427770493486435
1067.0,-42.585487365722656,-42.427770493486435
1068.0,-42.590126037597656,-42.427770493486435
1069.0,-42.59540939331055,-42.427770493486435
1070.0,-42.60108947753906,-42.427770493486435
1071.0,-42.60650634765625,-42.427770493486435
1072.0,-42.61097717285156,-42.427770493486435
1073.0,-42.614219665527344,-42.427770493486435
1074.0,-42.61652374267578,-42.427770493486435
1075.0,-42.61848068237305,-42.427770493486435
1076.0,-42.620635986328125,-42.427770493486435
1077.0,-42.62317657470703,-42.427770493486435
1078.0,-42.625831604003906,-42.427770493486435
1079.0,-42.62798309326172,-42.427770493486435
1080.0,-42.62895584106445,-42.427770493486435
1081.0,-42.628273010253906,-42.427770493486435
1082.0,-42.62569046020508,-42.427770493486435
1083.0,-42.621273040771484,-42.427770493486435
1084.0,-42.61562728881836,-42.427770493486435
1085.0,-42.60986328125,-42.427770493486435
1086.0,-42.60504913330078,-42.427770493486435
1087.0,-42.6016960144043,-42.427770493486435
1088.0,-42.5995979309082,-42.427770493486435
1089.0,-42.59822082519531,-42.427770493486435
1090.0,-42.597129821777344,-42.427770493486435
1091.0,-42.59605026245117,-42.427770493486435
1092.0,-42.594791412353516,-42.427770493486435
1093.0,-42.59342956542969,-42.427770493486435
1094.0,-42.592430114746094,-42.427770493486435
1095.0,-42.592506408691406,-42.427770493486435
1096.0,-42.59434509277344,-42.427770493486435
1097.0,-42.59839630126953,-42.427770493486435
1098.0,-42.604637145996094,-42.427770493486435
1099.0,-42.6124267578125,-42.427770493486435
1100.0,-42.62040710449219,-42.427770493486435
1101.0,-42.626800537109375,-42.427770493486435
1102.0,-42.63019561767578,-42.427770493486435
1103.0,-42.63046646118164,-42.427770493486435
1104.0,-42.62886047363281,-42.427770493486435
1105.0,-42.62729263305664,-42.427770493486435
1106.0,-42.62716293334961,-42.427770493486435
1107.0,-42.62861633300781,-42.427770493486435
1108.0,-42.630619049072266,-42.427770493486435
1109.0,-42.6317024230957,-42.427770493486435
1110.0,-42.630775451660156,-42.427770493486435
1111.0,-42.62758255004883,-42.427770493486435
1112.0,-42.62255096435547,-42.427770493486435
1113.0,-42.61665344238281,-42.427770493486435
1114.0,-42.611026763916016,-42.427770493486435
1115.0,-42.60652542114258,-42.427770493486435
1116.0,-42.603450775146484,-42.427770493486435
1117.0,-42.60157012939453,-42.427770493486435
1118.0,-42.60036087036133,-42.427770493486435
1119.0,-42.5992546081543,-42.427770493486435
1120.0,-42.59780502319336,-42.427770493486435
1121.0,-42.59584426879883,-42.427770493486435
1122.0,-42.59367370605469,-42.427770493486435
1123.0,-42.592010498046875,-42.427770493486435
1124.0,-42.5916862487793,-42.427770493486435
1125.0,-42.593238830566406,-42.427770493486435
1126.0,-42.59672164916992,-42.427770493486435
1127.0,-42.60169982910156,-42.427770493486435
1128.0,-42.60740280151367,-42.427770493486435
1129.0,-42.61290740966797,-42.427770493486435
1130.0,-42.61741256713867,-42.427770493486435
1131.0,-42.62036895751953,-42.427770493486435
1132.0,-42.62152099609375,-42.427770493486435
1133.0,-42.621070861816406,-42.427770493486435
1134.0,-42.6197509765625,-42.427770493486435
1135.0,-42.61863708496094,-42.427770493486435
1136.0,-42.61842346191406,-42.427770493486435
1137.0,-42.618900299072266,-42.427770493486435
1138.0,-42.61913299560547,-42.427770493486435
1139.0,-42.618194580078125,-42.427770493486435
1140.0,-42.615753173828125,-42.427770493486435
1141.0,-42.612056732177734,-42.427770493486435
1142.0,-42.60749435424805,-42.427770493486435
1143.0,-42.602352142333984,-42.427770493486435
1144.0,-42.596832275390625,-42.427770493486435
1145.0,-42.5910530090332,-42.427770493486435
1146.0,-42.58521270751953,-42.427770493486435
1147.0,-42.579837799072266,-42.427770493486435
1148.0,-42.57585906982422,-42.427770493486435
1149.0,-42.57420349121094,-42.427770493486435
1150.0,-42.57516860961914,-42.427770493486435
1151.0,-42.57798767089844,-42.427770493486435
1152.0,-42.581233978271484,-42.427770493486435
1153.0,-42.583621978759766,-42.427770493486435
1154.0,-42.584632873535156,-42.427770493486435
1155.0,-42.58457946777344,-42.427770493486435
1156.0,-42.58424377441406,-42.427770493486435
1157.0,-42.584381103515625,-42.427770493486435
1158.0,-42.58549499511719,-42.427770493486435
1159.0,-42.5877685546875,-42.427770493486435
1160.0,-42.59096145629883,-42.427770493486435
1161.0,-42.59436798095703,-42.427770493486435
1162.0,-42.59700393676758,-42.427770493486435
1163.0,-42.59805679321289,-42.427770493486435
1164.0,-42.59735870361328,-42.427770493486435
1165.0,-42.59535217285156,-42.427770493486435
1166.0,-42.59283447265625,-42.427770493486435
1167.0,-42.590484619140625,-42.427770493486435
1168.0,-42.58860778808594,-42.427770493486435
1169.0,-42.58702087402344,-42.427770493486435
1170.0,-42.58515930175781,-42.427770493486435
1171.0,-42.582252502441406,-42.427770493486435
1172.0,-42.577789306640625,-42.427770493486435
1173.0,-42.57176208496094,-42.427770493486435
1174.0,-42.56460189819336,-42.427770493486435
1175.0,-42.55716323852539,-42.427770493486435
1176.0,-42.55054473876953,-42.427770493486435
1177.0,-42.54588317871094,-42.427770493486435
1178.0,-42.543975830078125,-42.427770493486435
1179.0,-42.54489517211914,-42.427770493486435
1180.0,-42.54778289794922,-42.427770493486435
1181.0,-42.55104446411133,-42.427770493486435
1182.0,-42.55291748046875,-42.427770493486435
1183.0,-42.552371978759766,-42.427770493486435
1184.0,-42.54978561401367,-42.427770493486435
1185.0,-42.546852111816406,-42.427770493486435
1186.0,-42.5455436706543,-42.427770493486435
1187.0,-42.54690170288086,-42.427770493486435
1188.0,-42.550628662109375,-42.427770493486435
1189.0,-42.555519104003906,-42.427770493486435
1190.0,-42.560157775878906,-42.427770493486435
1191.0,-42.5633430480957,-42.427770493486435
1192.0,-42.56431198120117,-42.427770493486435
1193.0,-42.56293869018555,-42.427770493486435
1194.0,-42.559722900390625,-42.427770493486435
1195.0,-42.555503845214844,-42.427770493486435
1196.0,-42.551002502441406,-42.427770493486435
1197.0,-42.54668426513672,-42.427770493486435
1198.0,-42.542816162109375,-42.427770493486435
1199.0,-42.53953552246094,-42.427770493486435
1200.0,-42.53665542602539,-42.427770493486435
1201.0,-42.533668518066406,-42.427770493486435
1202.0,-42.53013229370117,-42.427770493486435
1203.0,-42.52592468261719,-42.427770493486435
1204.0,-42.521366119384766,-42.427770493486435
1205.0,-42.51691436767578,-42.427770493486435
1206.0,-42.512901306152344,-42.427770493486435
1207.0,-42.509429931640625,-42.427770493486435
1208.0,-42.506595611572266,-42.427770493486435
1209.0,-42.50454330444336,-42.427770493486435
1210.0,-42.503395080566406,-42.427770493486435
1211.0,-42.50299835205078,-42.427770493486435
1212.0,-42.50294494628906,-42.427770493486435
1213.0,-42.50288009643555,-42.427770493486435
1214.0,-42.50282287597656,-42.427770493486435
1215.0,-42.50313186645508,-42.427770493486435
1216.0,-42.50422668457031,-42.427770493486435
1217.0,-42.50613784790039,-42.427770493486435
1218.0,-42.50858688354492,-42.427770493486435
1219.0,-42.511104583740234,-42.427770493486435
1220.0,-42.51321792602539,-42.427770493486435
1221.0,-42.51464080810547,-42.427770493486435
1222.0,-42.51524353027344,-42.427770493486435
1223.0,-42.51490020751953,-42.427770493486435
1224.0,-42.513240814208984,-42.427770493486435
1225.0,-42.50978088378906,-42.427770493486435
1226.0,-42.50430679321289,-42.427770493486435
1227.0,-42.497291564941406,-42.427770493486435
1228.0,-42.489891052246094,-42.427770493486435
1229.0,-42.48351287841797,-42.427770493486435
1230.0,-42.47913360595703,-42.427770493486435
1231.0,-42.47678756713867,-42.427770493486435
1232.0,-42.475494384765625,-42.427770493486435
1233.0,-42.473812103271484,-42.427770493486435
1234.0,-42.47068405151367,-42.427770493486435
1235.0,-42.466041564941406,-42.427770493486435
1236.0,-42.46062469482422,-42.427770493486435
1237.0,-42.455406188964844,-42.427770493486435
1238.0,-42.451324462890625,-42.427770493486435
1239.0,-42.449153900146484,-42.427770493486435
1240.0,-42.449283599853516,-42.427770493486435
1241.0,-42.451377868652344,-42.427770493486435
1242.0,-42.45435333251953,-42.427770493486435
1243.0,-42.45683288574219,-42.427770493486435
1244.0,-42.457889556884766,-42.427770493486435
1245.0,-42.45737075805664,-42.427770493486435
1246.0,-42.45579147338867,-42.427770493486435
1247.0,-42.4540901184082,-42.427770493486435
1248.0,-42.45331573486328,-42.427770493486435
1249.0,-42.45416259765625,-42.427770493486435
1250.0,-42.456478118896484,-42.427770493486435
1251.0,-42.45934295654297,-42.427770493486435
1252.0,-42.461456298828125,-42.427770493486435
1253.0,-42.46171951293945,-42.427770493486435
1254.0,-42.45956039428711,-42.427770493486435
1255.0,-42.454986572265625,-42.427770493486435
1256.0,-42.448543548583984,-42.427770493486435
1257.0,-42.44123458862305,-42.42777049348643
1258.0,-42.43435287475586,-42.427770493486435
1259.0,-42.42902755737305,-42.427770493486435
1260.0,-42.42564392089844,-42.427770493486435
1261.0,-42.42351531982422,-42.427770493486435
1262.0,-42.4212646484375,-42.427770493486435
1263.0,-42.41758728027344,-42.427770493486435
1264.0,-42.412105560302734,-42.427770493486435
1265.0,-42.40559387207031,-42.427770493486435
1266.0,-42.399505615234375,-42.427770493486435
1267.0,-42.395164489746094,-42.427770493486435
1268.0,-42.393287658691406,-42.427770493486435
1269.0,-42.393798828125,-42.427770493486435
1270.0,-42.39597702026367,-42.427770493486435
1271.0,-42.39892578125,-42.427770493486435
1272.0,-42.40187072753906,-42.427770493486435
1273.0,-42.40435791015625,-42.427770493486435
1274.0,-42.40608215332031,-42.427770493486435
1275.0,-42.406883239746094,-42.427770493486435
1276.0,-42.40674591064453,-42.427770493486435
1277.0,-42.4058952331543,-42.427770493486435
1278.0,-42.404747009277344,-42.427770493486435
1279.0,-42.403656005859375,-42.427770493486435
1280.0,-42.40278244018555,-42.427770493486435
1281.0,-42.402042388916016,-42.427770493486435
1282.0,-42.40108108520508,-42.427770493486435
1283.0,-42.39952850341797,-42.427770493486435
1284.0,-42.39726257324219,-42.427770493486435
1285.0,-42.39439392089844,-42.427770493486435
1286.0,-42.39101791381836,-42.427770493486435
1287.0,-42.38703155517578,-42.427770493486435
1288.0,-42.382347106933594,-42.427770493486435
1289.0,-42.3771858215332,-42.427770493486435
1290.0,-42.372108459472656,-42.427770493486435
1291.0,-42.36754608154297,-42.427770493486435
1292.0,-42.36347961425781,-42.427770493486435
1293.0,-42.359596252441406,-42.427770493486435
1294.0,-42.35568618774414,-42.427770493486435
1295.0,-42.35175323486328,-42.427770493486435
1296.0,-42.347938537597656,-42.427770493486435
1297.0,-42.34453582763672,-42.427770493486435
1298.0,-42.341976165771484,-42.427770493486435
1299.0,-42.34074401855469,-42.427770493486435
1300.0,-42.34117126464844,-42.427770493486435
1301.0,-42.34333038330078,-42.427770493486435
1302.0,-42.34703826904297,-42.427770493486435
1303.0,-42.351837158203125,-42.427770493486435
1304.0,-42.3568115234375,-42.427770493486435
1305.0,-42.36065673828125,-42.427770493486435
1306.0,-42.362144470214844,-42.427770493486435
1307.0,-42.36076736450195,-42.427770493486435
1308.0,-42.357208251953125,-42.427770493486435
1309.0,-42.35300064086914,-42.427770493486435
1310.0,-42.349769592285156,-42.427770493486435
1311.0,-42.34833526611328,-42.427770493486435
1312.0,-42.348358154296875,-42.427770493486435
1313.0,-42.34867858886719,-42.427770493486435
1314.0,-42.347991943359375,-42.427770493486435
1315.0,-42.34540939331055,-42.427770493486435
1316.0,-42.340660095214844,-42.427770493486435
1317.0,-42.33415985107422,-42.427770493486435
1318.0,-42.326866149902344,-42.427770493486435
1319.0,-42.31996536254883,-42.427770493486435
1320.0,-42.31452941894531,-42.427770493486435
1321.0,-42.3111572265625,-42.427770493486435
1322.0,-42.309757232666016,-42.427770493486435
1323.0,-42.309566497802734,-42.427770493486435
1324.0,-42.30943298339844,-42.427770493486435
1325.0,-42.30828094482422,-42.427770493486435
1326.0,-42.30571365356445,-42.427770493486435
1327.0,-42.302249908447266,-42.427770493486435
1328.0,-42.29905700683594,-42.427770493486435
1329.0,-42.297325134277344,-42.427770493486435
1330.0,-42.297760009765625,-42.427770493486435
1331.0,-42.3003044128418,-42.427770493486435
1332.0,-42.30420684814453,-42.427770493486435
1333.0,-42.30834197998047,-42.427770493486435
1334.0,-42.31172180175781,-42.427770493486435
1335.0,-42.31376266479492,-42.427770493486435
1336.0,-42.31430435180664,-42.427770493486435
1337.0,-42.313575744628906,-42.427770493486435
1338.0,-42.312156677246094,-42.427770493486435
1339.0,-42.3109245300293,-42.427770493486435
1340.0,-42.31060028076172,-42.427770493486435
1341.0,-42.31111145019531,-42.427770493486435
1342.0,-42.311485290527344,-42.42777049348643
1343.0,-42.31047058105469,-42.427770493486435
1344.0,-42.30729675292969,-42.427770493486435
1345.0,-42.30194854736328,-42.427770493486435
1346.0,-42.29509735107422,-42.427770493486435
1347.0,-42.28773498535156,-42.427770493486435
1348.0,-42.280853271484375,-42.427770493486435
1349.0,-42.2751579284668,-42.427770493486435
1350.0,-42.270896911621094,-42.427770493486435
1351.0,-42.26801300048828,-42.427770493486435
1352.0,-42.266395568847656,-42.427770493486435
1353.0,-42.266048431396484,-42.427770493486435
1354.0,-42.26678466796875,-42.427770493486435
1355.0,-42.26803207397461,-42.427770493486435
1356.0,-42.26908874511719,-42.427770493486435
1357.0,-42.26947021484375,-42.427770493486435
1358.0,-42.26924514770508,-42.427770493486435
1359.0,-42.26887130737305,-42.427770493486435
1360.0,-42.26888656616211,-42.427770493486435
1361.0,-42.269561767578125,-42.427770493486435
1362.0,-42.270896911621094,-42.427770493486435
1363.0,-42.27281951904297,-42.427770493486435
1364.0,-42.27527618408203,-42.427770493486435
1365.0,-42.278114318847656,-42.427770493486435
1366.0,-42.28092956542969,-42.427770493486435
1367.0,-42.28308868408203,-42.427770493486435
1368.0,-42.28397750854492,-42.427770493486435
1369.0,-42.28336715698242,-42.427770493486435
1370.0,-42.28150939941406,-42.427770493486435
1371.0,-42.27897262573242,-42.427770493486435
1372.0,-42.27641296386719,-42.427770493486435
1373.0,-42.274200439453125,-42.427770493486435
1374.0,-42.27219009399414,-42.427770493486435
1375.0,-42.26979064941406,-42.427770493486435
1376.0,-42.266387939453125,-42.427770493486435
1377.0,-42.26167297363281,-42.427770493486435
1378.0,-42.25582504272461,-42.427770493486435
1379.0,-42.24943542480469,-42.427770493486435
1380.0,-42.243404388427734,-42.427770493486435
1381.0,-42.238746643066406,-42.427770493486435
1382.0,-42.23630905151367,-42.427770493486435
1383.0,-42.2364616394043,-42.427770493486435
1384.0,-42.238853454589844,-42.427770493486435
1385.0,-42.24241638183594,-42.427770493486435
1386.0,-42.24569320678711,-42.427770493486435
1387.0,-42.24742889404297,-42.427770493486435
1388.0,-42.24730682373047,-42.427770493486435
1389.0,-42.24623107910156,-42.427770493486435
1390.0,-42.24579620361328,-42.427770493486435
1391.0,-42.247257232666016,-42.427770493486435
1392.0,-42.25089645385742,-42.427770493486435
1393.0,-42.256080627441406,-42.427770493486435
1394.0,-42.261714935302734,-42.427770493486435
1395.0,-42.26655960083008,-42.427770493486435
1396.0,-42.26953887939453,-42.427770493486435
1397.0,-42.270015716552734,-42.427770493486435
1398.0,-42.26805877685547,-42.427770493486435
1399.0,-42.26438522338867,-42.427770493486435
1400.0,-42.26007080078125,-42.427770493486435
1401.0,-42.256126403808594,-42.427770493486435
1402.0,-42.253395080566406,-42.427770493486435
1403.0,-42.25215530395508,-42.427770493486435
1404.0,-42.251914978027344,-42.427770493486435
1405.0,-42.251502990722656,-42.427770493486435
1406.0,-42.249717712402344,-42.427770493486435
1407.0,-42.246070861816406,-42.427770493486435
1408.0,-42.241092681884766,-42.427770493486435
1409.0,-42.23598098754883,-42.427770493486435
1410.0,-42.23187255859375,-42.427770493486435
1411.0,-42.2293701171875,-42.427770493486435
1412.0,-42.22847366333008,-42.427770493486435
1413.0,-42.22881317138672,-42.427770493486435
1414.0,-42.22992706298828,-42.427770493486435
1415.0,-42.23141098022461,-42.427770493486435
1416.0,-42.232940673828125,-42.427770493486435
1417.0,-42.23443603515625,-42.427770493486435
1418.0,-42.236106872558594,-42.427770493486435
1419.0,-42.23845672607422,-42.427770493486435
1420.0,-42.24189758300781,-42.427770493486435
1421.0,-42.24647903442383,-42.427770493486435
1422.0,-42.251834869384766,-42.427770493486435
1423.0,-42.257240295410156,-42.427770493486435
1424.0,-42.26186752319336,-42.427770493486435
1425.0,-42.265113830566406,-42.427770493486435
1426.0,-42.266746520996094,-42.427770493486435
1427.0,-42.26688766479492,-42.427770493486435
1428.0,-42.26578140258789,-42.427770493486435
1429.0,-42.263572692871094,-42.427770493486435
1430.0,-42.26036834716797,-42.427770493486435
1431.0,-42.25640869140625,-42.427770493486435
1432.0,-42.25227355957031,-42.427770493486435
1433.0,-42.24870681762695,-42.427770493486435
1434.0,-42.2462272644043,-42.427770493486435
1435.0,-42.244850158691406,-42.427770493486435
1436.0,-42.24400329589844,-42.427770493486435
1437.0,-42.24286651611328,-42.427770493486435
1438.0,-42.240901947021484,-42.427770493486435
1439.0,-42.23827362060547,-42.427770493486435
1440.0,-42.23554611206055,-42.427770493486435
1441.0,-42.23326110839844,-42.427770493486435
1442.0,-42.23173522949219,-42.427770493486435
1443.0,-42.2313346862793,-42.427770493486435
1444.0,-42.232513427734375,-42.427770493486435
1445.0,-42.23563766479492,-42.427770493486435
1446.0,-42.2404899597168,-42.427770493486435
1447.0,-42.24628448486328,-42.427770493486435
1448.0,-42.25200271606445,-42.427770493486435
1449.0,-42.256752014160156,-42.427770493486435
1450.0,-42.260040283203125,-42.427770493486435
1451.0,-42.26203536987305,-42.427770493486435
1452.0,-42.263587951660156,-42.427770493486435
1453.0,-42.265811920166016,-42.427770493486435
1454.0,-42.26933288574219,-42.427770493486435
1455.0,-42.27384567260742,-42.427770493486435
1456.0,-42.278236389160156,-42.427770493486435
1457.0,-42.28123474121094,-42.427770493486435
1458.0,-42.281982421875,-42.427770493486435
1459.0,-42.280181884765625,-42.427770493486435
1460.0,-42.27619552612305,-42.427770493486435
1461.0,-42.2708740234375,-42.427770493486435
1462.0,-42.265472412109375,-42.427770493486435
1463.0,-42.26123046875,-42.427770493486435
1464.0,-42.25885772705078,-42.427770493486435
1465.0,-42.2581787109375,-42.427770493486435
1466.0,-42.25810623168945,-42.427770493486435
1467.0,-42.257347106933594,-42.427770493486435
1468.0,-42.255191802978516,-42.427770493486435
1469.0,-42.251922607421875,-42.427770493486435
1470.0,-42.24861526489258,-42.427770493486435
1471.0,-42.24658966064453,-42.427770493486435
1472.0,-42.246826171875,-42.427770493486435
1473.0,-42.24967575073242,-42.427770493486435
1474.0,-42.25481033325195,-42.427770493486435
1475.0,-42.2614631652832,-42.427770493486435
1476.0,-42.26865768432617,-42.427770493486435
1477.0,-42.2755126953125,-42.427770493486435
1478.0,-42.281349182128906,-42.42777049348643
1479.0,-42.285736083984375,-42.427770493486435
1480.0,-42.288658142089844,-42.427770493486435
1481.0,-42.29061508178711,-42.427770493486435
1482.0,-42.292518615722656,-42.427770493486435
1483.0,-42.295135498046875,-42.427770493486435
1484.0,-42.2987060546875,-42.427770493486435
1485.0,-42.30266189575195,-42.427770493486435
1486.0,-42.30582809448242,-42.427770493486435
1487.0,-42.307090759277344,-42.427770493486435
1488.0,-42.306095123291016,-42.427770493486435
1489.0,-42.303443908691406,-42.427770493486435
1490.0,-42.300132751464844,-42.427770493486435
1491.0,-42.296939849853516,-42.427770493486435
1492.0,-42.29404830932617,-42.427770493486435
1493.0,-42.29138946533203,-42.427770493486435
1494.0,-42.2889289855957,-42.427770493486435
1495.0,-42.28669738769531,-42.427770493486435
1496.0,-42.28464126586914,-42.427770493486435
1497.0,-42.28276824951172,-42.427770493486435
1498.0,-42.28126907348633,-42.427770493486435
1499.0,-42.280517578125,-42.427770493486435
1500.0,-42.280723571777344,-42.427770493486435
1501.0,-42.28197479248047,-42.427770493486435
1502.0,-42.28428649902344,-42.427770493486435
1503.0,-42.28778839111328,-42.427770493486435
1504.0,-42.29249954223633,-42.427770493486435
1505.0,-42.29833221435547,-42.427770493486435
1506.0,-42.30506134033203,-42.427770493486435
1507.0,-42.31243896484375,-42.427770493486435
1508.0,-42.320068359375,-42.427770493486435
1509.0,-42.32719039916992,-42.427770493486435
1510.0,-42.33287048339844,-42.427770493486435
1511.0,-42.336429595947266,-42.42777049348643
1512.0,-42.33796691894531,-42.42777049348643
1513.0,-42.338340759277344,-42.427770493486435
1514.0,-42.3387451171875,-42.427770493486435
1515.0,-42.33988952636719,-42.427770493486435
1516.0,-42.34165954589844,-42.427770493486435
1517.0,-42.34333038330078,-42.427770493486435
1518.0,-42.344078063964844,-42.427770493486435
1519.0,-42.343387603759766,-42.427770493486435
1520.0,-42.341121673583984,-42.427770493486435
1521.0,-42.337379455566406,-42.427770493486435
1522.0,-42.33245849609375,-42.427770493486435
1523.0,-42.326995849609375,-42.427770493486435
1524.0,-42.321937561035156,-42.427770493486435
1525.0,-42.31838607788086,-42.427770493486435
1526.0,-42.317203521728516,-42.427770493486435
1527.0,-42.318687438964844,-42.427770493486435
1528.0,-42.322288513183594,-42.427770493486435
1529.0,-42.326759338378906,-42.427770493486435
1530.0,-42.3307991027832,-42.427770493486435
1531.0,-42.33372116088867,-42.427770493486435
1532.0,-42.335811614990234,-42.427770493486435
1533.0,-42.33815002441406,-42.427770493486435
1534.0,-42.341976165771484,-42.427770493486435
1535.0,-42.34794235229492,-42.427770493486435
1536.0,-42.35569381713867,-42.427770493486435
1537.0,-42.364105224609375,-42.427770493486435
1538.0,-42.37187194824219,-42.427770493486435
1539.0,-42.378047943115234,-42.427770493486435
1540.0,-42.38228225708008,-42.427770493486435
1541.0,-42.38472366333008,-42.427770493486435
1542.0,-42.38594436645508,-42.427770493486435
1543.0,-42.38691711425781,-42.427770493486435
1544.0,-42.388580322265625,-42.427770493486435
1545.0,-42.39116668701172,-42.427770493486435
1546.0,-42.39386749267578,-42.427770493486435
1547.0,-42.39530563354492,-42.427770493486435
1548.0,-42.394412994384766,-42.427770493486435
1549.0,-42.39092254638672,-42.427770493486435
1550.0,-42.38536834716797,-42.427770493486435
1551.0,-42.37879943847656,-42.427770493486435
1552.0,-42.37244415283203,-42.427770493486435
1553.0,-42.36747360229492,-42.427770493486435
1554.0,-42.3646125793457,-42.427770493486435
1555.0,-42.364051818847656,-42.427770493486435
1556.0,-42.36566162109375,-42.427770493486435
1557.0,-42.369140625,-42.427770493486435
1558.0,-42.373966217041016,-42.427770493486435
1559.0,-42.37930679321289,-42.427770493486435
1560.0,-42.38426971435547,-42.427770493486435
1561.0,-42.38834762573242,-42.427770493486435
1562.0,-42.39179992675781,-42.427770493486435
1563.0,-42.395545959472656,-42.427770493486435
1564.0,-42.400508880615234,-42.427770493486435
1565.0,-42.406982421875,-42.427770493486435
1566.0,-42.414432525634766,-42.427770493486435
1567.0,-42.42189025878906,-42.427770493486435
1568.0,-42.4285888671875,-42.427770493486435
1569.0,-42.434288024902344,-42.427770493486435
1570.0,-42.43912124633789,-42.427770493486435
1571.0,-42.443119049072266,-42.427770493486435
1572.0,-42.44602966308594,-42.427770493486435
1573.0,-42.44745635986328,-42.427770493486435
1574.0,-42.4471321105957,-42.427770493486435
1575.0,-42.44514846801758,-42.427770493486435
1576.0,-42.442012786865234,-42.427770493486435
1577.0,-42.43850326538086,-42.427770493486435
1578.0,-42.43533706665039,-42.427770493486435
1579.0,-42.43285369873047,-42.427770493486435
1580.0,-42.43095779418945,-42.427770493486435
1581.0,-42.42926788330078,-42.427770493486435
1582.0,-42.4273681640625,-42.427770493486435
1583.0,-42.425113677978516,-42.427770493486435
1584.0,-42.42271041870117,-42.427770493486435
1585.0,-42.420772552490234,-42.427770493486435
1586.0,-42.42009735107422,-42.427770493486435
1587.0,-42.42137908935547,-42.427770493486435
1588.0,-42.4249267578125,-42.427770493486435
1589.0,-42.430503845214844,-42.427770493486435
1590.0,-42.437255859375,-42.427770493486435
1591.0,-42.44402313232422,-42.427770493486435
1592.0,-42.44998550415039,-42.427770493486435
1593.0,-42.45526123046875,-42.427770493486435
1594.0,-42.46076202392578,-42.427770493486435
1595.0,-42.46735382080078,-42.427770493486435
1596.0,-42.47516632080078,-42.427770493486435
1597.0,-42.48353958129883,-42.427770493486435
1598.0,-42.491539001464844,-42.427770493486435
1599.0,-42.498291015625,-42.427770493486435
1600.0,-42.50303649902344,-42.427770493486435
1601.0,-42.50518035888672,-42.427770493486435
1602.0,-42.50447082519531,-42.427770493486435
1603.0,-42.501190185546875,-42.427770493486435
1604.0,-42.49610900878906,-42.427770493486435
1605.0,-42.49039077758789,-42.427770493486435
1606.0,-42.4854621887207,-42.427770493486435
1607.0,-42.48252487182617,-42.427770493486435
1608.0,-42.48191833496094,-42.427770493486435
1609.0,-42.48281478881836,-42.427770493486435
1610.0,-42.48357391357422,-42.427770493486435
1611.0,-42.48268127441406,-42.427770493486435
1612.0,-42.479705810546875,-42.427770493486435
1613.0,-42.47551727294922,-42.427770493486435
1614.0,-42.47179412841797,-42.427770493486435
1615.0,-42.47013473510742,-42.42777049348643
1616.0,-42.47140884399414,-42.427770493486435
1617.0,-42.47552490234375,-42.427770493486435
1618.0,-42.481685638427734,-42.427770493486435
1619.0,-42.4888801574707,-42.427770493486435
1620.0,-42.49613952636719,-42.427770493486435
1621.0,-42.50278091430664,-42.427770493486435
1622.0,-42.50865936279297,-42.427770493486435
1623.0,-42.5141716003418,-42.427770493486435
1624.0,-42.51995086669922,-42.427770493486435
1625.0,-42.52644348144531,-42.427770493486435
1626.0,-42.53355407714844,-42.427770493486435
1627.0,-42.54064178466797,-42.427770493486435
1628.0,-42.546810150146484,-42.427770493486435
1629.0,-42.55132293701172,-42.427770493486435
1630.0,-42.55379104614258,-42.427770493486435
1631.0,-42.55424880981445,-42.427770493486435
1632.0,-42.552940368652344,-42.427770493486435
1633.0,-42.55010223388672,-42.427770493486435
1634.0,-42.545928955078125,-42.427770493486435
1635.0,-42.540748596191406,-42.427770493486435
1636.0,-42.53514099121094,-42.427770493486435
1637.0,-42.52984619140625,-42.427770493486435
1638.0,-42.5255241394043,-42.427770493486435
1639.0,-42.522499084472656,-42.427770493486435
1640.0,-42.520503997802734,-42.427770493486435
1641.0,-42.51898956298828,-42.427770493486435
1642.0,-42.517608642578125,-42.427770493486435
1643.0,-42.5167236328125,-42.427770493486435
1644.0,-42.51712417602539,-42.427770493486435
1645.0,-42.519386291503906,-42.427770493486435
1646.0,-42.523353576660156,-42.427770493486435
1647.0,-42.52842330932617,-42.427770493486435
1648.0,-42.53412628173828,-42.427770493486435
1649.0,-42.54043960571289,-42.427770493486435
1650.0,-42.5474853515625,-42.427770493486435
1651.0,-42.55525207519531,-42.427770493486435
1652.0,-42.56339645385742,-42.427770493486435
1653.0,-42.57121658325195,-42.42777049348643
1654.0,-42.57780456542969,-42.427770493486435
1655.0,-42.5825080871582,-42.427770493486435
1656.0,-42.58534240722656,-42.427770493486435
1657.0,-42.587066650390625,-42.427770493486435
1658.0,-42.58863830566406,-42.427770493486435
1659.0,-42.5905647277832,-42.427770493486435
1660.0,-42.59254455566406,-42.427770493486435
1661.0,-42.59373474121094,-42.427770493486435
1662.0,-42.59320068359375,-42.427770493486435
1663.0,-42.590274810791016,-42.427770493486435
1664.0,-42.58485794067383,-42.427770493486435
1665.0,-42.57752990722656,-42.427770493486435
1666.0,-42.569522857666016,-42.427770493486435
1667.0,-42.56233596801758,-42.427770493486435
1668.0,-42.55725860595703,-42.427770493486435
1669.0,-42.5547981262207,-42.427770493486435
1670.0,-42.554439544677734,-42.427770493486435
1671.0,-42.554954528808594,-42.427770493486435
1672.0,-42.5551643371582,-42.427770493486435
1673.0,-42.55467224121094,-42.427770493486435
1674.0,-42.554046630859375,-42.427770493486435
1675.0,-42.55445098876953,-42.427770493486435
1676.0,-42.556983947753906,-42.427770493486435
1677.0,-42.562252044677734,-42.427770493486435
1678.0,-42.570228576660156,-42.427770493486435
1679.0,-42.58032989501953,-42.427770493486435
1680.0,-42.591575622558594,-42.427770493486435
1681.0,-42.60282516479492,-42.427770493486435
1682.0,-42.61274337768555,-42.427770493486435
1683.0,-42.620052337646484,-42.427770493486435
1684.0,-42.62389373779297,-42.427770493486435
1685.0,-42.62435531616211,-42.427770493486435
1686.0,-42.62251281738281,-42.427770493486435
1687.0,-42.62002944946289,-42.427770493486435
1688.0,-42.61837387084961,-42.427770493486435
1689.0,-42.61805725097656,-42.427770493486435
1690.0,-42.61833572387695,-42.427770493486435
1691.0,-42.61773681640625,-42.427770493486435
1692.0,-42.61498260498047,-42.42777049348643
1693.0,-42.60984802246094,-42.427770493486435
1694.0,-42.603206634521484,-42.427770493486435
1695.0,-42.59634017944336,-42.427770493486435
1696.0,-42.59016418457031,-42.427770493486435
1697.0,-42.58510971069336,-42.427770493486435
1698.0,-42.581268310546875,-42.427770493486435
1699.0,-42.5785026550293,-42.427770493486435
1700.0,-42.57653045654297,-42.427770493486435
1701.0,-42.5751953125,-42.427770493486435
1702.0,-42.57463073730469,-42.427770493486435
1703.0,-42.57529830932617,-42.427770493486435
1704.0,-42.57767105102539,-42.427770493486435
1705.0,-42.581939697265625,-42.427770493486435
1706.0,-42.5880126953125,-42.427770493486435
1707.0,-42.5955810546875,-42.427770493486435
1708.0,-42.604095458984375,-42.427770493486435
1709.0,-42.6128044128418,-42.427770493486435
1710.0,-42.6210823059082,-42.427770493486435
1711.0,-42.6285514831543,-42.427770493486435
1712.0,-42.63503646850586,-42.427770493486435
1713.0,-42.640228271484375,-42.427770493486435
1714.0,-42.643619537353516,-42.427770493486435
1715.0,-42.644752502441406,-42.427770493486435
1716.0,-42.64362716674805,-42.427770493486435
1717.0,-42.6408576965332,-42.427770493486435
1718.0,-42.63740539550781,-42.427770493486435
1719.0,-42.63393020629883,-42.427770493486435
1720.0,-42.630428314208984,-42.427770493486435
1721.0,-42.62632369995117,-42.427770493486435
1722.0,-42.62099838256836,-42.427770493486435
1723.0,-42.614295959472656,-42.427770493486435
1724.0,-42.606693267822266,-42.427770493486435
1725.0,-42.59889602661133,-42.427770493486435
1726.0,-42.59153747558594,-42.427770493486435
1727.0,-42.58512496948242,-42.427770493486435
1728.0,-42.58013153076172,-42.427770493486435
1729.0,-42.577178955078125,-42.427770493486435
1730.0,-42.57695770263672,-42.427770493486435
1731.0,-42.57996368408203,-42.427770493486435
1732.0,-42.5859489440918,-42.427770493486435
1733.0,-42.59373474121094,-42.427770493486435
1734.0,-42.60154724121094,-42.427770493486435
1735.0,-42.60774612426758,-42.427770493486435
1736.0,-42.611698150634766,-42.427770493486435
1737.0,-42.61399841308594,-42.427770493486435
1738.0,-42.6161003112793,-42.427770493486435
1739.0,-42.61949157714844,-42.427770493486435
1740.0,-42.6248893737793,-42.427770493486435
1741.0,-42.63191223144531,-42.427770493486435
1742.0,-42.639305114746094,-42.427770493486435
1743.0,-42.64550018310547,-42.427770493486435
1744.0,-42.64917755126953,-42.427770493486435
1745.0,-42.64946746826172,-42.427770493486435
1746.0,-42.646263122558594,-42.427770493486435
1747.0,-42.640403747558594,-42.427770493486435
1748.0,-42.633365631103516,-42.427770493486435
1749.0,-42.626487731933594,-42.427770493486435
1750.0,-42.62025833129883,-42.427770493486435
1751.0,-42.61427307128906,-42.427770493486435
1752.0,-42.607810974121094,-42.427770493486435
1753.0,-42.60044860839844,-42.427770493486435
1754.0,-42.59231185913086,-42.427770493486435
1755.0,-42.58401870727539,-42.427770493486435
1756.0,-42.57658386230469,-42.427770493486435
1757.0,-42.571102142333984,-42.427770493486435
1758.0,-42.56834411621094,-42.427770493486435
1759.0,-42.568511962890625,-42.427770493486435
1760.0,-42.57141876220703,-42.427770493486435
1761.0,-42.57669448852539,-42.427770493486435
1762.0,-42.583648681640625,-42.427770493486435
1763.0,-42.591217041015625,-42.427770493486435
1764.0,-42.59809875488281,-42.427770493486435
1765.0,-42.60334396362305,-42.427770493486435
1766.0,-42.60694885253906,-42.427770493486435
1767.0,-42.60992431640625,-42.42777049348643
1768.0,-42.61359786987305,-42.427770493486435
1769.0,-42.61869430541992,-42.427770493486435
1770.0,-42.624794006347656,-42.427770493486435
1771.0,-42.63046646118164,-42.427770493486435
1772.0,-42.63408279418945,-42.427770493486435
1773.0,-42.6346549987793,-42.427770493486435
1774.0,-42.63215637207031,-42.427770493486435
1775.0,-42.62725830078125,-42.427770493486435
1776.0,-42.62083053588867,-42.427770493486435
1777.0,-42.61359405517578,-42.427770493486435
1778.0,-42.60599136352539,-42.427770493486435
1779.0,-42.598243713378906,-42.427770493486435
1780.0,-42.59049987792969,-42.427770493486435
1781.0,-42.583003997802734,-42.427770493486435
1782.0,-42.57605743408203,-42.427770493486435
1783.0,-42.56985092163086,-42.427770493486435
1784.0,-42.56441116333008,-42.427770493486435
1785.0,-42.559654235839844,-42.427770493486435
1786.0,-42.55555725097656,-42.427770493486435
1787.0,-42.55221939086914,-42.427770493486435
1788.0,-42.54990005493164,-42.427770493486435
1789.0,-42.54898452758789,-42.427770493486435
1790.0,-42.549930572509766,-42.427770493486435
1791.0,-42.55311965942383,-42.427770493486435
1792.0,-42.558738708496094,-42.427770493486435
1793.0,-42.566505432128906,-42.427770493486435
1794.0,-42.57550048828125,-42.427770493486435
1795.0,-42.58422088623047,-42.427770493486435
1796.0,-42.59123229980469,-42.427770493486435
1797.0,-42.59593963623047,-42.427770493486435
1798.0,-42.598731994628906,-42.427770493486435
1799.0,-42.600460052490234,-42.427770493486435
1800.0,-42.601654052734375,-42.427770493486435
1801.0,-42.602256774902344,-42.427770493486435
1802.0,-42.60194778442383,-42.427770493486435
1803.0,-42.60041809082031,-42.427770493486435
1804.0,-42.597373962402344,-42.427770493486435
1805.0,-42.592491149902344,-42.427770493486435
1806.0,-42.585548400878906,-42.427770493486435
1807.0,-42.57656478881836,-42.427770493486435
1808.0,-42.565834045410156,-42.427770493486435
1809.0,-42.554107666015625,-42.427770493486435
1810.0,-42.542694091796875,-42.427770493486435
1811.0,-42.533241271972656,-42.427770493486435
1812.0,-42.52702331542969,-42.427770493486435
1813.0,-42.52415466308594,-42.427770493486435
1814.0,-42.52346420288086,-42.427770493486435
1815.0,-42.52314758300781,-42.427770493486435
1816.0,-42.52190017700195,-42.427770493486435
1817.0,-42.519622802734375,-42.427770493486435
1818.0,-42.51731872558594,-42.427770493486435
1819.0,-42.51649856567383,-42.427770493486435
1820.0,-42.518306732177734,-42.427770493486435
1821.0,-42.52304458618164,-42.427770493486435
1822.0,-42.53014373779297,-42.427770493486435
1823.0,-42.538455963134766,-42.427770493486435
1824.0,-42.54652404785156,-42.427770493486435
1825.0,-42.55303955078125,-42.427770493486435
1826.0,-42.55724334716797,-42.427770493486435
1827.0,-42.559200286865234,-42.427770493486435
1828.0,-42.55970001220703,-42.427770493486435
1829.0,-42.559722900390625,-42.427770493486435
1830.0,-42.559852600097656,-42.427770493486435
1831.0,-42.5599479675293,-42.427770493486435
1832.0,-42.55924987792969,-42.427770493486435
1833.0,-42.55672836303711,-42.427770493486435
1834.0,-42.551544189453125,-42.427770493486435
1835.0,-42.5434455871582,-42.427770493486435
1836.0,-42.532901763916016,-42.427770493486435
1837.0,-42.52086639404297,-42.427770493486435
1838.0,-42.508522033691406,-42.427770493486435
1839.0,-42.497005462646484,-42.427770493486435
1840.0,-42.487300872802734,-42.427770493486435
1841.0,-42.480140686035156,-42.427770493486435
1842.0,-42.475868225097656,-42.427770493486435
1843.0,-42.47418975830078,-42.427770493486435
1844.0,-42.47417068481445,-42.427770493486435
1845.0,-42.474464416503906,-42.427770493486435
1846.0,-42.47414016723633,-42.427770493486435
1847.0,-42.47331237792969,-42.427770493486435
1848.0,-42.47309875488281,-42.427770493486435
1849.0,-42.47475051879883,-42.427770493486435
1850.0,-42.478729248046875,-42.427770493486435
1851.0,-42.484554290771484,-42.427770493486435
1852.0,-42.491355895996094,-42.427770493486435
1853.0,-42.498313903808594,-42.427770493486435
1854.0,-42.504859924316406,-42.427770493486435
1855.0,-42.51058578491211,-42.427770493486435
1856.0,-42.515167236328125,-42.427770493486435
1857.0,-42.51819610595703,-42.427770493486435
1858.0,-42.51910400390625,-42.427770493486435
1859.0,-42.517337799072266,-42.427770493486435
1860.0,-42.51274490356445,-42.427770493486435
1861.0,-42.505950927734375,-42.427770493486435
1862.0,-42.49809265136719,-42.427770493486435
1863.0,-42.49017333984375,-42.427770493486435
1864.0,-42.482635498046875,-42.427770493486435
1865.0,-42.475379943847656,-42.427770493486435
1866.0,-42.468074798583984,-42.427770493486435
1867.0,-42.460357666015625,-42.427770493486435
1868.0,-42.45205307006836,-42.427770493486435
1869.0,-42.44325637817383,-42.427770493486435
1870.0,-42.43440628051758,-42.427770493486435
1871.0,-42.42633819580078,-42.427770493486435
1872.0,-42.42011642456055,-42.427770493486435
1873.0,-42.41656494140625,-42.427770493486435
1874.0,-42.41584777832031,-42.427770493486435
1875.0,-42.41728973388672,-42.427770493486435
1876.0,-42.41980743408203,-42.427770493486435
1877.0,-42.422576904296875,-42.42777049348643
1878.0,-42.42546463012695,-42.427770493486435
1879.0,-42.428890228271484,-42.427770493486435
1880.0,-42.433353424072266,-42.427770493486435
1881.0,-42.4390983581543,-42.427770493486435
1882.0,-42.44598388671875,-42.427770493486435
1883.0,-42.45345687866211,-42.427770493486435
1884.0,-42.46070098876953,-42.427770493486435
1885.0,-42.46673583984375,-42.427770493486435
1886.0,-42.470516204833984,-42.427770493486435
1887.0,-42.47105407714844,-42.427770493486435
1888.0,-42.46776580810547,-42.427770493486435
1889.0,-42.460777282714844,-42.427770493486435
1890.0,-42.451175689697266,-42.427770493486435
1891.0,-42.440853118896484,-42.427770493486435
1892.0,-42.431739807128906,-42.427770493486435
1893.0,-42.424922943115234,-42.427770493486435
1894.0,-42.420021057128906,-42.427770493486435
1895.0,-42.4153938293457,-42.427770493486435
1896.0,-42.40913772583008,-42.427770493486435
1897.0,-42.40031433105469,-42.427770493486435
1898.0,-42.389530181884766,-42.427770493486435
1899.0,-42.37840270996094,-42.427770493486435
1900.0,-42.36869812011719,-42.427770493486435
1901.0,-42.361778259277344,-42.427770493486435
1902.0,-42.35841751098633,-42.427770493486435
1903.0,-42.358699798583984,-42.427770493486435
1904.0,-42.36196517944336,-42.427770493486435
1905.0,-42.36701583862305,-42.427770493486435
1906.0,-42.372623443603516,-42.427770493486435
1907.0,-42.37799072265625,-42.427770493486435
1908.0,-42.382869720458984,-42.427770493486435
1909.0,-42.38731384277344,-42.427770493486435
1910.0,-42.39162826538086,-42.427770493486435
1911.0,-42.39616775512695,-42.427770493486435
1912.0,-42.401039123535156,-42.427770493486435
1913.0,-42.405845642089844,-42.427770493486435
1914.0,-42.40986251831055,-42.427770493486435
1915.0,-42.412384033203125,-42.427770493486435
1916.0,-42.41299057006836,-42.427770493486435
1917.0,-42.411521911621094,-42.427770493486435
1918.0,-42.40796661376953,-42.427770493486435
1919.0,-42.40235900878906,-42.427770493486435
1920.0,-42.39496612548828,-42.427770493486435
1921.0,-42.3863639831543,-42.427770493486435
1922.0,-42.3773193359375,-42.427770493486435
1923.0,-42.36846160888672,-42.427770493486435
1924.0,-42.35992431640625,-42.427770493486435
1925.0,-42.35130310058594,-42.427770493486435
1926.0,-42.34215545654297,-42.427770493486435
1927.0,-42.332611083984375,-42.427770493486435
1928.0,-42.32356262207031,-42.427770493486435
1929.0,-42.31613540649414,-42.427770493486435
1930.0,-42.311180114746094,-42.427770493486435
1931.0,-42.308868408203125,-42.427770493486435
1932.0,-42.308937072753906,-42.427770493486435
1933.0,-42.311004638671875,-42.427770493486435
1934.0,-42.31489181518555,-42.427770493486435
1935.0,-42.32057571411133,-42.427770493486435
1936.0,-42.327911376953125,-42.427770493486435
1937.0,-42.336307525634766,-42.427770493486435
1938.0,-42.344627380371094,-42.427770493486435
1939.0,-42.35157012939453,-42.427770493486435
1940.0,-42.35626983642578,-42.427770493486435
1941.0,-42.35868835449219,-42.427770493486435
1942.0,-42.35963821411133,-42.427770493486435
1943.0,-42.360191345214844,-42.427770493486435
1944.0,-42.36103057861328,-42.427770493486435
1945.0,-42.36198806762695,-42.427770493486435
1946.0,-42.36221694946289,-42.427770493486435
1947.0,-42.360748291015625,-42.427770493486435
1948.0,-42.356849670410156,-42.427770493486435
1949.0,-42.35011672973633,-42.427770493486435
1950.0,-42.340599060058594,-42.427770493486435
1951.0,-42.32902145385742,-42.427770493486435
1952.0,-42.31681442260742,-42.427770493486435
1953.0,-42.305660247802734,-42.427770493486435
1954.0,-42.29669189453125,-42.427770493486435
1955.0,-42.29002380371094,-42.427770493486435
1956.0,-42.285037994384766,-42.427770493486435
1957.0,-42.28089141845703,-42.427770493486435
1958.0,-42.276920318603516,-42.427770493486435
1959.0,-42.27291488647461,-42.427770493486435
1960.0,-42.26925277709961,-42.427770493486435
1961.0,-42.26678466796875,-42.427770493486435
1962.0,-42.2664794921875,-42.427770493486435
1963.0,-42.269004821777344,-42.427770493486435
1964.0,-42.27458190917969,-42.427770493486435
1965.0,-42.282928466796875,-42.427770493486435
1966.0,-42.293243408203125,-42.427770493486435
1967.0,-42.30413055419922,-42.427770493486435
1968.0,-42.313785552978516,-42.427770493486435
1969.0,-42.320640563964844,-42.427770493486435
1970.0,-42.3240852355957,-42.427770493486435
1971.0,-42.32476043701172,-42.427770493486435
1972.0,-42.32418441772461,-42.427770493486435
1973.0,-42.3238525390625,-42.427770493486435
1974.0,-42.32421875,-42.427770493486435
1975.0,-42.32447814941406,-42.427770493486435
1976.0,-42.32300567626953,-42.427770493486435
1977.0,-42.318504333496094,-42.427770493486435
1978.0,-42.31066131591797,-42.427770493486435
1979.0,-42.30020523071289,-42.427770493486435
1980.0,-42.28840255737305,-42.427770493486435
1981.0,-42.27655792236328,-42.427770493486435
1982.0,-42.26570510864258,-42.427770493486435
1983.0,-42.256492614746094,-42.427770493486435
1984.0,-42.24920654296875,-42.427770493486435
1985.0,-42.24383544921875,-42.427770493486435
1986.0,-42.24018859863281,-42.427770493486435
1987.0,-42.237998962402344,-42.427770493486435
1988.0,-42.236961364746094,-42.427770493486435
1989.0,-42.23693084716797,-42.427770493486435
1990.0,-42.23797607421875,-42.427770493486435
1991.0,-42.24037551879883,-42.427770493486435
1992.0,-42.244380950927734,-42.427770493486435
1993.0,-42.25004196166992,-42.427770493486435
1994.0,-42.25709533691406,-42.427770493486435
1995.0,-42.26494598388672,-42.427770493486435
1996.0,-42.272972106933594,-42.427770493486435
1997.0,-42.28067398071289,-42.427770493486435
1998.0,-42.287601470947266,-42.427770493486435
1999.0,-42.29325866699219,-42.427770493486435
2000.0,-42.297096252441406,-42.427770493486435
2001.0,-42.298919677734375,-42.427770493486435
2002.0,-42.2990608215332,-42.427770493486435
2003.0,-42.298133850097656,-42.427770493486435
2004.0,-42.29639434814453,-42.427770493486435
2005.0,-42.29351806640625,-42.427770493486435
2006.0,-42.28899383544922,-42.427770493486435
2007.0,-42.282562255859375,-42.427770493486435
2008.0,-42.274356842041016,-42.427770493486435
2009.0,-42.26480484008789,-42.427770493486435
2010.0,-42.25444030761719,-42.427770493486435
2011.0,-42.24374771118164,-42.427770493486435
2012.0,-42.23316955566406,-42.427770493486435
2013.0,-42.223209381103516,-42.427770493486435
2014.0,-42.21470260620117,-42.427770493486435
2015.0,-42.20887756347656,-42.427770493486435
2016.0,-42.206932067871094,-42.427770493486435
2017.0,-42.20920944213867,-42.427770493486435
2018.0,-42.21482849121094,-42.427770493486435
2019.0,-42.221988677978516,-42.427770493486435
2020.0,-42.228885650634766,-42.427770493486435
2021.0,-42.23448181152344,-42.427770493486435
2022.0,-42.238929748535156,-42.427770493486435
2023.0,-42.24320983886719,-42.427770493486435
2024.0,-42.24842834472656,-42.427770493486435
2025.0,-42.25514221191406,-42.427770493486435
2026.0,-42.26316452026367,-42.427770493486435
2027.0,-42.27168655395508,-42.427770493486435
2028.0,-42.27959442138672,-42.427770493486435
2029.0,-42.285682678222656,-42.427770493486435
2030.0,-42.288909912109375,-42.427770493486435
2031.0,-42.28874588012695,-42.427770493486435
2032.0,-42.285491943359375,-42.427770493486435
2033.0,-42.28010559082031,-42.427770493486435
2034.0,-42.2737922668457,-42.427770493486435
2035.0,-42.267494201660156,-42.427770493486435
2036.0,-42.261573791503906,-42.427770493486435
2037.0,-42.25575256347656,-42.427770493486435
2038.0,-42.24945831298828,-42.427770493486435
2039.0,-42.242164611816406,-42.427770493486435
2040.0,-42.23379135131836,-42.427770493486435
2041.0,-42.22480773925781,-42.427770493486435
2042.0,-42.21611404418945,-42.427770493486435
2043.0,-42.20882034301758,-42.427770493486435
2044.0,-42.20394515991211,-42.427770493486435
2045.0,-42.20224380493164,-42.427770493486435
2046.0,-42.203975677490234,-42.427770493486435
2047.0,-42.20871353149414,-42.427770493486435
2048.0,-42.215389251708984,-42.427770493486435
2049.0,-42.22249984741211,-42.427770493486435
2050.0,-42.22881317138672,-42.427770493486435
2051.0,-42.23409652709961,-42.427770493486435
2052.0,-42.23931884765625,-42.427770493486435
2053.0,-42.245887756347656,-42.427770493486435
2054.0,-42.254539489746094,-42.427770493486435
2055.0,-42.26475143432617,-42.427770493486435
2056.0,-42.27506637573242,-42.427770493486435
2057.0,-42.2838020324707,-42.427770493486435
2058.0,-42.28969192504883,-42.427770493486435
2059.0,-42.29216003417969,-42.427770493486435
2060.0,-42.291358947753906,-42.427770493486435
2061.0,-42.287872314453125,-42.42777049348643
2062.0,-42.2823371887207,-42.427770493486435
2063.0,-42.27519989013672,-42.427770493486435
2064.0,-42.266902923583984,-42.427770493486435
2065.0,-42.25819396972656,-42.427770493486435
2066.0,-42.24995040893555,-42.427770493486435
2067.0,-42.24277877807617,-42.427770493486435
2068.0,-42.23678207397461,-42.427770493486435
2069.0,-42.23168182373047,-42.427770493486435
2070.0,-42.22715759277344,-42.427770493486435
2071.0,-42.22312545776367,-42.427770493486435
2072.0,-42.21973419189453,-42.427770493486435
2073.0,-42.21728515625,-42.427770493486435
2074.0,-42.2160530090332,-42.427770493486435
2075.0,-42.216331481933594,-42.427770493486435
2076.0,-42.218379974365234,-42.427770493486435
2077.0,-42.22248077392578,-42.427770493486435
2078.0,-42.22871780395508,-42.427770493486435
2079.0,-42.23675537109375,-42.427770493486435
2080.0,-42.2458610534668,-42.427770493486435
2081.0,-42.25519561767578,-42.427770493486435
2082.0,-42.26422882080078,-42.427770493486435
2083.0,-42.27272415161133,-42.427770493486435
2084.0,-42.28056335449219,-42.427770493486435
2085.0,-42.28761291503906,-42.427770493486435
2086.0,-42.29362106323242,-42.427770493486435
2087.0,-42.298362731933594,-42.427770493486435
2088.0,-42.301666259765625,-42.427770493486435
2089.0,-42.30339813232422,-42.427770493486435
2090.0,-42.30338668823242,-42.427770493486435
2091.0,-42.301212310791016,-42.427770493486435
2092.0,-42.296363830566406,-42.427770493486435
2093.0,-42.28855514526367,-42.427770493486435
2094.0,-42.27825164794922,-42.427770493486435
2095.0,-42.26689147949219,-42.427770493486435
2096.0,-42.25650405883789,-42.427770493486435
2097.0,-42.248836517333984,-42.427770493486435
2098.0,-42.244537353515625,-42.427770493486435
2099.0,-42.242828369140625,-42.427770493486435
2100.0,-42.2420654296875,-42.427770493486435
2101.0,-42.24090576171875,-42.427770493486435
2102.0,-42.23911666870117,-42.427770493486435
2103.0,-42.237518310546875,-42.427770493486435
2104.0,-42.23733901977539,-42.427770493486435
2105.0,-42.239601135253906,-42.427770493486435
2106.0,-42.24486541748047,-42.427770493486435
2107.0,-42.25312805175781,-42.427770493486435
2108.0,-42.263755798339844,-42.427770493486435
2109.0,-42.27555847167969,-42.42777049348643
2110.0,-42.28715896606445,-42.427770493486435
2111.0,-42.29742431640625,-42.427770493486435
2112.0,-42.30564498901367,-42.427770493486435
2113.0,-42.31161117553711,-42.427770493486435
2114.0,-42.31568908691406,-42.427770493486435
2115.0,-42.318702697753906,-42.427770493486435
2116.0,-42.32145690917969,-42.427770493486435
2117.0,-42.32423400878906,-42.427770493486435
2118.0,-42.326568603515625,-42.427770493486435
2119.0,-42.32757568359375,-42.427770493486435
2120.0,-42.32646179199219,-42.427770493486435
2121.0,-42.32282638549805,-42.427770493486435
2122.0,-42.316776275634766,-42.427770493486435
2123.0,-42.308807373046875,-42.427770493486435
2124.0,-42.29986572265625,-42.427770493486435
2125.0,-42.291114807128906,-42.427770493486435
2126.0,-42.2837028503418,-42.427770493486435
2127.0,-42.27838897705078,-42.427770493486435
2128.0,-42.275230407714844,-42.427770493486435
2129.0,-42.27348709106445,-42.427770493486435
2130.0,-42.272193908691406,-42.427770493486435
2131.0,-42.270904541015625,-42.427770493486435
2132.0,-42.27013397216797,-42.427770493486435
2133.0,-42.27105712890625,-42.427770493486435
2134.0,-42.27473831176758,-42.427770493486435
2135.0,-42.281517028808594,-42.427770493486435
2136.0,-42.29087829589844,-42.427770493486435
2137.0,-42.30177307128906,-42.427770493486435
2138.0,-42.313175201416016,-42.427770493486435
2139.0,-42.32439041137695,-42.427770493486435
2140.0,-42.33515167236328,-42.427770493486435
2141.0,-42.345252990722656,-42.427770493486435
2142.0,-42.35417938232422,-42.427770493486435
2143.0,-42.36110305786133,-42.427770493486435
2144.0,-42.36528778076172,-42.427770493486435
2145.0,-42.36661911010742,-42.427770493486435
2146.0,-42.365684509277344,-42.427770493486435
2147.0,-42.363563537597656,-42.427770493486435
2148.0,-42.361087799072266,-42.427770493486435
2149.0,-42.35850524902344,-42.427770493486435
2150.0,-42.35553741455078,-42.427770493486435
2151.0,-42.351829528808594,-42.427770493486435
2152.0,-42.347251892089844,-42.427770493486435
2153.0,-42.34182357788086,-42.427770493486435
2154.0,-42.33559036254883,-42.427770493486435
2155.0,-42.32875442504883,-42.427770493486435
2156.0,-42.321895599365234,-42.427770493486435
2157.0,-42.31604766845703,-42.427770493486435
2158.0,-42.31216812133789,-42.427770493486435
2159.0,-42.310791015625,-42.427770493486435
2160.0,-42.311973571777344,-42.427770493486435
2161.0,-42.315425872802734,-42.427770493486435
2162.0,-42.32063293457031,-42.427770493486435
2163.0,-42.32696533203125,-42.427770493486435
2164.0,-42.33393859863281,-42.427770493486435
2165.0,-42.341365814208984,-42.427770493486435
2166.0,-42.34939193725586,-42.427770493486435
2167.0,-42.358238220214844,-42.427770493486435
2168.0,-42.36800765991211,-42.427770493486435
2169.0,-42.37868881225586,-42.427770493486435
2170.0,-42.39002990722656,-42.427770493486435
2171.0,-42.4012451171875,-42.42777049348643
2172.0,-42.41090393066406,-42.427770493486435
2173.0,-42.41734313964844,-42.427770493486435
2174.0,-42.419532775878906,-42.427770493486435
2175.0,-42.41766357421875,-42.427770493486435
2176.0,-42.41326904296875,-42.427770493486435
2177.0,-42.408447265625,-42.427770493486435
2178.0,-42.40471649169922,-42.427770493486435
2179.0,-42.402252197265625,-42.427770493486435
2180.0,-42.39994812011719,-42.427770493486435
2181.0,-42.39638900756836,-42.427770493486435
2182.0,-42.39075469970703,-42.427770493486435
2183.0,-42.383270263671875,-42.427770493486435
2184.0,-42.37493896484375,-42.427770493486435
2185.0,-42.3670768737793,-42.427770493486435
2186.0,-42.3609619140625,-42.427770493486435
2187.0,-42.35755157470703,-42.427770493486435
2188.0,-42.35728454589844,-42.427770493486435
2189.0,-42.360137939453125,-42.427770493486435
2190.0,-42.36572265625,-42.427770493486435
2191.0,-42.373291015625,-42.427770493486435
2192.0,-42.38188171386719,-42.427770493486435
2193.0,-42.390594482421875,-42.427770493486435
2194.0,-42.39886474609375,-42.427770493486435
2195.0,-42.40674591064453,-42.427770493486435
2196.0,-42.414764404296875,-42.427770493486435
2197.0,-42.423492431640625,-42.427770493486435
2198.0,-42.43304443359375,-42.427770493486435
2199.0,-42.44289016723633,-42.427770493486435
2200.0,-42.452125549316406,-42.427770493486435
2201.0,-42.459869384765625,-42.427770493486435
2202.0,-42.465553283691406,-42.427770493486435
2203.0,-42.468833923339844,-42.427770493486435
2204.0,-42.46954345703125,-42.427770493486435
2205.0,-42.46787643432617,-42.427770493486435
2206.0,-42.46452713012695,-42.427770493486435
2207.0,-42.46045684814453,-42.427770493486435
2208.0,-42.4561767578125,-42.427770493486435
2209.0,-42.4515495300293,-42.427770493486435
2210.0,-42.44606018066406,-42.427770493486435
2211.0,-42.439491271972656,-42.427770493486435
2212.0,-42.432193756103516,-42.427770493486435
2213.0,-42.425025939941406,-42.427770493486435
2214.0,-42.4189567565918,-42.427770493486435
2215.0,-42.41474151611328,-42.427770493486435
2216.0,-42.41264724731445,-42.427770493486435
2217.0,-42.4124870300293,-42.427770493486435
2218.0,-42.41395950317383,-42.427770493486435
2219.0,-42.41720199584961,-42.427770493486435
2220.0,-42.42280960083008,-42.427770493486435
2221.0,-42.43126678466797,-42.427770493486435
2222.0,-42.442298889160156,-42.427770493486435
2223.0,-42.454689025878906,-42.427770493486435
2224.0,-42.46674346923828,-42.427770493486435
2225.0,-42.477115631103516,-42.427770493486435
2226.0,-42.485389709472656,-42.427770493486435
2227.0,-42.49210739135742,-42.42777049348643
2228.0,-42.49812698364258,-42.427770493486435
2229.0,-42.50406265258789,-42.427770493486435
2230.0,-42.509918212890625,-42.427770493486435
2231.0,-42.515316009521484,-42.427770493486435
2232.0,-42.519737243652344,-42.427770493486435
2233.0,-42.52257537841797,-42.427770493486435
2234.0,-42.52307891845703,-42.427770493486435
2235.0,-42.520660400390625,-42.427770493486435
2236.0,-42.515235900878906,-42.427770493486435
2237.0,-42.507423400878906,-42.427770493486435
2238.0,-42.49839782714844,-42.427770493486435
2239.0,-42.48949432373047,-42.427770493486435
2240.0,-42.481903076171875,-42.427770493486435
2241.0,-42.47627639770508,-42.427770493486435
2242.0,-42.4726676940918,-42.427770493486435
2243.0,-42.47060775756836,-42.427770493486435
2244.0,-42.46942138671875,-42.427770493486435
2245.0,-42.468650817871094,-42.427770493486435
2246.0,-42.468318939208984,-42.427770493486435
2247.0,-42.468875885009766,-42.427770493486435
2248.0,-42.4710693359375,-42.427770493486435
2249.0,-42.475685119628906,-42.427770493486435
2250.0,-42.48323059082031,-42.427770493486435
2251.0,-42.49367141723633,-42.427770493486435
2252.0,-42.50614547729492,-42.427770493486435
2253.0,-42.51896667480469,-42.427770493486435
2254.0,-42.53014373779297,-42.427770493486435
2255.0,-42.53846740722656,-42.427770493486435
2256.0,-42.54421615600586,-42.427770493486435
2257.0,-42.548866271972656,-42.427770493486435
2258.0,-42.553932189941406,-42.427770493486435
2259.0,-42.55992889404297,-42.427770493486435
2260.0,-42.566123962402344,-42.427770493486435
2261.0,-42.57112503051758,-42.427770493486435
2262.0,-42.57354736328125,-42.427770493486435
2263.0,-42.572540283203125,-42.427770493486435
2264.0,-42.56804656982422,-42.427770493486435
2265.0,-42.56073760986328,-42.427770493486435
2266.0,-42.55168151855469,-42.427770493486435
2267.0,-42.54187774658203,-42.427770493486435
2268.0,-42.5322380065918,-42.427770493486435
2269.0,-42.52372360229492,-42.427770493486435
2270.0,-42.517234802246094,-42.427770493486435
2271.0,-42.51333236694336,-42.427770493486435
2272.0,-42.51192092895508,-42.427770493486435
2273.0,-42.512306213378906,-42.427770493486435
2274.0,-42.5136604309082,-42.427770493486435
2275.0,-42.51551055908203,-42.427770493486435
2276.0,-42.5179443359375,-42.427770493486435
2277.0,-42.52142333984375,-42.427770493486435
2278.0,-42.526458740234375,-42.427770493486435
2279.0,-42.533180236816406,-42.427770493486435
2280.0,-42.5413703918457,-42.427770493486435
2281.0,-42.55067825317383,-42.427770493486435
2282.0,-42.560760498046875,-42.427770493486435
2283.0,-42.57115173339844,-42.427770493486435
2284.0,-42.581172943115234,-42.427770493486435
2285.0,-42.59008026123047,-42.427770493486435
2286.0,-42.597450256347656,-42.427770493486435
2287.0,-42.60316848754883,-42.427770493486435
2288.0,-42.607208251953125,-42.427770493486435
2289.0,-42.60943603515625,-42.427770493486435
2290.0,-42.609588623046875,-42.427770493486435
2291.0,-42.60759353637695,-42.427770493486435
2292.0,-42.60372543334961,-42.427770493486435
2293.0,-42.598548889160156,-42.427770493486435
2294.0,-42.59272766113281,-42.427770493486435
2295.0,-42.58667755126953,-42.427770493486435
2296.0,-42.58036804199219,-42.427770493486435
2297.0,-42.573402404785156,-42.427770493486435
2298.0,-42.56556701660156,-42.427770493486435
2299.0,-42.55727767944336,-42.427770493486435
2300.0,-42.549766540527344,-42.427770493486435
2301.0,-42.54467010498047,-42.427770493486435
2302.0,-42.54315185546875,-42.427770493486435
2303.0,-42.54515838623047,-42.427770493486435
2304.0,-42.54941940307617,-42.427770493486435
2305.0,-42.55436325073242,-42.427770493486435
2306.0,-42.55908203125,-42.427770493486435
2307.0,-42.56365966796875,-42.427770493486435
2308.0,-42.56880187988281,-42.427770493486435
2309.0,-42.5751838684082,-42.427770493486435
2310.0,-42.58319091796875,-42.427770493486435
2311.0,-42.592891693115234,-42.427770493486435
2312.0,-42.60395431518555,-42.427770493486435
2313.0,-42.61549377441406,-42.427770493486435
2314.0,-42.626251220703125,-42.427770493486435
2315.0,-42.634849548339844,-42.427770493486435
2316.0,-42.64013671875,-42.427770493486435
2317.0,-42.64147186279297,-42.427770493486435
2318.0,-42.63902282714844,-42.427770493486435
2319.0,-42.633872985839844,-42.427770493486435
2320.0,-42.627655029296875,-42.427770493486435
2321.0,-42.621826171875,-42.427770493486435
2322.0,-42.6170654296875,-42.427770493486435
2323.0,-42.61312484741211,-42.427770493486435
2324.0,-42.60921859741211,-42.427770493486435
2325.0,-42.60444641113281,-42.427770493486435
2326.0,-42.59822463989258,-42.427770493486435
2327.0,-42.59060287475586,-42.427770493486435
2328.0,-42.582313537597656,-42.427770493486435
2329.0,-42.574581146240234,-42.427770493486435
2330.0,-42.56885528564453,-42.427770493486435
2331.0,-42.566341400146484,-42.427770493486435
2332.0,-42.5675048828125,-42.427770493486435
2333.0,-42.571685791015625,-42.427770493486435
2334.0,-42.57736587524414,-42.427770493486435
2335.0,-42.58298873901367,-42.427770493486435
2336.0,-42.587886810302734,-42.427770493486435
2337.0,-42.592559814453125,-42.427770493486435
2338.0,-42.59808349609375,-42.427770493486435
2339.0,-42.605247497558594,-42.427770493486435
2340.0,-42.614036560058594,-42.427770493486435
2341.0,-42.623680114746094,-42.427770493486435
2342.0,-42.63307189941406,-42.427770493486435
2343.0,-42.641204833984375,-42.427770493486435
2344.0,-42.64751052856445,-42.427770493486435
2345.0,-42.65174865722656,-42.427770493486435
2346.0,-42.65373992919922,-42.427770493486435
2347.0,-42.65324020385742,-42.427770493486435
2348.0,-42.65007019042969,-42.427770493486435
2349.0,-42.64442443847656,-42.427770493486435
2350.0,-42.637054443359375,-42.427770493486435
2351.0,-42.629066467285156,-42.427770493486435
2352.0,-42.62136459350586,-42.427770493486435
2353.0,-42.614253997802734,-42.427770493486435
2354.0,-42.60746383666992,-42.427770493486435
2355.0,-42.60066223144531,-42.427770493486435
2356.0,-42.59394836425781,-42.427770493486435
2357.0,-42.58782958984375,-42.427770493486435
2358.0,-42.58281707763672,-42.427770493486435
2359.0,-42.57914733886719,-42.427770493486435
2360.0,-42.57695770263672,-42.427770493486435
2361.0,-42.57649230957031,-42.427770493486435
2362.0,-42.57801818847656,-42.427770493486435
2363.0,-42.58163070678711,-42.427770493486435
2364.0,-42.5871467590332,-42.427770493486435
2365.0,-42.59417724609375,-42.427770493486435
2366.0,-42.60212707519531,-42.427770493486435
2367.0,-42.61028289794922,-42.427770493486435
2368.0,-42.617942810058594,-42.427770493486435
2369.0,-42.62461853027344,-42.427770493486435
2370.0,-42.63017654418945,-42.427770493486435
2371.0,-42.634674072265625,-42.427770493486435
2372.0,-42.638275146484375,-42.427770493486435
2373.0,-42.64130401611328,-42.427770493486435
2374.0,-42.64411926269531,-42.427770493486435
2375.0,-42.64665985107422,-42.427770493486435
2376.0,-42.64820861816406,-42.427770493486435
2377.0,-42.64751434326172,-42.427770493486435
2378.0,-42.643409729003906,-42.427770493486435
2379.0,-42.6356086730957,-42.427770493486435
2380.0,-42.625091552734375,-42.427770493486435
2381.0,-42.6138916015625,-42.427770493486435
2382.0,-42.6041259765625,-42.427770493486435
2383.0,-42.5969352722168,-42.427770493486435
2384.0,-42.59204864501953,-42.427770493486435
2385.0,-42.58820343017578,-42.427770493486435
2386.0,-42.58417510986328,-42.427770493486435
2387.0,-42.57942199707031,-42.427770493486435
2388.0,-42.574195861816406,-42.427770493486435
2389.0,-42.569271087646484,-42.427770493486435
2390.0,-42.565650939941406,-42.427770493486435
2391.0,-42.564353942871094,-42.427770493486435
2392.0,-42.56617736816406,-42.427770493486435
2393.0,-42.571468353271484,-42.427770493486435
2394.0,-42.579994201660156,-42.427770493486435
2395.0,-42.59078598022461,-42.427770493486435
2396.0,-42.60222625732422,-42.427770493486435
2397.0,-42.6124382019043,-42.427770493486435
2398.0,-42.61991882324219,-42.427770493486435
2399.0,-42.62415313720703,-42.427770493486435
2400.0,-42.62574005126953,-42.427770493486435
2401.0,-42.62592697143555,-42.427770493486435
2402.0,-42.62586975097656,-42.427770493486435
2403.0,-42.62600326538086,-42.427770493486435
2404.0,-42.6259765625,-42.427770493486435
2405.0,-42.625,-42.427770493486435
2406.0,-42.622371673583984,-42.427770493486435
2407.0,-42.617679595947266,-42.427770493486435
2408.0,-42.61085510253906,-42.427770493486435
2409.0,-42.602317810058594,-42.427770493486435
2410.0,-42.59300231933594,-42.427770493486435
2411.0,-42.58418273925781,-42.427770493486435
2412.0,-42.57677459716797,-42.427770493486435
2413.0,-42.57090759277344,-42.427770493486435
2414.0,-42.56592559814453,-42.427770493486435
2415.0,-42.56101989746094,-42.427770493486435
2416.0,-42.5557861328125,-42.427770493486435
2417.0,-42.550506591796875,-42.427770493486435
2418.0,-42.54602813720703,-42.427770493486435
2419.0,-42.54341506958008,-42.427770493486435
2420.0,-42.54337692260742,-42.427770493486435
2421.0,-42.545928955078125,-42.427770493486435
2422.0,-42.550506591796875,-42.427770493486435
2423.0,-42.55651092529297,-42.427770493486435
2424.0,-42.563629150390625,-42.427770493486435
2425.0,-42.57169723510742,-42.427770493486435
2426.0,-42.58022689819336,-42.427770493486435
2427.0,-42.588218688964844,-42.427770493486435
2428.0,-42.594486236572266,-42.427770493486435
2429.0,-42.59815216064453,-42.427770493486435
2430.0,-42.59912872314453,-42.427770493486435
2431.0,-42.598121643066406,-42.427770493486435
2432.0,-42.59611511230469,-42.427770493486435
2433.0,-42.59375,-42.427770493486435
2434.0,-42.59101867675781,-42.427770493486435
2435.0,-42.5875244140625,-42.427770493486435
2436.0,-42.58293151855469,-42.427770493486435
2437.0,-42.577110290527344,-42.427770493486435
2438.0,-42.569984436035156,-42.427770493486435
2439.0,-42.56147384643555,-42.427770493486435
2440.0,-42.55162811279297,-42.42777049348643
2441.0,-42.54087829589844,-42.427770493486435
2442.0,-42.5301399230957,-42.427770493486435
2443.0,-42.520652770996094,-42.427770493486435
2444.0,-42.51362609863281,-42.427770493486435
2445.0,-42.509918212890625,-42.427770493486435
2446.0,-42.50959396362305,-42.427770493486435
2447.0,-42.51189422607422,-42.427770493486435
2448.0,-42.515506744384766,-42.427770493486435
2449.0,-42.5191535949707,-42.427770493486435
2450.0,-42.52198791503906,-42.427770493486435
2451.0,-42.52382278442383,-42.427770493486435
2452.0,-42.52509689331055,-42.427770493486435
2453.0,-42.52667236328125,-42.427770493486435
2454.0,-42.529510498046875,-42.427770493486435
2455.0,-42.5343017578125,-42.427770493486435
2456.0,-42.54095458984375,-42.427770493486435
2457.0,-42.548336029052734,-42.427770493486435
2458.0,-42.554527282714844,-42.427770493486435
2459.0,-42.55778884887695,-42.427770493486435
2460.0,-42.557525634765625,-42.427770493486435
2461.0,-42.55454635620117,-42.427770493486435
2462.0,-42.550376892089844,-42.427770493486435
2463.0,-42.54619216918945,-42.427770493486435
2464.0,-42.542274475097656,-42.427770493486435
2465.0,-42.53812789916992,-42.427770493486435
2466.0,-42.532875061035156,-42.427770493486435
2467.0,-42.5257453918457,-42.427770493486435
2468.0,-42.516502380371094,-42.427770493486435
2469.0,-42.5056037902832,-42.427770493486435
2470.0,-42.49399185180664,-42.427770493486435
2471.0,-42.48274230957031,-42.427770493486435
2472.0,-42.47291564941406,-42.427770493486435
2473.0,-42.46556091308594,-42.427770493486435
2474.0,-42.46162414550781,-42.427770493486435
2475.0,-42.4614372253418,-42.427770493486435
2476.0,-42.464378356933594,-42.427770493486435
2477.0,-42.46892547607422,-42.427770493486435
2478.0,-42.47332000732422,-42.427770493486435
2479.0,-42.47644805908203,-42.427770493486435
2480.0,-42.478233337402344,-42.427770493486435
2481.0,-42.47955322265625,-42.427770493486435
2482.0,-42.48164367675781,-42.427770493486435
2483.0,-42.48523712158203,-42.427770493486435
2484.0,-42.49029541015625,-42.427770493486435
2485.0,-42.49609375,-42.427770493486435
2486.0,-42.50163650512695,-42.427770493486435
2487.0,-42.50592803955078,-42.427770493486435
2488.0,-42.50809097290039,-42.427770493486435
2489.0,-42.50762939453125,-42.427770493486435
2490.0,-42.50462341308594,-42.427770493486435
2491.0,-42.49972915649414,-42.427770493486435
2492.0,-42.493797302246094,-42.427770493486435
2493.0,-42.487430572509766,-42.427770493486435
2494.0,-42.4808464050293,-42.427770493486435
2495.0,-42.474002838134766,-42.427770493486435
2496.0,-42.466773986816406,-42.427770493486435
2497.0,-42.45914840698242,-42.427770493486435
2498.0,-42.45135498046875,-42.427770493486435
2499.0,-42.44377136230469,-42.427770493486435
2500.0,-42.43665313720703,-42.427770493486435
2501.0,-42.42998504638672,-42.427770493486435
2502.0,-42.42362976074219,-42.427770493486435
2503.0,-42.41767120361328,-42.427770493486435
2504.0,-42.41275405883789,-42.427770493486435
2505.0,-42.40996551513672,-42.427770493486435
2506.0,-42.41021728515625,-42.427770493486435
2507.0,-42.41350173950195,-42.427770493486435
2508.0,-42.418819427490234,-42.427770493486435
2509.0,-42.42467498779297,-42.427770493486435
2510.0,-42.429954528808594,-42.427770493486435
2511.0,-42.434383392333984,-42.427770493486435
2512.0,-42.438194274902344,-42.427770493486435
2513.0,-42.441612243652344,-42.427770493486435
2514.0,-42.44468307495117,-42.427770493486435
2515.0,-42.44740295410156,-42.427770493486435
2516.0,-42.44974136352539,-42.427770493486435
2517.0,-42.451560974121094,-42.427770493486435
2518.0,-42.45254135131836,-42.427770493486435
2519.0,-42.45216751098633,-42.427770493486435
2520.0,-42.44976806640625,-42.427770493486435
2521.0,-42.4447021484375,-42.427770493486435
2522.0,-42.43669128417969,-42.427770493486435
2523.0,-42.42634201049805,-42.427770493486435
2524.0,-42.41514587402344,-42.427770493486435
2525.0,-42.40486145019531,-42.427770493486435
2526.0,-42.396705627441406,-42.427770493486435
2527.0,-42.39090347290039,-42.427770493486435
2528.0,-42.38677215576172,-42.427770493486435
2529.0,-42.38321304321289,-42.427770493486435
2530.0,-42.37925720214844,-42.427770493486435
2531.0,-42.37449645996094,-42.427770493486435
2532.0,-42.36921310424805,-42.427770493486435
2533.0,-42.364288330078125,-42.427770493486435
2534.0,-42.360931396484375,-42.427770493486435
2535.0,-42.36028289794922,-42.427770493486435
2536.0,-42.3629035949707,-42.427770493486435
2537.0,-42.36830139160156,-42.427770493486435
2538.0,-42.374916076660156,-42.427770493486435
2539.0,-42.38078689575195,-42.427770493486435
2540.0,-42.38462829589844,-42.427770493486435
2541.0,-42.38645553588867,-42.427770493486435
2542.0,-42.38723373413086,-42.427770493486435
2543.0,-42.38819122314453,-42.427770493486435
2544.0,-42.39012145996094,-42.427770493486435
2545.0,-42.39306640625,-42.427770493486435
2546.0,-42.396339416503906,-42.427770493486435
2547.0,-42.39887237548828,-42.427770493486435
2548.0,-42.399620056152344,-42.427770493486435
2549.0,-42.397857666015625,-42.427770493486435
2550.0,-42.39324188232422,-42.427770493486435
2551.0,-42.385780334472656,-42.427770493486435
2552.0,-42.37584686279297,-42.427770493486435
2553.0,-42.364402770996094,-42.427770493486435
2554.0,-42.35296630859375,-42.427770493486435
2555.0,-42.34323501586914,-42.427770493486435
2556.0,-42.33629608154297,-42.427770493486435
2557.0,-42.33209991455078,-42.427770493486435
2558.0,-42.32951736450195,-42.427770493486435
2559.0,-42.32713317871094,-42.427770493486435
2560.0,-42.32420349121094,-42.427770493486435
2561.0,-42.320953369140625,-42.427770493486435
2562.0,-42.318145751953125,-42.427770493486435
2563.0,-42.31645584106445,-42.427770493486435
2564.0,-42.31624221801758,-42.427770493486435
2565.0,-42.31760025024414,-42.427770493486435
2566.0,-42.32040786743164,-42.427770493486435
2567.0,-42.32436752319336,-42.427770493486435
2568.0,-42.32905960083008,-42.427770493486435
2569.0,-42.33409881591797,-42.427770493486435
2570.0,-42.33915710449219,-42.427770493486435
2571.0,-42.34384536743164,-42.427770493486435
2572.0,-42.34766387939453,-42.427770493486435
2573.0,-42.35015106201172,-42.427770493486435
2574.0,-42.35108184814453,-42.427770493486435
2575.0,-42.35040283203125,-42.427770493486435
2576.0,-42.348175048828125,-42.427770493486435
2577.0,-42.34470748901367,-42.427770493486435
2578.0,-42.340484619140625,-42.427770493486435
2579.0,-42.33600616455078,-42.427770493486435
2580.0,-42.33148193359375,-42.427770493486435
2581.0,-42.32662582397461,-42.427770493486435
2582.0,-42.32084655761719,-42.427770493486435
2583.0,-42.31369400024414,-42.427770493486435
2584.0,-42.3054084777832,-42.427770493486435
2585.0,-42.29700469970703,-42.427770493486435
2586.0,-42.289886474609375,-42.427770493486435
2587.0,-42.284969329833984,-42.427770493486435
2588.0,-42.28211975097656,-42.427770493486435
2589.0,-42.280426025390625,-42.427770493486435
2590.0,-42.27898025512695,-42.427770493486435
2591.0,-42.27745056152344,-42.427770493486435
2592.0,-42.27605438232422,-42.427770493486435
2593.0,-42.27525329589844,-42.427770493486435
2594.0,-42.27548599243164,-42.427770493486435
2595.0,-42.27714538574219,-42.427770493486435
2596.0,-42.28053283691406,-42.427770493486435
2597.0,-42.28580093383789,-42.427770493486435
2598.0,-42.292781829833984,-42.427770493486435
2599.0,-42.30083465576172,-42.427770493486435
2600.0,-42.30876922607422,-42.427770493486435
2601.0,-42.31490707397461,-42.427770493486435
2602.0,-42.317665100097656,-42.427770493486435
2603.0,-42.316368103027344,-42.427770493486435
2604.0,-42.311702728271484,-42.427770493486435
2605.0,-42.30548858642578,-42.427770493486435
2606.0,-42.29982376098633,-42.427770493486435
2607.0,-42.296024322509766,-42.427770493486435
2608.0,-42.29408645629883,-42.427770493486435
2609.0,-42.2929801940918,-42.427770493486435
2610.0,-42.291297912597656,-42.427770493486435
2611.0,-42.28788757324219,-42.427770493486435
2612.0,-42.282142639160156,-42.427770493486435
2613.0,-42.274192810058594,-42.427770493486435
2614.0,-42.26502227783203,-42.427770493486435
2615.0,-42.25627136230469,-42.427770493486435
2616.0,-42.24957275390625,-42.427770493486435
2617.0,-42.245784759521484,-42.427770493486435
2618.0,-42.24464797973633,-42.427770493486435
2619.0,-42.245208740234375,-42.427770493486435
2620.0,-42.24639892578125,-42.427770493486435
2621.0,-42.247562408447266,-42.427770493486435
2622.0,-42.24864196777344,-42.427770493486435
2623.0,-42.25007629394531,-42.427770493486435
2624.0,-42.25242614746094,-42.427770493486435
2625.0,-42.25592041015625,-42.427770493486435
2626.0,-42.260337829589844,-42.427770493486435
2627.0,-42.26520538330078,-42.427770493486435
2628.0,-42.27016830444336,-42.427770493486435
2629.0,-42.274967193603516,-42.427770493486435
2630.0,-42.2792854309082,-42.427770493486435
2631.0,-42.28257751464844,-42.427770493486435
2632.0,-42.284141540527344,-42.427770493486435
2633.0,-42.28363037109375,-42.427770493486435
2634.0,-42.281280517578125,-42.427770493486435
2635.0,-42.27800750732422,-42.427770493486435
2636.0,-42.27491760253906,-42.427770493486435
2637.0,-42.27250671386719,-42.427770493486435
2638.0,-42.27028274536133,-42.427770493486435
2639.0,-42.2672119140625,-42.427770493486435
2640.0,-42.26255416870117,-42.427770493486435
2641.0,-42.256378173828125,-42.427770493486435
2642.0,-42.249412536621094,-42.427770493486435
2643.0,-42.242523193359375,-42.427770493486435
2644.0,-42.236324310302734,-42.427770493486435
2645.0,-42.23117446899414,-42.427770493486435
2646.0,-42.22727966308594,-42.427770493486435
2647.0,-42.22477340698242,-42.427770493486435
2648.0,-42.22383499145508,-42.427770493486435
2649.0,-42.224708557128906,-42.427770493486435
2650.0,-42.227481842041016,-42.427770493486435
2651.0,-42.23183059692383,-42.427770493486435
2652.0,-42.23701477050781,-42.427770493486435
2653.0,-42.242103576660156,-42.427770493486435
2654.0,-42.246376037597656,-42.427770493486435
2655.0,-42.249568939208984,-42.427770493486435
2656.0,-42.25189971923828,-42.427770493486435
2657.0,-42.253910064697266,-42.427770493486435
2658.0,-42.25623321533203,-42.427770493486435
2659.0,-42.25942611694336,-42.427770493486435
2660.0,-42.26362228393555,-42.427770493486435
2661.0,-42.268226623535156,-42.42777049348643
2662.0,-42.27191925048828,-42.427770493486435
2663.0,-42.2731819152832,-42.427770493486435
2664.0,-42.27119827270508,-42.427770493486435
2665.0,-42.26646423339844,-42.427770493486435
2666.0,-42.26047134399414,-42.427770493486435
2667.0,-42.2547607421875,-42.427770493486435
2668.0,-42.25022888183594,-42.427770493486435
2669.0,-42.246917724609375,-42.427770493486435
2670.0,-42.244346618652344,-42.427770493486435
2671.0,-42.24183654785156,-42.427770493486435
2672.0,-42.2388801574707,-42.427770493486435
2673.0,-42.235294342041016,-42.427770493486435
2674.0,-42.231143951416016,-42.427770493486435
2675.0,-42.226707458496094,-42.427770493486435
2676.0,-42.22241973876953,-42.427770493486435
2677.0,-42.2191047668457,-42.427770493486435
2678.0,-42.2179069519043,-42.427770493486435
2679.0,-42.21981430053711,-42.427770493486435
2680.0,-42.2249755859375,-42.427770493486435
2681.0,-42.23239517211914,-42.427770493486435
2682.0,-42.240272521972656,-42.427770493486435
2683.0,-42.24677658081055,-42.427770493486435
2684.0,-42.250938415527344,-42.427770493486435
2685.0,-42.253143310546875,-42.427770493486435
2686.0,-42.254730224609375,-42.427770493486435
2687.0,-42.25709533691406,-42.427770493486435
2688.0,-42.26084899902344,-42.427770493486435
2689.0,-42.265567779541016,-42.427770493486435
2690.0,-42.27023696899414,-42.427770493486435
2691.0,-42.273712158203125,-42.427770493486435
2692.0,-42.27506637573242,-42.427770493486435
2693.0,-42.27381134033203,-42.427770493486435
2694.0,-42.27016830444336,-42.427770493486435
2695.0,-42.265052795410156,-42.427770493486435
2696.0,-42.25971221923828,-42.427770493486435
2697.0,-42.25507736206055,-42.427770493486435
2698.0,-42.25149154663086,-42.427770493486435
2699.0,-42.248687744140625,-42.427770493486435
2700.0,-42.246131896972656,-42.427770493486435
2701.0,-42.24336624145508,-42.427770493486435
2702.0,-42.24034118652344,-42.427770493486435
2703.0,-42.237388610839844,-42.427770493486435
2704.0,-42.235050201416016,-42.427770493486435
2705.0,-42.23377227783203,-42.427770493486435
2706.0,-42.233638763427734,-42.427770493486435
2707.0,-42.234580993652344,-42.427770493486435
2708.0,-42.236602783203125,-42.427770493486435
2709.0,-42.23991394042969,-42.427770493486435
2710.0,-42.24468994140625,-42.427770493486435
2711.0,-42.250701904296875,-42.427770493486435
2712.0,-42.25706100463867,-42.427770493486435
2713.0,-42.26261901855469,-42.427770493486435
2714.0,-42.26671600341797,-42.427770493486435
2715.0,-42.26962661743164,-42.427770493486435
2716.0,-42.27224349975586,-42.427770493486435
2717.0,-42.27537536621094,-42.427770493486435
2718.0,-42.279151916503906,-42.427770493486435
2719.0,-42.28311538696289,-42.427770493486435
2720.0,-42.286563873291016,-42.427770493486435
2721.0,-42.28899383544922,-42.427770493486435
2722.0,-42.29021453857422,-42.427770493486435
2723.0,-42.29026794433594,-42.427770493486435
2724.0,-42.28912353515625,-42.427770493486435
2725.0,-42.28652572631836,-42.427770493486435
2726.0,-42.28206253051758,-42.427770493486435
2727.0,-42.27574920654297,-42.42777049348643
2728.0,-42.26841354370117,-42.427770493486435
2729.0,-42.261512756347656,-42.42777049348643
2730.0,-42.25654983520508,-42.427770493486435
2731.0,-42.254432678222656,-42.427770493486435
2732.0,-42.255157470703125,-42.427770493486435
2733.0,-42.25791549682617,-42.427770493486435
2734.0,-42.26142501831055,-42.427770493486435
2735.0,-42.2645263671875,-42.427770493486435
2736.0,-42.26660919189453,-42.42777049348643
2737.0,-42.26775360107422,-42.427770493486435
2738.0,-42.26866149902344,-42.427770493486435
2739.0,-42.27039337158203,-42.427770493486435
2740.0,-42.273963928222656,-42.427770493486435
2741.0,-42.279781341552734,-42.427770493486435
2742.0,-42.28721237182617,-42.427770493486435
2743.0,-42.29474639892578,-42.427770493486435
2744.0,-42.300907135009766,-42.427770493486435
2745.0,-42.305023193359375,-42.427770493486435
2746.0,-42.30741500854492,-42.427770493486435
2747.0,-42.30896759033203,-42.427770493486435
2748.0,-42.31053161621094,-42.427770493486435
2749.0,-42.31249237060547,-42.427770493486435
2750.0,-42.31471252441406,-42.427770493486435
2751.0,-42.31669616699219,-42.427770493486435
2752.0,-42.31789016723633,-42.427770493486435
2753.0,-42.31792449951172,-42.427770493486435
2754.0,-42.316585540771484,-42.427770493486435
2755.0,-42.313724517822266,-42.427770493486435
2756.0,-42.30930709838867,-42.427770493486435
2757.0,-42.30373764038086,-42.427770493486435
2758.0,-42.298091888427734,-42.427770493486435
2759.0,-42.293853759765625,-42.427770493486435
2760.0,-42.29230499267578,-42.427770493486435
2761.0,-42.293678283691406,-42.427770493486435
2762.0,-42.29690933227539,-42.427770493486435
2763.0,-42.30020523071289,-42.427770493486435
2764.0,-42.3021354675293,-42.427770493486435
2765.0,-42.3024787902832,-42.427770493486435
2766.0,-42.30217361450195,-42.427770493486435
2767.0,-42.30268096923828,-42.427770493486435
2768.0,-42.30520248413086,-42.427770493486435
2769.0,-42.31024932861328,-42.427770493486435
2770.0,-42.31753921508789,-42.427770493486435
2771.0,-42.32612991333008,-42.427770493486435
2772.0,-42.33477020263672,-42.427770493486435
2773.0,-42.34238052368164,-42.427770493486435
2774.0,-42.34833526611328,-42.427770493486435
2775.0,-42.35245132446289,-42.427770493486435
2776.0,-42.35481643676758,-42.427770493486435
2777.0,-42.355796813964844,-42.427770493486435
2778.0,-42.3558349609375,-42.427770493486435
2779.0,-42.35528564453125,-42.427770493486435
2780.0,-42.35433578491211,-42.427770493486435
2781.0,-42.353065490722656,-42.427770493486435
2782.0,-42.351715087890625,-42.427770493486435
2783.0,-42.35063171386719,-42.427770493486435
2784.0,-42.35009765625,-42.427770493486435
2785.0,-42.35000991821289,-42.427770493486435
2786.0,-42.34987258911133,-42.427770493486435
2787.0,-42.34906005859375,-42.427770493486435
2788.0,-42.34727478027344,-42.427770493486435
2789.0,-42.34484100341797,-42.427770493486435
2790.0,-42.3427619934082,-42.427770493486435
2791.0,-42.341976165771484,-42.427770493486435
2792.0,-42.3427734375,-42.427770493486435
2793.0,-42.34467315673828,-42.427770493486435
2794.0,-42.34701156616211,-42.427770493486435
2795.0,-42.34951400756836,-42.427770493486435
2796.0,-42.352413177490234,-42.427770493486435
2797.0,-42.35609436035156,-42.427770493486435
2798.0,-42.3607063293457,-42.427770493486435
2799.0,-42.36608123779297,-42.427770493486435
2800.0,-42.37186813354492,-42.427770493486435
2801.0,-42.37779998779297,-42.427770493486435
2802.0,-42.38386535644531,-42.427770493486435
2803.0,-42.390254974365234,-42.427770493486435
2804.0,-42.3969612121582,-42.427770493486435
2805.0,-42.40333938598633,-42.427770493486435
2806.0,-42.40817642211914,-42.427770493486435
2807.0,-42.410282135009766,-42.427770493486435
2808.0,-42.4093017578125,-42.427770493486435
2809.0,-42.40604782104492,-42.427770493486435
2810.0,-42.40218734741211,-42.427770493486435
2811.0,-42.39936065673828,-42.427770493486435
2812.0,-42.398399353027344,-42.427770493486435
2813.0,-42.39912414550781,-42.427770493486435
2814.0,-42.400634765625,-42.427770493486435
2815.0,-42.40177917480469,-42.427770493486435
2816.0,-42.401573181152344,-42.427770493486435
2817.0,-42.399566650390625,-42.427770493486435
2818.0,-42.39613342285156,-42.427770493486435
2819.0,-42.39250564575195,-42.427770493486435
2820.0,-42.39033126831055,-42.427770493486435
2821.0,-42.39080047607422,-42.427770493486435
2822.0,-42.39410400390625,-42.427770493486435
2823.0,-42.39944076538086,-42.427770493486435
2824.0,-42.405433654785156,-42.427770493486435
2825.0,-42.41082000732422,-42.427770493486435
2826.0,-42.4149284362793,-42.427770493486435
2827.0,-42.41790771484375,-42.427770493486435
2828.0,-42.420501708984375,-42.427770493486435
2829.0,-42.42354965209961,-42.427770493486435
2830.0,-42.427486419677734,-42.427770493486435
2831.0,-42.43230438232422,-42.427770493486435
2832.0,-42.43783950805664,-42.427770493486435
2833.0,-42.443904876708984,-42.427770493486435
2834.0,-42.450111389160156,-42.427770493486435
2835.0,-42.45574951171875,-42.427770493486435
2836.0,-42.459835052490234,-42.427770493486435
2837.0,-42.46158981323242,-42.427770493486435
2838.0,-42.460914611816406,-42.427770493486435
2839.0,-42.45872497558594,-42.427770493486435
2840.0,-42.45655822753906,-42.427770493486435
2841.0,-42.45567321777344,-42.427770493486435
2842.0,-42.45620346069336,-42.427770493486435
2843.0,-42.45718002319336,-42.427770493486435
2844.0,-42.457313537597656,-42.427770493486435
2845.0,-42.45587158203125,-42.42777049348643
2846.0,-42.45307540893555,-42.427770493486435
2847.0,-42.44974136352539,-42.427770493486435
2848.0,-42.446868896484375,-42.427770493486435
2849.0,-42.445316314697266,-42.427770493486435
2850.0,-42.44544982910156,-42.427770493486435
2851.0,-42.44718933105469,-42.427770493486435
2852.0,-42.45018005371094,-42.427770493486435
2853.0,-42.45417785644531,-42.427770493486435
2854.0,-42.45906448364258,-42.427770493486435
2855.0,-42.46469497680664,-42.427770493486435
2856.0,-42.470760345458984,-42.427770493486435
2857.0,-42.476749420166016,-42.427770493486435
2858.0,-42.482200622558594,-42.427770493486435
2859.0,-42.48682403564453,-42.427770493486435
2860.0,-42.490509033203125,-42.427770493486435
2861.0,-42.493282318115234,-42.427770493486435
2862.0,-42.49543762207031,-42.427770493486435
2863.0,-42.49754333496094,-42.427770493486435
2864.0,-42.500267028808594,-42.427770493486435
2865.0,-42.50393295288086,-42.427770493486435
2866.0,-42.50812911987305,-42.427770493486435
2867.0,-42.51171875,-42.427770493486435
2868.0,-42.51357650756836,-42.427770493486435
2869.0,-42.51337432861328,-42.427770493486435
2870.0,-42.511695861816406,-42.427770493486435
2871.0,-42.50957107543945,-42.427770493486435
2872.0,-42.507789611816406,-42.427770493486435
2873.0,-42.50660705566406,-42.427770493486435
2874.0,-42.505828857421875,-42.427770493486435
2875.0,-42.50509262084961,-42.427770493486435
2876.0,-42.50414276123047,-42.427770493486435
2877.0,-42.50297164916992,-42.427770493486435
2878.0,-42.50175476074219,-42.427770493486435
2879.0,-42.50067901611328,-42.427770493486435
2880.0,-42.499786376953125,-42.427770493486435
2881.0,-42.49929428100586,-42.42777049348643
2882.0,-42.499855041503906,-42.427770493486435
2883.0,-42.50245666503906,-42.427770493486435
2884.0,-42.50777816772461,-42.427770493486435
2885.0,-42.51560974121094,-42.427770493486435
2886.0,-42.524620056152344,-42.427770493486435
2887.0,-42.5328254699707,-42.427770493486435
2888.0,-42.538570404052734,-42.427770493486435
2889.0,-42.5413932800293,-42.427770493486435
2890.0,-42.54220962524414,-42.427770493486435
2891.0,-42.54270935058594,-42.427770493486435
2892.0,-42.54435729980469,-42.427770493486435
2893.0,-42.54773712158203,-42.427770493486435
2894.0,-42.552547454833984,-42.42777049348643
2895.0,-42.557838439941406,-42.427770493486435
2896.0,-42.56226348876953,-42.427770493486435
2897.0,-42.564476013183594,-42.427770493486435
2898.0,-42.56372833251953,-42.427770493486435
2899.0,-42.56034469604492,-42.427770493486435
2900.0,-42.5555419921875,-42.427770493486435
2901.0,-42.550872802734375,-42.427770493486435
2902.0,-42.547515869140625,-42.427770493486435
2903.0,-42.54593276977539,-42.427770493486435
2904.0,-42.54585266113281,-42.427770493486435
2905.0,-42.54652404785156,-42.427770493486435
2906.0,-42.54711151123047,-42.427770493486435
2907.0,-42.547157287597656,-42.427770493486435
2908.0,-42.54677200317383,-42.427770493486435
2909.0,-42.54640197753906,-42.427770493486435
2910.0,-42.54643249511719,-42.427770493486435
2911.0,-42.54706573486328,-42.427770493486435
2912.0,-42.54841613769531,-42.427770493486435
2913.0,-42.550758361816406,-42.427770493486435
2914.0,-42.5544548034668,-42.427770493486435
2915.0,-42.55961990356445,-42.427770493486435
2916.0,-42.56569290161133,-42.427770493486435
2917.0,-42.571563720703125,-42.427770493486435
2918.0,-42.57630157470703,-42.427770493486435
2919.0,-42.579833984375,-42.427770493486435
2920.0,-42.58287811279297,-42.427770493486435
2921.0,-42.586360931396484,-42.427770493486435
2922.0,-42.59062957763672,-42.427770493486435
2923.0,-42.595211029052734,-42.427770493486435
2924.0,-42.59917449951172,-42.427770493486435
2925.0,-42.60160827636719,-42.427770493486435
2926.0,-42.602046966552734,-42.427770493486435
2927.0,-42.60064697265625,-42.427770493486435
2928.0,-42.597965240478516,-42.427770493486435
2929.0,-42.59458541870117,-42.427770493486435
2930.0,-42.590728759765625,-42.427770493486435
2931.0,-42.586448669433594,-42.427770493486435
2932.0,-42.58197021484375,-42.427770493486435
2933.0,-42.57786178588867,-42.427770493486435
2934.0,-42.57488250732422,-42.427770493486435
2935.0,-42.57362747192383,-42.427770493486435
2936.0,-42.574214935302734,-42.427770493486435
2937.0,-42.576194763183594,-42.427770493486435
2938.0,-42.57877731323242,-42.427770493486435
2939.0,-42.58114242553711,-42.427770493486435
2940.0,-42.58275604248047,-42.427770493486435
2941.0,-42.58345031738281,-42.427770493486435
2942.0,-42.583499908447266,-42.427770493486435
2943.0,-42.58363723754883,-42.427770493486435
2944.0,-42.58502197265625,-42.427770493486435
2945.0,-42.588722229003906,-42.427770493486435
2946.0,-42.59490966796875,-42.427770493486435
2947.0,-42.60257339477539,-42.427770493486435
2948.0,-42.61000061035156,-42.427770493486435
2949.0,-42.6157341003418,-42.427770493486435
2950.0,-42.61917495727539,-42.427770493486435
2951.0,-42.62062072753906,-42.427770493486435
2952.0,-42.620819091796875,-42.427770493486435
2953.0,-42.62057876586914,-42.427770493486435
2954.0,-42.620452880859375,-42.427770493486435
2955.0,-42.620601654052734,-42.427770493486435
2956.0,-42.62076950073242,-42.427770493486435
2957.0,-42.62058639526367,-42.427770493486435
2958.0,-42.619667053222656,-42.427770493486435
2959.0,-42.61758804321289,-42.427770493486435
2960.0,-42.61394119262695,-42.427770493486435
2961.0,-42.60859680175781,-42.427770493486435
2962.0,-42.60210418701172,-42.427770493486435
2963.0,-42.595821380615234,-42.427770493486435
2964.0,-42.59143829345703,-42.427770493486435
2965.0,-42.5900993347168,-42.427770493486435
2966.0,-42.59162902832031,-42.427770493486435
2967.0,-42.59459686279297,-42.427770493486435
2968.0,-42.59715270996094,-42.427770493486435
2969.0,-42.598167419433594,-42.427770493486435
2970.0,-42.59771728515625,-42.427770493486435
2971.0,-42.59685134887695,-42.42777049348643
2972.0,-42.59687805175781,-42.427770493486435
2973.0,-42.59889221191406,-42.427770493486435
2974.0,-42.60337829589844,-42.427770493486435
2975.0,-42.61003112792969,-42.427770493486435
2976.0,-42.61778259277344,-42.427770493486435
2977.0,-42.62519836425781,-42.427770493486435
2978.0,-42.63093566894531,-42.427770493486435
2979.0,-42.63419723510742,-42.427770493486435
2980.0,-42.634864807128906,-42.427770493486435
2981.0,-42.63352966308594,-42.427770493486435
2982.0,-42.6312255859375,-42.427770493486435
2983.0,-42.628936767578125,-42.427770493486435
2984.0,-42.6271858215332,-42.427770493486435
2985.0,-42.625892639160156,-42.427770493486435
2986.0,-42.62459182739258,-42.427770493486435
2987.0,-42.62287139892578,-42.427770493486435
2988.0,-42.62049102783203,-42.427770493486435
2989.0,-42.61747360229492,-42.427770493486435
2990.0,-42.61393737792969,-42.427770493486435
2991.0,-42.60990524291992,-42.427770493486435
2992.0,-42.605369567871094,-42.427770493486435
2993.0,-42.60061264038086,-42.427770493486435
2994.0,-42.59638977050781,-42.427770493486435
2995.0,-42.593597412109375,-42.427770493486435
2996.0,-42.592674255371094,-42.427770493486435
2997.0,-42.59321212768555,-42.427770493486435
2998.0,-42.59439468383789,-42.427770493486435
2999.0,-42.5956916809082,-42.427770493486435
3000.0,-42.59716796875,-42.427770493486435
3001.0,-42.59921646118164,-42.427770493486435
3002.0,-42.60210037231445,-42.427770493486435
3003.0,-42.605804443359375,-42.427770493486435
3004.0,-42.6099967956543,-42.427770493486435
3005.0,-42.614234924316406,-42.427770493486435
3006.0,-42.61821365356445,-42.427770493486435
3007.0,-42.621917724609375,-42.427770493486435
3008.0,-42.625457763671875,-42.427770493486435
3009.0,-42.62867736816406,-42.427770493486435
3010.0,-42.63096618652344,-42.427770493486435
3011.0,-42.631412506103516,-42.427770493486435
3012.0,-42.62941360473633,-42.427770493486435
3013.0,-42.625205993652344,-42.427770493486435
3014.0,-42.619815826416016,-42.427770493486435
3015.0,-42.61453628540039,-42.427770493486435
3016.0,-42.61030197143555,-42.427770493486435
3017.0,-42.6072998046875,-42.427770493486435
3018.0,-42.60509490966797,-42.427770493486435
3019.0,-42.60295486450195,-42.427770493486435
3020.0,-42.60013961791992,-42.427770493486435
3021.0,-42.59599685668945,-42.427770493486435
3022.0,-42.59029006958008,-42.427770493486435
3023.0,-42.583595275878906,-42.427770493486435
3024.0,-42.577293395996094,-42.427770493486435
3025.0,-42.57305145263672,-42.427770493486435
3026.0,-42.572044372558594,-42.427770493486435
3027.0,-42.57438659667969,-42.427770493486435
3028.0,-42.5791015625,-42.427770493486435
3029.0,-42.58457565307617,-42.427770493486435
3030.0,-42.5892333984375,-42.427770493486435
3031.0,-42.592185974121094,-42.427770493486435
3032.0,-42.59349060058594,-42.427770493486435
3033.0,-42.59389877319336,-42.427770493486435
3034.0,-42.594337463378906,-42.427770493486435
3035.0,-42.59546661376953,-42.427770493486435
3036.0,-42.597633361816406,-42.427770493486435
3037.0,-42.60078811645508,-42.427770493486435
3038.0,-42.604454040527344,-42.427770493486435
3039.0,-42.607749938964844,-42.427770493486435
3040.0,-42.60955810546875,-42.427770493486435
3041.0,-42.608890533447266,-42.427770493486435
3042.0,-42.60531997680664,-42.427770493486435
3043.0,-42.59947204589844,-42.427770493486435
3044.0,-42.59286880493164,-42.427770493486435
3045.0,-42.58723449707031,-42.427770493486435
3046.0,-42.58341979980469,-42.427770493486435
3047.0,-42.5809440612793,-42.427770493486435
3048.0,-42.57844924926758,-42.427770493486435
3049.0,-42.57471466064453,-42.427770493486435
3050.0,-42.569305419921875,-42.427770493486435
3051.0,-42.562591552734375,-42.427770493486435
3052.0,-42.555503845214844,-42.427770493486435
3053.0,-42.54924011230469,-42.427770493486435
3054.0,-42.54482650756836,-42.427770493486435
3055.0,-42.54288101196289,-42.427770493486435
3056.0,-42.5434455871582,-42.427770493486435
3057.0,-42.546104431152344,-42.427770493486435
3058.0,-42.55014419555664,-42.427770493486435
3059.0,-42.55467224121094,-42.427770493486435
3060.0,-42.558815002441406,-42.427770493486435
3061.0,-42.561973571777344,-42.427770493486435
3062.0,-42.564064025878906,-42.427770493486435
3063.0,-42.56547927856445,-42.427770493486435
3064.0,-42.56670379638672,-42.427770493486435
3065.0,-42.56797790527344,-42.427770493486435
3066.0,-42.569183349609375,-42.427770493486435
3067.0,-42.57004165649414,-42.427770493486435
3068.0,-42.57036209106445,-42.427770493486435
3069.0,-42.57019805908203,-42.427770493486435
3070.0,-42.56950759887695,-42.427770493486435
3071.0,-42.56793212890625,-42.427770493486435
3072.0,-42.56492614746094,-42.427770493486435
3073.0,-42.56022644042969,-42.427770493486435
3074.0,-42.55414581298828,-42.427770493486435
3075.0,-42.54750061035156,-42.427770493486435
3076.0,-42.541114807128906,-42.427770493486435
3077.0,-42.535438537597656,-42.427770493486435
3078.0,-42.53050231933594,-42.427770493486435
3079.0,-42.52611541748047,-42.427770493486435
3080.0,-42.52200698852539,-42.427770493486435
3081.0,-42.51807403564453,-42.427770493486435
3082.0,-42.51438903808594,-42.427770493486435
3083.0,-42.51102828979492,-42.427770493486435
3084.0,-42.50795364379883,-42.427770493486435
3085.0,-42.50522232055664,-42.427770493486435
3086.0,-42.50327682495117,-42.427770493486435
3087.0,-42.50288391113281,-42.427770493486435
3088.0,-42.5047492980957,-42.427770493486435
3089.0,-42.50898742675781,-42.427770493486435
3090.0,-42.51477813720703,-42.427770493486435
3091.0,-42.52059555053711,-42.427770493486435
3092.0,-42.524837493896484,-42.427770493486435
3093.0,-42.526634216308594,-42.427770493486435
3094.0,-42.52625274658203,-42.427770493486435
3095.0,-42.524864196777344,-42.427770493486435
3096.0,-42.523712158203125,-42.427770493486435
3097.0,-42.523468017578125,-42.427770493486435
3098.0,-42.52411651611328,-42.427770493486435
3099.0,-42.5251579284668,-42.427770493486435
3100.0,-42.52565383911133,-42.427770493486435
3101.0,-42.52440643310547,-42.427770493486435
3102.0,-42.52029800415039,-42.427770493486435
3103.0,-42.512939453125,-42.427770493486435
3104.0,-42.50297927856445,-42.427770493486435
3105.0,-42.491966247558594,-42.427770493486435
3106.0,-42.48178482055664,-42.427770493486435
3107.0,-42.4739875793457,-42.427770493486435
3108.0,-42.46927261352539,-42.427770493486435
3109.0,-42.46722412109375,-42.427770493486435
3110.0,-42.466575622558594,-42.427770493486435
3111.0,-42.4659309387207,-42.427770493486435
3112.0,-42.46443176269531,-42.427770493486435
3113.0,-42.46204376220703,-42.427770493486435
3114.0,-42.459320068359375,-42.427770493486435
3115.0,-42.45703125,-42.427770493486435
3116.0,-42.45587921142578,-42.427770493486435
3117.0,-42.45632553100586,-42.427770493486435
3118.0,-42.45856857299805,-42.427770493486435
3119.0,-42.46236801147461,-42.427770493486435
3120.0,-42.4669075012207,-42.427770493486435
3121.0,-42.470951080322266,-42.427770493486435
3122.0,-42.47346496582031,-42.427770493486435
3123.0,-42.47418212890625,-42.427770493486435
3124.0,-42.47383499145508,-42.427770493486435
3125.0,-42.473567962646484,-42.427770493486435
3126.0,-42.47413635253906,-42.427770493486435
3127.0,-42.475440979003906,-42.427770493486435
3128.0,-42.47659683227539,-42.427770493486435
3129.0,-42.47638702392578,-42.427770493486435
3130.0,-42.47383117675781,-42.427770493486435
3131.0,-42.4686279296875,-42.427770493486435
3132.0,-42.46116638183594,-42.427770493486435
3133.0,-42.45220947265625,-42.427770493486435
3134.0,-42.442535400390625,-42.427770493486435
3135.0,-42.432891845703125,-42.427770493486435
3136.0,-42.424007415771484,-42.427770493486435
3137.0,-42.41664505004883,-42.427770493486435
3138.0,-42.41133117675781,-42.427770493486435
3139.0,-42.40809631347656,-42.427770493486435
3140.0,-42.406463623046875,-42.427770493486435
3141.0,-42.405677795410156,-42.427770493486435
3142.0,-42.40503692626953,-42.427770493486435
3143.0,-42.40428161621094,-42.427770493486435
3144.0,-42.403594970703125,-42.427770493486435
3145.0,-42.40338134765625,-42.427770493486435
3146.0,-42.40388488769531,-42.427770493486435
3147.0,-42.40514373779297,-42.427770493486435
3148.0,-42.407310485839844,-42.427770493486435
3149.0,-42.41065216064453,-42.427770493486435
3150.0,-42.41525650024414,-42.427770493486435
3151.0,-42.42063903808594,-42.427770493486435
3152.0,-42.42570495605469,-42.427770493486435
3153.0,-42.42924118041992,-42.427770493486435
3154.0,-42.430450439453125,-42.427770493486435
3155.0,-42.429115295410156,-42.427770493486435
3156.0,-42.425594329833984,-42.427770493486435
3157.0,-42.42069625854492,-42.427770493486435
3158.0,-42.41535949707031,-42.427770493486435
3159.0,-42.41032409667969,-42.427770493486435
3160.0,-42.40583801269531,-42.427770493486435
3161.0,-42.40180206298828,-42.427770493486435
3162.0,-42.3978271484375,-42.42777049348643
3163.0,-42.393341064453125,-42.427770493486435
3164.0,-42.38766098022461,-42.427770493486435
3165.0,-42.38031768798828,-42.427770493486435
3166.0,-42.371498107910156,-42.427770493486435
3167.0,-42.362274169921875,-42.427770493486435
3168.0,-42.35431671142578,-42.427770493486435
3169.0,-42.349056243896484,-42.427770493486435
3170.0,-42.346920013427734,-42.427770493486435
3171.0,-42.34715270996094,-42.427770493486435
3172.0,-42.348297119140625,-42.427770493486435
3173.0,-42.34920120239258,-42.427770493486435
3174.0,-42.34956741333008,-42.427770493486435
3175.0,-42.349937438964844,-42.427770493486435
3176.0,-42.35115432739258,-42.427770493486435
3177.0,-42.35394287109375,-42.427770493486435
3178.0,-42.358642578125,-42.427770493486435
3179.0,-42.3650016784668,-42.427770493486435
3180.0,-42.3722038269043,-42.427770493486435
3181.0,-42.378997802734375,-42.427770493486435
3182.0,-42.38397979736328,-42.427770493486435
3183.0,-42.385955810546875,-42.427770493486435
3184.0,-42.38427734375,-42.427770493486435
3185.0,-42.379180908203125,-42.427770493486435
3186.0,-42.37184524536133,-42.427770493486435
3187.0,-42.36406707763672,-42.427770493486435
3188.0,-42.357425689697266,-42.427770493486435
3189.0,-42.35256576538086,-42.427770493486435
3190.0,-42.349090576171875,-42.427770493486435
3191.0,-42.34588623046875,-42.427770493486435
3192.0,-42.341732025146484,-42.427770493486435
3193.0,-42.33592987060547,-42.427770493486435
3194.0,-42.328590393066406,-42.42777049348643
3195.0,-42.320404052734375,-42.427770493486435
3196.0,-42.31231689453125,-42.427770493486435
3197.0,-42.305301666259766,-42.427770493486435
3198.0,-42.3002815246582,-42.42777049348643
3199.0,-42.29786682128906,-42.427770493486435
3200.0,-42.298030853271484,-42.427770493486435
3201.0,-42.29993438720703,-42.427770493486435
3202.0,-42.30239486694336,-42.427770493486435
3203.0,-42.30464553833008,-42.427770493486435
3204.0,-42.30665588378906,-42.427770493486435
3205.0,-42.308929443359375,-42.427770493486435
3206.0,-42.31196975708008,-42.427770493486435
3207.0,-42.315982818603516,-42.427770493486435
3208.0,-42.320770263671875,-42.427770493486435
3209.0,-42.32576370239258,-42.427770493486435
3210.0,-42.33030700683594,-42.427770493486435
3211.0,-42.33397674560547,-42.427770493486435
3212.0,-42.336612701416016,-42.427770493486435
3213.0,-42.33810806274414,-42.427770493486435
3214.0,-42.33806610107422,-42.427770493486435
3215.0,-42.335872650146484,-42.427770493486435
3216.0,-42.33116149902344,-42.427770493486435
3217.0,-42.32423400878906,-42.427770493486435
3218.0,-42.31605911254883,-42.427770493486435
3219.0,-42.30778121948242,-42.427770493486435
3220.0,-42.300132751464844,-42.427770493486435
3221.0,-42.29322052001953,-42.427770493486435
3222.0,-42.286773681640625,-42.427770493486435
3223.0,-42.28061294555664,-42.427770493486435
3224.0,-42.27482223510742,-42.427770493486435
3225.0,-42.26954650878906,-42.427770493486435
3226.0,-42.26483154296875,-42.427770493486435
3227.0,-42.26077651977539,-42.427770493486435
3228.0,-42.257694244384766,-42.427770493486435
3229.0,-42.25614929199219,-42.427770493486435
3230.0,-42.25677490234375,-42.427770493486435
3231.0,-42.25986099243164,-42.427770493486435
3232.0,-42.26519012451172,-42.427770493486435
3233.0,-42.271949768066406,-42.427770493486435
3234.0,-42.278907775878906,-42.427770493486435
3235.0,-42.28484344482422,-42.427770493486435
3236.0,-42.28905487060547,-42.427770493486435
3237.0,-42.291595458984375,-42.427770493486435
3238.0,-42.29304504394531,-42.427770493486435
3239.0,-42.2942008972168,-42.427770493486435
3240.0,-42.29573059082031,-42.427770493486435
3241.0,-42.29790496826172,-42.427770493486435
3242.0,-42.300437927246094,-42.427770493486435
3243.0,-42.30251693725586,-42.427770493486435
3244.0,-42.3029670715332,-42.427770493486435
3245.0,-42.300628662109375,-42.427770493486435
3246.0,-42.294925689697266,-42.427770493486435
3247.0,-42.28632354736328,-42.427770493486435
3248.0,-42.27641677856445,-42.427770493486435
3249.0,-42.267250061035156,-42.427770493486435
3250.0,-42.260215759277344,-42.427770493486435
3251.0,-42.25531005859375,-42.427770493486435
3252.0,-42.25143814086914,-42.427770493486435
3253.0,-42.24734878540039,-42.427770493486435
3254.0,-42.24238586425781,-42.427770493486435
3255.0,-42.2366943359375,-42.427770493486435
3256.0,-42.23106384277344,-42.427770493486435
3257.0,-42.22657775878906,-42.427770493486435
3258.0,-42.22434997558594,-42.427770493486435
3259.0,-42.22514724731445,-42.427770493486435
3260.0,-42.22917938232422,-42.427770493486435
3261.0,-42.2360954284668,-42.427770493486435
3262.0,-42.24508285522461,-42.427770493486435
3263.0,-42.25490188598633,-42.427770493486435
3264.0,-42.263980865478516,-42.427770493486435
3265.0,-42.27086639404297,-42.427770493486435
3266.0,-42.274879455566406,-42.427770493486435
3267.0,-42.27641677856445,-42.427770493486435
3268.0,-42.276649475097656,-42.427770493486435
3269.0,-42.27685546875,-42.427770493486435
3270.0,-42.27763748168945,-42.427770493486435
3271.0,-42.27872848510742,-42.427770493486435
3272.0,-42.27933883666992,-42.427770493486435
3273.0,-42.278717041015625,-42.427770493486435
3274.0,-42.27642059326172,-42.427770493486435
3275.0,-42.27228546142578,-42.427770493486435
3276.0,-42.26644515991211,-42.427770493486435
3277.0,-42.259273529052734,-42.427770493486435
3278.0,-42.25150680541992,-42.427770493486435
3279.0,-42.24395751953125,-42.427770493486435
3280.0,-42.237152099609375,-42.427770493486435
3281.0,-42.23122024536133,-42.427770493486435
3282.0,-42.22604751586914,-42.427770493486435
3283.0,-42.221588134765625,-42.427770493486435
3284.0,-42.218040466308594,-42.427770493486435
3285.0,-42.21581268310547,-42.427770493486435
3286.0,-42.21532440185547,-42.427770493486435
3287.0,-42.21672058105469,-42.427770493486435
3288.0,-42.21973419189453,-42.427770493486435
3289.0,-42.22381591796875,-42.427770493486435
3290.0,-42.228511810302734,-42.427770493486435
3291.0,-42.23377227783203,-42.427770493486435
3292.0,-42.23991012573242,-42.427770493486435
3293.0,-42.24711608886719,-42.427770493486435
3294.0,-42.255088806152344,-42.427770493486435
3295.0,-42.262874603271484,-42.427770493486435
3296.0,-42.26918029785156,-42.427770493486435
3297.0,-42.273136138916016,-42.427770493486435
3298.0,-42.274803161621094,-42.427770493486435
3299.0,-42.275047302246094,-42.427770493486435
3300.0,-42.27477264404297,-42.427770493486435
3301.0,-42.27426528930664,-42.427770493486435
3302.0,-42.273223876953125,-42.427770493486435
3303.0,-42.271217346191406,-42.427770493486435
3304.0,-42.267921447753906,-42.427770493486435
3305.0,-42.263126373291016,-42.427770493486435
3306.0,-42.25663757324219,-42.427770493486435
3307.0,-42.24846267700195,-42.427770493486435
3308.0,-42.23909378051758,-42.427770493486435
3309.0,-42.229496002197266,-42.427770493486435
3310.0,-42.22091293334961,-42.427770493486435
3311.0,-42.21466827392578,-42.427770493486435
3312.0,-42.21179962158203,-42.427770493486435
3313.0,-42.21257781982422,-42.427770493486435
3314.0,-42.21625900268555,-42.427770493486435
3315.0,-42.22135925292969,-42.427770493486435
3316.0,-42.22629928588867,-42.427770493486435
3317.0,-42.23006820678711,-42.427770493486435
3318.0,-42.232566833496094,-42.427770493486435
3319.0,-42.2344970703125,-42.427770493486435
3320.0,-42.236976623535156,-42.42777049348643
3321.0,-42.2411003112793,-42.427770493486435
3322.0,-42.247596740722656,-42.427770493486435
3323.0,-42.25639724731445,-42.427770493486435
3324.0,-42.266544342041016,-42.427770493486435
3325.0,-42.2762451171875,-42.427770493486435
3326.0,-42.283546447753906,-42.427770493486435
3327.0,-42.287296295166016,-42.427770493486435
3328.0,-42.287681579589844,-42.427770493486435
3329.0,-42.28600311279297,-42.427770493486435
3330.0,-42.283668518066406,-42.427770493486435
3331.0,-42.281402587890625,-42.427770493486435
3332.0,-42.279048919677734,-42.427770493486435
3333.0,-42.27586364746094,-42.427770493486435
3334.0,-42.27117919921875,-42.427770493486435
3335.0,-42.26484298706055,-42.427770493486435
3336.0,-42.25731658935547,-42.427770493486435
3337.0,-42.24939727783203,-42.427770493486435
3338.0,-42.24189758300781,-42.427770493486435
3339.0,-42.235416412353516,-42.427770493486435
3340.0,-42.230430603027344,-42.427770493486435
3341.0,-42.2274169921875,-42.427770493486435
3342.0,-42.22676086425781,-42.427770493486435
3343.0,-42.228511810302734,-42.427770493486435
3344.0,-42.23224639892578,-42.427770493486435
3345.0,-42.2370719909668,-42.427770493486435
3346.0,-42.242027282714844,-42.427770493486435
3347.0,-42.24662780761719,-42.427770493486435
3348.0,-42.251220703125,-42.427770493486435
3349.0,-42.25667953491211,-42.427770493486435
3350.0,-42.2636604309082,-42.427770493486435
3351.0,-42.27212905883789,-42.427770493486435
3352.0,-42.28135681152344,-42.427770493486435
3353.0,-42.290462493896484,-42.427770493486435
3354.0,-42.298667907714844,-42.427770493486435
3355.0,-42.305267333984375,-42.427770493486435
3356.0,-42.309669494628906,-42.427770493486435
3357.0,-42.311588287353516,-42.427770493486435
3358.0,-42.31120300292969,-42.42777049348643
3359.0,-42.308963775634766,-42.427770493486435
3360.0,-42.3052978515625,-42.427770493486435
3361.0,-42.30058670043945,-42.427770493486435
3362.0,-42.29515838623047,-42.427770493486435
3363.0,-42.28939437866211,-42.427770493486435
3364.0,-42.28367233276367,-42.427770493486435
3365.0,-42.27837371826172,-42.427770493486435
3366.0,-42.27379608154297,-42.427770493486435
3367.0,-42.26999282836914,-42.427770493486435
3368.0,-42.26665496826172,-42.427770493486435
3369.0,-42.26324462890625,-42.427770493486435
3370.0,-42.25951385498047,-42.427770493486435
3371.0,-42.25590515136719,-42.427770493486435
3372.0,-42.253665924072266,-42.427770493486435
3373.0,-42.25428771972656,-42.427770493486435
3374.0,-42.258644104003906,-42.427770493486435
3375.0,-42.266387939453125,-42.427770493486435
3376.0,-42.27600860595703,-42.427770493486435
3377.0,-42.285736083984375,-42.427770493486435
3378.0,-42.294429779052734,-42.427770493486435
3379.0,-42.30193328857422,-42.427770493486435
3380.0,-42.308712005615234,-42.427770493486435
3381.0,-42.31535339355469,-42.427770493486435
3382.0,-42.322174072265625,-42.427770493486435
3383.0,-42.329158782958984,-42.427770493486435
3384.0,-42.33601379394531,-42.427770493486435
3385.0,-42.34223937988281,-42.427770493486435
3386.0,-42.34712600708008,-42.427770493486435
3387.0,-42.349891662597656,-42.427770493486435
3388.0,-42.34975814819336,-42.427770493486435
3389.0,-42.346290588378906,-42.427770493486435
3390.0,-42.339778900146484,-42.427770493486435
3391.0,-42.33135223388672,-42.427770493486435
3392.0,-42.32264709472656,-42.427770493486435
3393.0,-42.31517028808594,-42.427770493486435
3394.0,-42.30979919433594,-42.427770493486435
3395.0,-42.306480407714844,-42.427770493486435
3396.0,-42.304359436035156,-42.427770493486435
3397.0,-42.302406311035156,-42.427770493486435
3398.0,-42.300018310546875,-42.427770493486435
3399.0,-42.29728698730469,-42.427770493486435
3400.0,-42.29493713378906,-42.427770493486435
3401.0,-42.293983459472656,-42.427770493486435
3402.0,-42.29548645019531,-42.427770493486435
3403.0,-42.30026626586914,-42.427770493486435
3404.0,-42.30836486816406,-42.427770493486435
3405.0,-42.31874084472656,-42.427770493486435
3406.0,-42.32959747314453,-42.427770493486435
3407.0,-42.33935546875,-42.427770493486435
3408.0,-42.347434997558594,-42.427770493486435
3409.0,-42.35429382324219,-42.427770493486435
3410.0,-42.36088180541992,-42.427770493486435
3411.0,-42.36790084838867,-42.427770493486435
3412.0,-42.37538146972656,-42.427770493486435
3413.0,-42.38258361816406,-42.427770493486435
3414.0,-42.38843536376953,-42.427770493486435
3415.0,-42.39204025268555,-42.427770493486435
3416.0,-42.39313507080078,-42.427770493486435
3417.0,-42.39197540283203,-42.427770493486435
3418.0,-42.38890075683594,-42.427770493486435
3419.0,-42.38407516479492,-42.427770493486435
3420.0,-42.377647399902344,-42.427770493486435
3421.0,-42.370094299316406,-42.427770493486435
3422.0,-42.36235809326172,-42.427770493486435
3423.0,-42.35555648803711,-42.427770493486435
3424.0,-42.35050964355469,-42.427770493486435
3425.0,-42.34726333618164,-42.427770493486435
3426.0,-42.34523010253906,-42.427770493486435
3427.0,-42.34373092651367,-42.427770493486435
3428.0,-42.34252166748047,-42.427770493486435
3429.0,-42.3419189453125,-42.427770493486435
3430.0,-42.34251022338867,-42.427770493486435
3431.0,-42.344810485839844,-42.427770493486435
3432.0,-42.34909439086914,-42.427770493486435
3433.0,-42.35550308227539,-42.427770493486435
3434.0,-42.363990783691406,-42.427770493486435
3435.0,-42.37434005737305,-42.427770493486435
3436.0,-42.38611602783203,-42.427770493486435
3437.0,-42.39863967895508,-42.427770493486435
3438.0,-42.41096878051758,-42.427770493486435
3439.0,-42.42204666137695,-42.427770493486435
3440.0,-42.430946350097656,-42.427770493486435
3441.0,-42.437049865722656,-42.427770493486435
3442.0,-42.44017028808594,-42.427770493486435
3443.0,-42.44060516357422,-42.427770493486435
3444.0,-42.439117431640625,-42.427770493486435
3445.0,-42.43674850463867,-42.427770493486435
3446.0,-42.43446350097656,-42.427770493486435
3447.0,-42.43275451660156,-42.427770493486435
3448.0,-42.431304931640625,-42.427770493486435
3449.0,-42.429176330566406,-42.427770493486435
3450.0,-42.42518997192383,-42.427770493486435
3451.0,-42.418724060058594,-42.427770493486435
3452.0,-42.410362243652344,-42.427770493486435
3453.0,-42.401885986328125,-42.427770493486435
3454.0,-42.395286560058594,-42.427770493486435
3455.0,-42.391700744628906,-42.427770493486435
3456.0,-42.39093017578125,-42.427770493486435
3457.0,-42.39200973510742,-42.427770493486435
3458.0,-42.39396667480469,-42.427770493486435
3459.0,-42.3963623046875,-42.427770493486435
3460.0,-42.399391174316406,-42.427770493486435
3461.0,-42.40362548828125,-42.427770493486435
3462.0,-42.40971374511719,-42.427770493486435
3463.0,-42.418025970458984,-42.427770493486435
3464.0,-42.428443908691406,-42.427770493486435
3465.0,-42.440486907958984,-42.427770493486435
3466.0,-42.45345687866211,-42.427770493486435
3467.0,-42.46643829345703,-42.427770493486435
3468.0,-42.478172302246094,-42.427770493486435
3469.0,-42.48727798461914,-42.427770493486435
3470.0,-42.49280548095703,-42.427770493486435
3471.0,-42.494712829589844,-42.427770493486435
3472.0,-42.49396896362305,-42.427770493486435
3473.0,-42.4920654296875,-42.427770493486435
3474.0,-42.490291595458984,-42.427770493486435
3475.0,-42.4891242980957,-42.427770493486435
3476.0,-42.4881706237793,-42.427770493486435
3477.0,-42.486454010009766,-42.427770493486435
3478.0,-42.48297882080078,-42.427770493486435
3479.0,-42.47715377807617,-42.427770493486435
3480.0,-42.469024658203125,-42.427770493486435
3481.0,-42.459388732910156,-42.427770493486435
3482.0,-42.449790954589844,-42.427770493486435
3483.0,-42.442047119140625,-42.427770493486435
3484.0,-42.43758773803711,-42.427770493486435
3485.0,-42.4368896484375,-42.427770493486435
3486.0,-42.439456939697266,-42.427770493486435
3487.0,-42.444190979003906,-42.427770493486435
3488.0,-42.45003128051758,-42.427770493486435
3489.0,-42.45643997192383,-42.427770493486435
3490.0,-42.463478088378906,-42.427770493486435
3491.0,-42.47145080566406,-42.427770493486435
3492.0,-42.48043441772461,-42.427770493486435
3493.0,-42.48994827270508,-42.427770493486435
3494.0,-42.499267578125,-42.427770493486435
3495.0,-42.50789260864258,-42.427770493486435
3496.0,-42.51585006713867,-42.427770493486435
3497.0,-42.52354431152344,-42.427770493486435
3498.0,-42.53125,-42.427770493486435
3499.0,-42.5386962890625,-42.427770493486435
3500.0,-42.54491424560547,-42.427770493486435
3501.0,-42.54877471923828,-42.427770493486435
3502.0,-42.54969787597656,-42.427770493486435
3503.0,-42.54799270629883,-42.427770493486435
3504.0,-42.544471740722656,-42.427770493486435
3505.0,-42.53978729248047,-42.427770493486435
3506.0,-42.534202575683594,-42.427770493486435
3507.0,-42.527774810791016,-42.427770493486435
3508.0,-42.52067947387695,-42.427770493486435
3509.0,-42.51324462890625,-42.427770493486435
3510.0,-42.50581741333008,-42.427770493486435
3511.0,-42.49879455566406,-42.427770493486435
3512.0,-42.49266815185547,-42.427770493486435
3513.0,-42.48794174194336,-42.427770493486435
3514.0,-42.48509216308594,-42.427770493486435
3515.0,-42.48464584350586,-42.427770493486435
3516.0,-42.48714065551758,-42.427770493486435
3517.0,-42.49287033081055,-42.427770493486435
3518.0,-42.50157165527344,-42.427770493486435
3519.0,-42.512325286865234,-42.427770493486435
3520.0,-42.52384567260742,-42.427770493486435
3521.0,-42.53494644165039,-42.42777049348643
3522.0,-42.5447883605957,-42.427770493486435
3523.0,-42.55303192138672,-42.427770493486435
3524.0,-42.55982208251953,-42.427770493486435
3525.0,-42.5657958984375,-42.427770493486435
3526.0,-42.57181167602539,-42.427770493486435
3527.0,-42.578521728515625,-42.427770493486435
3528.0,-42.58586502075195,-42.427770493486435
3529.0,-42.59270477294922,-42.427770493486435
3530.0,-42.5971565246582,-42.427770493486435
3531.0,-42.597503662109375,-42.427770493486435
3532.0,-42.5932731628418,-42.427770493486435
3533.0,-42.5855598449707,-42.427770493486435
3534.0,-42.57645034790039,-42.427770493486435
3535.0,-42.56798553466797,-42.427770493486435
3536.0,-42.56128692626953,-42.427770493486435
3537.0,-42.55628967285156,-42.427770493486435
3538.0,-42.552154541015625,-42.427770493486435
3539.0,-42.54790496826172,-42.427770493486435
3540.0,-42.54302215576172,-42.427770493486435
3541.0,-42.53772735595703,-42.427770493486435
3542.0,-42.53272247314453,-42.427770493486435
3543.0,-42.528804779052734,-42.427770493486435
3544.0,-42.526756286621094,-42.427770493486435
3545.0,-42.52729415893555,-42.427770493486435
3546.0,-42.530982971191406,-42.427770493486435
3547.0,-42.53802490234375,-42.427770493486435
3548.0,-42.54801940917969,-42.427770493486435
3549.0,-42.55986022949219,-42.427770493486435
3550.0,-42.571983337402344,-42.427770493486435
3551.0,-42.58298873901367,-42.427770493486435
3552.0,-42.5922737121582,-42.427770493486435
3553.0,-42.60011672973633,-42.427770493486435
3554.0,-42.607215881347656,-42.427770493486435
3555.0,-42.614013671875,-42.427770493486435
3556.0,-42.62042236328125,-42.427770493486435
3557.0,-42.62599563598633,-42.427770493486435
3558.0,-42.63013458251953,-42.427770493486435
3559.0,-42.63204574584961,-42.427770493486435
3560.0,-42.630943298339844,-42.427770493486435
3561.0,-42.626487731933594,-42.427770493486435
3562.0,-42.619102478027344,-42.427770493486435
3563.0,-42.60986328125,-42.427770493486435
3564.0,-42.60002136230469,-42.427770493486435
3565.0,-42.590606689453125,-42.427770493486435
3566.0,-42.5822639465332,-42.427770493486435
3567.0,-42.57518005371094,-42.427770493486435
3568.0,-42.56925964355469,-42.427770493486435
3569.0,-42.564414978027344,-42.427770493486435
3570.0,-42.560848236083984,-42.427770493486435
3571.0,-42.55905532836914,-42.427770493486435
3572.0,-42.559349060058594,-42.427770493486435
3573.0,-42.56147766113281,-42.427770493486435
3574.0,-42.564735412597656,-42.427770493486435
3575.0,-42.5684700012207,-42.427770493486435
3576.0,-42.57261657714844,-42.427770493486435
3577.0,-42.57783889770508,-42.427770493486435
3578.0,-42.58501434326172,-42.427770493486435
3579.0,-42.59443664550781,-42.427770493486435
3580.0,-42.60540008544922,-42.427770493486435
3581.0,-42.61651611328125,-42.427770493486435
3582.0,-42.62641906738281,-42.427770493486435
3583.0,-42.63437271118164,-42.427770493486435
3584.0,-42.640296936035156,-42.427770493486435
3585.0,-42.644493103027344,-42.427770493486435
3586.0,-42.64728546142578,-42.427770493486435
3587.0,-42.64891052246094,-42.427770493486435
3588.0,-42.64936828613281,-42.427770493486435
3589.0,-42.64839172363281,-42.427770493486435
3590.0,-42.645591735839844,-42.427770493486435
3591.0,-42.64057159423828,-42.427770493486435
3592.0,-42.633018493652344,-42.427770493486435
3593.0,-42.62291717529297,-42.427770493486435
3594.0,-42.61081314086914,-42.427770493486435
3595.0,-42.597869873046875,-42.427770493486435
3596.0,-42.58577346801758,-42.427770493486435
3597.0,-42.57624053955078,-42.427770493486435
3598.0,-42.570457458496094,-42.427770493486435
3599.0,-42.56863021850586,-42.427770493486435
3600.0,-42.570037841796875,-42.427770493486435
3601.0,-42.573394775390625,-42.427770493486435
3602.0,-42.57740783691406,-42.427770493486435
3603.0,-42.58124923706055,-42.427770493486435
3604.0,-42.58464431762695,-42.427770493486435
3605.0,-42.58784484863281,-42.427770493486435
3606.0,-42.59172058105469,-42.427770493486435
3607.0,-42.59754943847656,-42.427770493486435
3608.0,-42.60635757446289,-42.427770493486435
3609.0,-42.61796951293945,-42.427770493486435
3610.0,-42.63076400756836,-42.427770493486435
3611.0,-42.64238739013672,-42.427770493486435
3612.0,-42.650840759277344,-42.427770493486435
3613.0,-42.65529251098633,-42.427770493486435
3614.0,-42.65614318847656,-42.427770493486435
3615.0,-42.65461730957031,-42.427770493486435
3616.0,-42.6520881652832,-42.427770493486435
3617.0,-42.64936065673828,-42.427770493486435
3618.0,-42.64635467529297,-42.427770493486435
3619.0,-42.64238739013672,-42.427770493486435
3620.0,-42.636810302734375,-42.427770493486435
3621.0,-42.62945556640625,-42.427770493486435
3622.0,-42.620635986328125,-42.427770493486435
3623.0,-42.610816955566406,-42.427770493486435
3624.0,-42.60051727294922,-42.427770493486435
3625.0,-42.590389251708984,-42.427770493486435
3626.0,-42.581275939941406,-42.427770493486435
3627.0,-42.574161529541016,-42.427770493486435
3628.0,-42.569732666015625,-42.427770493486435
3629.0,-42.56804656982422,-42.427770493486435
3630.0,-42.56851577758789,-42.427770493486435
3631.0,-42.57034683227539,-42.427770493486435
3632.0,-42.57307434082031,-42.427770493486435
3633.0,-42.57677459716797,-42.427770493486435
3634.0,-42.58180618286133,-42.427770493486435
3635.0,-42.58843994140625,-42.427770493486435
3636.0,-42.59670639038086,-42.427770493486435
3637.0,-42.6064338684082,-42.427770493486435
3638.0,-42.617149353027344,-42.427770493486435
3639.0,-42.62806701660156,-42.427770493486435
3640.0,-42.638160705566406,-42.427770493486435
3641.0,-42.64629364013672,-42.427770493486435
3642.0,-42.651512145996094,-42.427770493486435
3643.0,-42.653297424316406,-42.427770493486435
3644.0,-42.651676177978516,-42.427770493486435
3645.0,-42.647151947021484,-42.427770493486435
3646.0,-42.6405029296875,-42.427770493486435
3647.0,-42.632503509521484,-42.427770493486435
3648.0,-42.62374496459961,-42.427770493486435
3649.0,-42.614707946777344,-42.427770493486435
3650.0,-42.6058349609375,-42.42777049348643
3651.0,-42.597557067871094,-42.427770493486435
3652.0,-42.590171813964844,-42.427770493486435
3653.0,-42.58357620239258,-42.427770493486435
3654.0,-42.57715606689453,-42.427770493486435
3655.0,-42.57007598876953,-42.427770493486435
3656.0,-42.5621337890625,-42.427770493486435
3657.0,-42.554298400878906,-42.427770493486435
3658.0,-42.5483512878418,-42.427770493486435
3659.0,-42.54589080810547,-42.427770493486435
3660.0,-42.54752731323242,-42.427770493486435
3661.0,-42.552703857421875,-42.427770493486435
3662.0,-42.56024932861328,-42.427770493486435
3663.0,-42.56879806518555,-42.427770493486435
3664.0,-42.57720947265625,-42.427770493486435
3665.0,-42.584808349609375,-42.427770493486435
3666.0,-42.59161376953125,-42.42777049348643
3667.0,-42.598018646240234,-42.427770493486435
3668.0,-42.60445022583008,-42.427770493486435
3669.0,-42.61107635498047,-42.427770493486435
3670.0,-42.61768341064453,-42.427770493486435
3671.0,-42.62364196777344,-42.427770493486435
3672.0,-42.627891540527344,-42.427770493486435
3673.0,-42.629112243652344,-42.427770493486435
3674.0,-42.626285552978516,-42.427770493486435
3675.0,-42.619232177734375,-42.427770493486435
3676.0,-42.60889434814453,-42.427770493486435
3677.0,-42.59695053100586,-42.427770493486435
3678.0,-42.585147857666016,-42.427770493486435
3679.0,-42.57465362548828,-42.427770493486435
3680.0,-42.56574249267578,-42.427770493486435
3681.0,-42.557979583740234,-42.427770493486435
3682.0,-42.55073928833008,-42.427770493486435
3683.0,-42.54347229003906,-42.427770493486435
3684.0,-42.535858154296875,-42.427770493486435
3685.0,-42.5279655456543,-42.427770493486435
3686.0,-42.520545959472656,-42.427770493486435
3687.0,-42.51499557495117,-42.427770493486435
3688.0,-42.512908935546875,-42.427770493486435
3689.0,-42.51527786254883,-42.427770493486435
3690.0,-42.52190399169922,-42.427770493486435
3691.0,-42.53141784667969,-42.427770493486435
3692.0,-42.541786193847656,-42.427770493486435
3693.0,-42.55119705200195,-42.427770493486435
3694.0,-42.55867385864258,-42.427770493486435
3695.0,-42.5643196105957,-42.427770493486435
3696.0,-42.568878173828125,-42.427770493486435
3697.0,-42.5731315612793,-42.427770493486435
3698.0,-42.57735824584961,-42.427770493486435
3699.0,-42.58125305175781,-42.427770493486435
3700.0,-42.584144592285156,-42.42777049348643
3701.0,-42.585365295410156,-42.427770493486435
3702.0,-42.58453369140625,-42.427770493486435
3703.0,-42.58149719238281,-42.427770493486435
3704.0,-42.57610321044922,-42.427770493486435
3705.0,-42.56825256347656,-42.427770493486435
3706.0,-42.558231353759766,-42.427770493486435
3707.0,-42.5468635559082,-42.427770493486435
3708.0,-42.53526306152344,-42.427770493486435
3709.0,-42.52423858642578,-42.427770493486435
3710.0,-42.51404571533203,-42.427770493486435
3711.0,-42.50469207763672,-42.427770493486435
3712.0,-42.49628448486328,-42.427770493486435
3713.0,-42.48908615112305,-42.427770493486435
3714.0,-42.48329544067383,-42.427770493486435
3715.0,-42.479026794433594,-42.427770493486435
3716.0,-42.47638702392578,-42.427770493486435
3717.0,-42.47554397583008,-42.427770493486435
3718.0,-42.476749420166016,-42.427770493486435
3719.0,-42.480255126953125,-42.427770493486435
3720.0,-42.48621368408203,-42.427770493486435
3721.0,-42.4945068359375,-42.427770493486435
3722.0,-42.50445556640625,-42.427770493486435
3723.0,-42.514854431152344,-42.427770493486435
3724.0,-42.52433776855469,-42.427770493486435
3725.0,-42.531890869140625,-42.427770493486435
3726.0,-42.53700637817383,-42.427770493486435
3727.0,-42.539634704589844,-42.427770493486435
3728.0,-42.540008544921875,-42.427770493486435
3729.0,-42.538482666015625,-42.427770493486435
3730.0,-42.53550720214844,-42.427770493486435
3731.0,-42.53163146972656,-42.427770493486435
3732.0,-42.52740478515625,-42.427770493486435
3733.0,-42.522891998291016,-42.427770493486435
3734.0,-42.5174674987793,-42.427770493486435
3735.0,-42.51000213623047,-42.427770493486435
3736.0,-42.49964904785156,-42.427770493486435
3737.0,-42.48655319213867,-42.427770493486435
3738.0,-42.47209548950195,-42.427770493486435
3739.0,-42.45827102661133,-42.427770493486435
3740.0,-42.446895599365234,-42.427770493486435
3741.0,-42.43898010253906,-42.427770493486435
3742.0,-42.434532165527344,-42.427770493486435
3743.0,-42.432743072509766,-42.427770493486435
3744.0,-42.43244552612305,-42.427770493486435
3745.0,-42.432701110839844,-42.427770493486435
3746.0,-42.43305206298828,-42.427770493486435
3747.0,-42.43366622924805,-42.427770493486435
3748.0,-42.435211181640625,-42.427770493486435
3749.0,-42.43854522705078,-42.427770493486435
3750.0,-42.4443359375,-42.427770493486435
3751.0,-42.45262145996094,-42.427770493486435
3752.0,-42.462677001953125,-42.427770493486435
3753.0,-42.47300720214844,-42.427770493486435
3754.0,-42.48173141479492,-42.427770493486435
3755.0,-42.487342834472656,-42.427770493486435
3756.0,-42.489295959472656,-42.427770493486435
3757.0,-42.48822021484375,-42.427770493486435
3758.0,-42.4854621887207,-42.427770493486435
3759.0,-42.48210144042969,-42.427770493486435
3760.0,-42.478492736816406,-42.427770493486435
3761.0,-42.474483489990234,-42.427770493486435
3762.0,-42.469669342041016,-42.427770493486435
3763.0,-42.463470458984375,-42.427770493486435
3764.0,-42.45527648925781,-42.427770493486435
3765.0,-42.44464874267578,-42.427770493486435
3766.0,-42.43172073364258,-42.427770493486435
3767.0,-42.41743087768555,-42.427770493486435
3768.0,-42.4033317565918,-42.427770493486435
3769.0,-42.39112091064453,-42.427770493486435
3770.0,-42.382232666015625,-42.427770493486435
3771.0,-42.377296447753906,-42.427770493486435
3772.0,-42.375885009765625,-42.427770493486435
3773.0,-42.37684631347656,-42.427770493486435
3774.0,-42.37897872924805,-42.427770493486435
3775.0,-42.38161087036133,-42.427770493486435
3776.0,-42.38472366333008,-42.427770493486435
3777.0,-42.388614654541016,-42.427770493486435
3778.0,-42.39351272583008,-42.427770493486435
3779.0,-42.39929962158203,-42.427770493486435
3780.0,-42.40563201904297,-42.427770493486435
3781.0,-42.41215133666992,-42.427770493486435
3782.0,-42.418575286865234,-42.427770493486435
3783.0,-42.42462158203125,-42.427770493486435
3784.0,-42.429832458496094,-42.427770493486435
3785.0,-42.43354797363281,-42.427770493486435
3786.0,-42.4351806640625,-42.427770493486435
3787.0,-42.43450927734375,-42.427770493486435
3788.0,-42.43164825439453,-42.427770493486435
3789.0,-42.42683410644531,-42.427770493486435
3790.0,-42.420265197753906,-42.427770493486435
3791.0,-42.4122314453125,-42.427770493486435
3792.0,-42.40315246582031,-42.427770493486435
3793.0,-42.39356994628906,-42.427770493486435
3794.0,-42.3839111328125,-42.427770493486435
3795.0,-42.374366760253906,-42.427770493486435
3796.0,-42.36479949951172,-42.427770493486435
3797.0,-42.355003356933594,-42.427770493486435
3798.0,-42.34504318237305,-42.427770493486435
3799.0,-42.33556365966797,-42.427770493486435
3800.0,-42.327728271484375,-42.427770493486435
3801.0,-42.32280349731445,-42.427770493486435
3802.0,-42.321556091308594,-42.427770493486435
3803.0,-42.32391357421875,-42.427770493486435
3804.0,-42.32892990112305,-42.427770493486435
3805.0,-42.33525085449219,-42.427770493486435
3806.0,-42.3416862487793,-42.427770493486435
3807.0,-42.34763717651367,-42.427770493486435
3808.0,-42.352962493896484,-42.42777049348643
3809.0,-42.35771560668945,-42.427770493486435
3810.0,-42.362098693847656,-42.427770493486435
3811.0,-42.36655807495117,-42.427770493486435
3812.0,-42.371681213378906,-42.427770493486435
3813.0,-42.37766647338867,-42.427770493486435
3814.0,-42.38383483886719,-42.427770493486435
3815.0,-42.38865661621094,-42.427770493486435
3816.0,-42.390411376953125,-42.427770493486435
3817.0,-42.38788986206055,-42.427770493486435
3818.0,-42.38084411621094,-42.42777049348643
3819.0,-42.370182037353516,-42.427770493486435
3820.0,-42.35773468017578,-42.427770493486435
3821.0,-42.34551239013672,-42.427770493486435
3822.0,-42.33486557006836,-42.427770493486435
3823.0,-42.3261604309082,-42.427770493486435
3824.0,-42.3189582824707,-42.427770493486435
3825.0,-42.31244659423828,-42.427770493486435
3826.0,-42.305885314941406,-42.427770493486435
3827.0,-42.29889678955078,-42.427770493486435
3828.0,-42.291664123535156,-42.427770493486435
3829.0,-42.28500747680664,-42.427770493486435
3830.0,-42.28017807006836,-42.427770493486435
3831.0,-42.27833557128906,-42.427770493486435
3832.0,-42.28000259399414,-42.427770493486435
3833.0,-42.28472900390625,-42.427770493486435
3834.0,-42.29121780395508,-42.427770493486435
3835.0,-42.297916412353516,-42.427770493486435
3836.0,-42.30378723144531,-42.427770493486435
3837.0,-42.30875015258789,-42.427770493486435
3838.0,-42.31340026855469,-42.427770493486435
3839.0,-42.31840133666992,-42.427770493486435
3840.0,-42.32402801513672,-42.427770493486435
3841.0,-42.33007049560547,-42.427770493486435
3842.0,-42.33599853515625,-42.427770493486435
3843.0,-42.34111022949219,-42.427770493486435
3844.0,-42.34465026855469,-42.427770493486435
3845.0,-42.34581756591797,-42.427770493486435
3846.0,-42.34391784667969,-42.427770493486435
3847.0,-42.33852005004883,-42.427770493486435
3848.0,-42.329769134521484,-42.427770493486435
3849.0,-42.31855392456055,-42.427770493486435
3850.0,-42.3062744140625,-42.427770493486435
3851.0,-42.29440689086914,-42.427770493486435
3852.0,-42.28395462036133,-42.427770493486435
3853.0,-42.27519989013672,-42.427770493486435
3854.0,-42.267845153808594,-42.427770493486435
3855.0,-42.261451721191406,-42.427770493486435
3856.0,-42.25584411621094,-42.427770493486435
3857.0,-42.25121307373047,-42.427770493486435
3858.0,-42.24784851074219,-42.427770493486435
3859.0,-42.24582290649414,-42.427770493486435
3860.0,-42.24507141113281,-42.427770493486435
3861.0,-42.24571990966797,-42.427770493486435
3862.0,-42.24812316894531,-42.427770493486435
3863.0,-42.252601623535156,-42.427770493486435
3864.0,-42.25907897949219,-42.427770493486435
3865.0,-42.26709747314453,-42.427770493486435
3866.0,-42.27600860595703,-42.427770493486435
3867.0,-42.285072326660156,-42.427770493486435
3868.0,-42.293365478515625,-42.427770493486435
3869.0,-42.30003356933594,-42.427770493486435
3870.0,-42.30448913574219,-42.427770493486435
3871.0,-42.30659866333008,-42.427770493486435
3872.0,-42.30670166015625,-42.427770493486435
3873.0,-42.30542755126953,-42.427770493486435
3874.0,-42.303504943847656,-42.427770493486435
3875.0,-42.30144500732422,-42.427770493486435
3876.0,-42.299095153808594,-42.427770493486435
3877.0,-42.29553985595703,-42.427770493486435
3878.0,-42.2896614074707,-42.427770493486435
3879.0,-42.280906677246094,-42.427770493486435
3880.0,-42.26982879638672,-42.427770493486435
3881.0,-42.257911682128906,-42.427770493486435
3882.0,-42.2469367980957,-42.427770493486435
3883.0,-42.238189697265625,-42.427770493486435
3884.0,-42.231971740722656,-42.427770493486435
3885.0,-42.22777557373047,-42.427770493486435
3886.0,-42.224849700927734,-42.427770493486435
3887.0,-42.222679138183594,-42.427770493486435
3888.0,-42.221099853515625,-42.427770493486435
3889.0,-42.22019577026367,-42.427770493486435
3890.0,-42.22030258178711,-42.427770493486435
3891.0,-42.222007751464844,-42.427770493486435
3892.0,-42.226097106933594,-42.427770493486435
3893.0,-42.233158111572266,-42.427770493486435
3894.0,-42.24319076538086,-42.427770493486435
3895.0,-42.25532531738281,-42.427770493486435
3896.0,-42.2679443359375,-42.42777049348643
3897.0,-42.279022216796875,-42.427770493486435
3898.0,-42.28684997558594,-42.427770493486435
3899.0,-42.29060363769531,-42.427770493486435
3900.0,-42.29066467285156,-42.427770493486435
3901.0,-42.28828048706055,-42.427770493486435
3902.0,-42.28493118286133,-42.427770493486435
3903.0,-42.28172302246094,-42.427770493486435
3904.0,-42.278961181640625,-42.427770493486435
3905.0,-42.276248931884766,-42.427770493486435
3906.0,-42.27277755737305,-42.427770493486435
3907.0,-42.267730712890625,-42.427770493486435
3908.0,-42.26058578491211,-42.427770493486435
3909.0,-42.25139236450195,-42.427770493486435
3910.0,-42.2409782409668,-42.427770493486435
3911.0,-42.230812072753906,-42.427770493486435
3912.0,-42.22248077392578,-42.427770493486435
3913.0,-42.21678161621094,-42.427770493486435
3914.0,-42.213462829589844,-42.427770493486435
3915.0,-42.211666107177734,-42.427770493486435
3916.0,-42.21070861816406,-42.427770493486435
3917.0,-42.21044158935547,-42.427770493486435
3918.0,-42.21118927001953,-42.427770493486435
3919.0,-42.21337890625,-42.427770493486435
3920.0,-42.217308044433594,-42.427770493486435
3921.0,-42.22297668457031,-42.427770493486435
3922.0,-42.23007583618164,-42.427770493486435
3923.0,-42.238189697265625,-42.427770493486435
3924.0,-42.24701690673828,-42.427770493486435
3925.0,-42.25642776489258,-42.427770493486435
3926.0,-42.26605987548828,-42.427770493486435
3927.0,-42.27504348754883,-42.427770493486435
3928.0,-42.28221130371094,-42.427770493486435
3929.0,-42.28662109375,-42.427770493486435
3930.0,-42.28797149658203,-42.427770493486435
3931.0,-42.286624908447266,-42.427770493486435
3932.0,-42.283329010009766,-42.427770493486435
3933.0,-42.278724670410156,-42.427770493486435
3934.0,-42.27314758300781,-42.427770493486435
3935.0,-42.2667350769043,-42.427770493486435
3936.0,-42.25967025756836,-42.427770493486435
3937.0,-42.25224304199219,-42.427770493486435
3938.0,-42.24474334716797,-42.427770493486435
3939.0,-42.23725891113281,-42.427770493486435
3940.0,-42.22975158691406,-42.427770493486435
3941.0,-42.2224235534668,-42.427770493486435
3942.0,-42.21580123901367,-42.427770493486435
3943.0,-42.21061706542969,-42.427770493486435
3944.0,-42.20756912231445,-42.427770493486435
3945.0,-42.20719909667969,-42.427770493486435
3946.0,-42.20973587036133,-42.427770493486435
3947.0,-42.214969635009766,-42.427770493486435
3948.0,-42.222259521484375,-42.427770493486435
3949.0,-42.2305908203125,-42.427770493486435
3950.0,-42.238868713378906,-42.427770493486435
3951.0,-42.246253967285156,-42.427770493486435
3952.0,-42.25248718261719,-42.427770493486435
3953.0,-42.257957458496094,-42.427770493486435
3954.0,-42.26352310180664,-42.427770493486435
3955.0,-42.27009201049805,-42.427770493486435
3956.0,-42.27796173095703,-42.427770493486435
3957.0,-42.286376953125,-42.427770493486435
3958.0,-42.29365539550781,-42.427770493486435
3959.0,-42.2978515625,-42.427770493486435
3960.0,-42.29783630371094,-42.427770493486435
3961.0,-42.29396438598633,-42.427770493486435
3962.0,-42.2878303527832,-42.427770493486435
3963.0,-42.281166076660156,-42.427770493486435
3964.0,-42.27500915527344,-42.427770493486435
3965.0,-42.269554138183594,-42.427770493486435
3966.0,-42.26446533203125,-42.427770493486435
3967.0,-42.259246826171875,-42.427770493486435
3968.0,-42.253421783447266,-42.427770493486435
3969.0,-42.246734619140625,-42.427770493486435
3970.0,-42.23931884765625,-42.427770493486435
3971.0,-42.23186111450195,-42.427770493486435
3972.0,-42.225372314453125,-42.427770493486435
3973.0,-42.221012115478516,-42.427770493486435
3974.0,-42.21992111206055,-42.427770493486435
3975.0,-42.222877502441406,-42.427770493486435
3976.0,-42.22987365722656,-42.427770493486435
3977.0,-42.23988342285156,-42.427770493486435
3978.0,-42.25123977661133,-42.427770493486435
3979.0,-42.26224899291992,-42.427770493486435
3980.0,-42.271820068359375,-42.427770493486435
3981.0,-42.27967071533203,-42.427770493486435
3982.0,-42.28618240356445,-42.427770493486435
3983.0,-42.2919807434082,-42.427770493486435
3984.0,-42.29758834838867,-42.427770493486435
3985.0,-42.303165435791016,-42.427770493486435
3986.0,-42.30846405029297,-42.427770493486435
3987.0,-42.312931060791016,-42.427770493486435
3988.0,-42.31575012207031,-42.427770493486435
3989.0,-42.31617736816406,-42.427770493486435
3990.0,-42.31401824951172,-42.427770493486435
3991.0,-42.309844970703125,-42.427770493486435
3992.0,-42.30470657348633,-42.427770493486435
3993.0,-42.299442291259766,-42.427770493486435
3994.0,-42.294254302978516,-42.427770493486435
3995.0,-42.288818359375,-42.427770493486435
3996.0,-42.28278732299805,-42.427770493486435
3997.0,-42.27626419067383,-42.427770493486435
3998.0,-42.26985168457031,-42.427770493486435
3999.0,-42.26439666748047,-42.427770493486435
4000.0,-42.26058578491211,-42.427770493486435
4001.0,-42.258628845214844,-42.427770493486435
4002.0,-42.25831604003906,-42.427770493486435
4003.0,-42.25932693481445,-42.427770493486435
4004.0,-42.26164245605469,-42.427770493486435
4005.0,-42.265708923339844,-42.427770493486435
4006.0,-42.272064208984375,-42.427770493486435
4007.0,-42.28087615966797,-42.427770493486435
4008.0,-42.29151916503906,-42.427770493486435
4009.0,-42.30267333984375,-42.427770493486435
4010.0,-42.313026428222656,-42.427770493486435
4011.0,-42.32183837890625,-42.427770493486435
4012.0,-42.329071044921875,-42.427770493486435
4013.0,-42.334983825683594,-42.427770493486435
4014.0,-42.339778900146484,-42.427770493486435
4015.0,-42.3436279296875,-42.427770493486435
4016.0,-42.346778869628906,-42.427770493486435
4017.0,-42.349395751953125,-42.427770493486435
4018.0,-42.35125732421875,-42.427770493486435
4019.0,-42.35173034667969,-42.427770493486435
4020.0,-42.350120544433594,-42.427770493486435
4021.0,-42.34596252441406,-42.427770493486435
4022.0,-42.339195251464844,-42.427770493486435
4023.0,-42.33030700683594,-42.427770493486435
4024.0,-42.320396423339844,-42.427770493486435
4025.0,-42.31097412109375,-42.427770493486435
4026.0,-42.303565979003906,-42.427770493486435
4027.0,-42.29921340942383,-42.427770493486435
4028.0,-42.29820251464844,-42.427770493486435
4029.0,-42.300086975097656,-42.42777049348643
4030.0,-42.30381393432617,-42.427770493486435
4031.0,-42.308013916015625,-42.427770493486435
4032.0,-42.311519622802734,-42.427770493486435
4033.0,-42.313941955566406,-42.427770493486435
4034.0,-42.3159065246582,-42.427770493486435
4035.0,-42.31880569458008,-42.427770493486435
4036.0,-42.32414627075195,-42.427770493486435
4037.0,-42.3326416015625,-42.427770493486435
4038.0,-42.343658447265625,-42.427770493486435
4039.0,-42.35542297363281,-42.427770493486435
4040.0,-42.36595916748047,-42.427770493486435
4041.0,-42.37413787841797,-42.427770493486435
4042.0,-42.380027770996094,-42.427770493486435
4043.0,-42.384437561035156,-42.427770493486435
4044.0,-42.388153076171875,-42.427770493486435
4045.0,-42.391475677490234,-42.427770493486435
4046.0,-42.394187927246094,-42.427770493486435
4047.0,-42.39581298828125,-42.427770493486435
4048.0,-42.395782470703125,-42.427770493486435
4049.0,-42.39371871948242,-42.427770493486435
4050.0,-42.38950729370117,-42.427770493486435
4051.0,-42.383338928222656,-42.427770493486435
4052.0,-42.375648498535156,-42.427770493486435
4053.0,-42.36723327636719,-42.427770493486435
4054.0,-42.3591423034668,-42.427770493486435
4055.0,-42.35252380371094,-42.427770493486435
4056.0,-42.348365783691406,-42.427770493486435
4057.0,-42.347076416015625,-42.427770493486435
4058.0,-42.34829330444336,-42.427770493486435
4059.0,-42.351097106933594,-42.427770493486435
4060.0,-42.354576110839844,-42.427770493486435
4061.0,-42.35823059082031,-42.427770493486435
4062.0,-42.36213684082031,-42.427770493486435
4063.0,-42.36663055419922,-42.427770493486435
4064.0,-42.372039794921875,-42.427770493486435
4065.0,-42.37873077392578,-42.427770493486435
4066.0,-42.387001037597656,-42.427770493486435
4067.0,-42.39677429199219,-42.427770493486435
4068.0,-42.407325744628906,-42.427770493486435
4069.0,-42.41749572753906,-42.427770493486435
4070.0,-42.426292419433594,-42.427770493486435
4071.0,-42.433265686035156,-42.427770493486435
4072.0,-42.43841552734375,-42.427770493486435
4073.0,-42.44194412231445,-42.427770493486435
4074.0,-42.44394302368164,-42.427770493486435
4075.0,-42.4443359375,-42.427770493486435
4076.0,-42.443023681640625,-42.427770493486435
4077.0,-42.440093994140625,-42.427770493486435
4078.0,-42.43609619140625,-42.427770493486435
4079.0,-42.43195343017578,-42.427770493486435
4080.0,-42.428470611572266,-42.427770493486435
4081.0,-42.42574691772461,-42.427770493486435
4082.0,-42.423099517822266,-42.427770493486435
4083.0,-42.41958999633789,-42.427770493486435
4084.0,-42.414710998535156,-42.427770493486435
4085.0,-42.40890884399414,-42.427770493486435
4086.0,-42.40354537963867,-42.427770493486435
4087.0,-42.40024185180664,-42.427770493486435
4088.0,-42.400062561035156,-42.427770493486435
4089.0,-42.403072357177734,-42.427770493486435
4090.0,-42.40850067138672,-42.427770493486435
4091.0,-42.415306091308594,-42.427770493486435
4092.0,-42.42265701293945,-42.427770493486435
4093.0,-42.43000411987305,-42.427770493486435
4094.0,-42.437034606933594,-42.427770493486435
4095.0,-42.44378662109375,-42.427770493486435


==> figures/pdp-0.73x--0.71y-2.00z.csv <==
0,0.0,-47.63758087158203
1,8.333333333333333e-11,-87.34596252441406
2,1.6666666666666666e-10,-92.18871307373047
3,2.4999999999999996e-10,-96.12194061279297
4,3.333333333333333e-10,-96.2936019897461
5,4.166666666666667e-10,-97.08940124511719
6,4.999999999999999e-10,-97.60517883300781
7,5.833333333333333e-10,-97.92069244384766
8,6.666666666666666e-10,-98.09271240234375
9,7.5e-10,-98.15789031982422
10,8.333333333333334e-10,-98.14032745361328
11,9.166666666666666e-10,-98.05618286132812
12,9.999999999999999e-10,-97.91647338867188
13,1.0833333333333333e-09,-97.72876739501953
14,1.1666666666666666e-09,-97.498046875
15,1.25e-09,-97.2276382446289
16,1.3333333333333333e-09,-96.91941833496094
17,1.4166666666666665e-09,-96.57418060302734
18,1.5e-09,-96.19171142578125
19,1.5833333333333332e-09,-95.7708740234375
20,1.6666666666666667e-09,-95.3096694946289
21,1.75e-09,-94.80513000488281
22,1.8333333333333332e-09,-94.25302124023438
23,1.9166666666666665e-09,-93.64800262451172
24,1.9999999999999997e-09,-92.98284912109375
25,2.0833333333333334e-09,-92.24807739257812
26,2.1666666666666666e-09,-91.43119812011719
27,2.25e-09,-90.51522827148438
28,2.333333333333333e-09,-89.4766616821289
29,2.4166666666666664e-09,-88.2816390991211
30,2.5e-09,-86.87921142578125
31,2.5833333333333333e-09,-85.18765258789062
32,2.6666666666666666e-09,-83.06258392333984
33,2.75e-09,-80.21541595458984
34,2.833333333333333e-09,-75.90860748291016
35,2.9166666666666667e-09,-66.98486328125
36,3e-09,-65.51174926757812
37,3.0833333333333332e-09,-75.54161071777344
38,3.1666666666666665e-09,-80.11471557617188
39,3.2499999999999997e-09,-83.1092758178711
40,3.3333333333333334e-09,-85.36514282226562
41,3.4166666666666667e-09,-87.18795013427734
42,3.5e-09,-88.75666809082031
43,3.583333333333333e-09,-90.31136322021484
44,3.6666666666666664e-09,-88.89076232910156
45,3.75e-09,-91.6194076538086
46,3.833333333333333e-09,-92.69248962402344
47,3.916666666666666e-09,-93.60518646240234
48,3.9999999999999994e-09,-94.45346069335938
49,4.0833333333333335e-09,-95.30268859863281
50,4.166666666666667e-09,-96.32844543457031
51,4.25e-09,-96.84268188476562
52,4.333333333333333e-09,-95.31758117675781
53,4.4166666666666665e-09,-96.58405303955078
54,4.5e-09,-97.30133056640625
55,4.583333333333333e-09,-97.88761138916016
56,4.666666666666666e-09,-98.45838928222656
57,4.7499999999999995e-09,-98.71330261230469
58,4.833333333333333e-09,-99.22425842285156
59,4.916666666666667e-09,-99.6482925415039
60,5e-09,-100.04295349121094
61,5.083333333333333e-09,-100.41664123535156
62,5.166666666666667e-09,-100.77278900146484
63,5.25e-09,-101.11341857910156
64,5.333333333333333e-09,-101.43984985351562
65,5.416666666666666e-09,-101.75238800048828
66,5.5e-09,-102.04857635498047
67,5.583333333333333e-09,-102.2860107421875
68,5.666666666666666e-09,-102.68988800048828
69,5.749999999999999e-09,-102.94007873535156
70,5.8333333333333335e-09,-103.20121765136719
71,5.916666666666667e-09,-103.45787811279297
72,6e-09,-103.70855712890625
73,6.083333333333333e-09,-103.95271301269531
74,6.1666666666666665e-09,-104.190673828125
75,6.25e-09,-104.42259979248047
76,6.333333333333333e-09,-104.64885711669922
77,6.416666666666666e-09,-104.86965942382812
78,6.4999999999999995e-09,-105.085205078125
79,6.583333333333333e-09,-105.29578399658203
80,6.666666666666667e-09,-105.50162506103516
81,6.75e-09,-105.70297241210938
82,6.833333333333333e-09,-105.8999252319336
83,6.9166666666666666e-09,-106.09281921386719
84,7e-09,-106.28155517578125
85,7.083333333333333e-09,-106.46600341796875
86,7.166666666666666e-09,-106.64506530761719
87,7.2499999999999996e-09,-106.8327407836914
88,7.333333333333333e-09,-107.00517272949219
89,7.416666666666666e-09,-107.17667388916016
90,7.5e-09,-107.34565734863281
91,7.583333333333333e-09,-107.51219177246094
92,7.666666666666666e-09,-107.67649841308594
93,7.75e-09,-107.8392105102539
94,7.833333333333332e-09,-108.00244140625
95,7.916666666666666e-09,-108.17861938476562
96,7.999999999999999e-09,-108.15202331542969
97,8.083333333333333e-09,-108.41773986816406
98,8.166666666666667e-09,-108.57731628417969
99,8.25e-09,-108.73600006103516
100,8.333333333333334e-09,-108.42658996582031
101,8.416666666666666e-09,-109.21061706542969
102,8.5e-09,-109.20457458496094
103,8.583333333333332e-09,-109.32532501220703
104,8.666666666666667e-09,-109.45545196533203
105,8.749999999999999e-09,-109.58641815185547
106,8.833333333333333e-09,-109.7152328491211
107,8.916666666666667e-09,-109.83882904052734
108,9e-09,-109.94696044921875
109,9.083333333333334e-09,-109.9319076538086
110,9.166666666666666e-09,-110.4208755493164
111,9.25e-09,-110.46025085449219
112,9.333333333333333e-09,-110.57136535644531
113,9.416666666666667e-09,-110.69439697265625
114,9.499999999999999e-09,-110.82186889648438
115,9.583333333333333e-09,-110.95245361328125
116,9.666666666666666e-09,-111.08539581298828
117,9.75e-09,-111.22093963623047
118,9.833333333333334e-09,-111.35981750488281
119,9.916666666666666e-09,-111.50306701660156
120,1e-08,-111.65213012695312
121,1.0083333333333333e-08,-111.8092041015625
122,1.0166666666666667e-08,-111.97758483886719
123,1.0249999999999999e-08,-112.16215515136719
124,1.0333333333333333e-08,-112.3714828491211
125,1.0416666666666666e-08,-112.62179565429688
126,1.05e-08,-112.94940185546875
127,1.0583333333333332e-08,-113.46800231933594
128,1.0666666666666666e-08,-115.13453674316406
129,1.075e-08,-112.72308349609375
130,1.0833333333333333e-08,-114.7793960571289
131,1.0916666666666667e-08,-119.39909362792969
132,1.1e-08,-99.63819885253906
133,1.1083333333333333e-08,-108.55574798583984
134,1.1166666666666666e-08,-110.24398803710938
135,1.125e-08,-111.00968170166016
136,1.1333333333333332e-08,-111.44479370117188
137,1.1416666666666666e-08,-111.75376892089844
138,1.1499999999999999e-08,-111.99411010742188
139,1.1583333333333333e-08,-112.19320678710938
140,1.1666666666666667e-08,-112.36529541015625
141,1.175e-08,-112.51875305175781
142,1.1833333333333333e-08,-112.65834045410156
143,1.1916666666666666e-08,-112.78810119628906
144,1.2e-08,-112.90943145751953
145,1.2083333333333332e-08,-113.024658203125
146,1.2166666666666666e-08,-113.1346206665039
147,1.2249999999999999e-08,-113.24063110351562
148,1.2333333333333333e-08,-113.34317016601562
149,1.2416666666666665e-08,-113.44331359863281
150,1.25e-08,-113.54724884033203
151,1.2583333333333334e-08,-113.61723327636719
152,1.2666666666666666e-08,-113.71688079833984
153,1.275e-08,-113.80799865722656
154,1.2833333333333332e-08,-113.89633178710938
155,1.2916666666666667e-08,-113.9830093383789
156,1.2999999999999999e-08,-114.06822967529297
157,1.3083333333333333e-08,-114.15218353271484
158,1.3166666666666665e-08,-114.23450469970703
159,1.325e-08,-114.31568145751953
160,1.3333333333333334e-08,-114.39620208740234
161,1.3416666666666666e-08,-114.47547912597656
162,1.35e-08,-114.55345916748047
163,1.3583333333333333e-08,-114.63070678710938
164,1.3666666666666667e-08,-114.70679473876953
165,1.3749999999999999e-08,-114.78221130371094
166,1.3833333333333333e-08,-114.85655212402344
167,1.3916666666666666e-08,-114.92981719970703
168,1.4e-08,-115.001953125
169,1.4083333333333332e-08,-115.07313537597656
170,1.4166666666666666e-08,-115.14214324951172
171,1.425e-08,-115.20816802978516
172,1.4333333333333333e-08,-115.27007293701172
173,1.4416666666666667e-08,-115.32371520996094
174,1.4499999999999999e-08,-115.35717010498047
175,1.4583333333333333e-08,-115.31688690185547
176,1.4666666666666666e-08,-113.32899475097656
177,1.475e-08,-116.03617858886719
178,1.4833333333333332e-08,-115.93978118896484
179,1.4916666666666665e-08,-115.96795654296875
180,1.5e-08,-116.02438354492188
181,1.5083333333333333e-08,-116.09419250488281
182,1.5166666666666667e-08,-116.17302703857422
183,1.525e-08,-116.26078796386719
184,1.5333333333333332e-08,-116.35896301269531
185,1.5416666666666666e-08,-116.4731216430664
186,1.55e-08,-116.61264038085938
187,1.5583333333333334e-08,-116.80030059814453
188,1.5666666666666665e-08,-117.09700012207031
189,1.575e-08,-117.74036407470703
190,1.5833333333333333e-08,-115.34465026855469
191,1.5916666666666667e-08,-114.20894622802734
192,1.5999999999999998e-08,-115.60921478271484
193,1.6083333333333332e-08,-116.03301239013672
194,1.6166666666666666e-08,-116.27220153808594
195,1.625e-08,-116.44664001464844
196,1.6333333333333334e-08,-116.59656524658203
197,1.6416666666666665e-08,-116.7453384399414
198,1.65e-08,-116.92466735839844
199,1.6583333333333333e-08,-117.24314880371094
200,1.6666666666666667e-08,-118.65864562988281
201,1.6749999999999998e-08,-115.80493927001953
202,1.6833333333333332e-08,-115.937744140625
203,1.6916666666666666e-08,-117.05123901367188
204,1.7e-08,-117.06999969482422
205,1.7083333333333334e-08,-117.13341522216797
206,1.7166666666666665e-08,-117.20755004882812
207,1.725e-08,-117.28384399414062
208,1.7333333333333333e-08,-117.36123657226562
209,1.7416666666666667e-08,-117.43956756591797
210,1.7499999999999998e-08,-117.51875305175781
211,1.7583333333333332e-08,-117.60100555419922
212,1.7666666666666666e-08,-117.68661499023438
213,1.775e-08,-117.77820587158203
214,1.7833333333333334e-08,-117.87834167480469
215,1.7916666666666665e-08,-117.99164581298828
216,1.8e-08,-118.12531280517578
217,1.8083333333333333e-08,-118.29261779785156
218,1.8166666666666667e-08,-118.52356719970703
219,1.8249999999999998e-08,-118.88978576660156
220,1.8333333333333332e-08,-119.61457824707031
221,1.8416666666666666e-08,-118.94987487792969
222,1.85e-08,-115.55168914794922
223,1.858333333333333e-08,-115.98820495605469
224,1.8666666666666665e-08,-116.84281921386719
225,1.875e-08,-117.22728729248047
226,1.8833333333333333e-08,-117.45606231689453
227,1.8916666666666667e-08,-117.64488983154297
228,1.8999999999999998e-08,-117.76400756835938
229,1.9083333333333332e-08,-117.86922454833984
230,1.9166666666666666e-08,-117.96124267578125
231,1.925e-08,-118.04376220703125
232,1.933333333333333e-08,-118.11966705322266
233,1.9416666666666665e-08,-118.19013977050781
234,1.95e-08,-118.2560806274414
235,1.9583333333333333e-08,-118.31851959228516
236,1.9666666666666667e-08,-118.37837982177734
237,1.9749999999999998e-08,-118.43620300292969
238,1.9833333333333332e-08,-118.49234771728516
239,1.9916666666666666e-08,-118.5469741821289
240,2e-08,-118.60031127929688
241,2.008333333333333e-08,-118.65240478515625
242,2.0166666666666665e-08,-118.70331573486328
243,2.025e-08,-118.7533187866211
244,2.0333333333333333e-08,-118.80239868164062
245,2.0416666666666664e-08,-118.85127258300781
246,2.0499999999999998e-08,-118.89898681640625
247,2.0583333333333332e-08,-118.9463119506836
248,2.0666666666666666e-08,-118.99295043945312
249,2.075e-08,-119.03878784179688
250,2.083333333333333e-08,-119.08418273925781
251,2.0916666666666665e-08,-119.12894439697266
252,2.1e-08,-119.173828125
253,2.1083333333333334e-08,-119.21802520751953
254,2.1166666666666664e-08,-119.26170349121094
255,2.125e-08,-119.30541229248047
256,2.1333333333333332e-08,-119.34814453125
257,2.1416666666666667e-08,-119.39047241210938
258,2.15e-08,-119.43321228027344
259,2.158333333333333e-08,-119.47525024414062
260,2.1666666666666665e-08,-119.516845703125
261,2.175e-08,-119.55857849121094
262,2.1833333333333334e-08,-119.5999526977539
263,2.1916666666666664e-08,-119.64081573486328
264,2.2e-08,-119.68141174316406
265,2.2083333333333333e-08,-119.7213134765625
266,2.2166666666666667e-08,-119.76180267333984
267,2.225e-08,-119.802490234375
268,2.233333333333333e-08,-119.84191131591797
269,2.2416666666666666e-08,-119.88102722167969
270,2.25e-08,-119.91993713378906
271,2.2583333333333334e-08,-119.95911407470703
272,2.2666666666666664e-08,-119.99786376953125
273,2.275e-08,-120.03691101074219
274,2.2833333333333333e-08,-120.07510375976562
275,2.2916666666666667e-08,-120.11343383789062
276,2.2999999999999998e-08,-120.15238952636719
277,2.308333333333333e-08,-120.43598175048828
278,2.3166666666666666e-08,-120.22335052490234
279,2.325e-08,-120.261474609375
280,2.3333333333333334e-08,-120.2989501953125
281,2.3416666666666665e-08,-120.33624267578125
282,2.35e-08,-120.37274169921875
283,2.3583333333333333e-08,-120.40971374511719
284,2.3666666666666667e-08,-120.44654846191406
285,2.3749999999999998e-08,-120.4825439453125
286,2.3833333333333332e-08,-120.51847839355469
287,2.3916666666666666e-08,-120.55472564697266
288,2.4e-08,-120.5905990600586
289,2.4083333333333334e-08,-120.62577819824219
290,2.4166666666666665e-08,-120.66134643554688
291,2.425e-08,-120.69635009765625
292,2.4333333333333333e-08,-120.73218536376953
293,2.4416666666666667e-08,-120.76689910888672
294,2.4499999999999998e-08,-120.80146789550781
295,2.4583333333333332e-08,-120.83604431152344
296,2.4666666666666666e-08,-120.87086486816406
297,2.475e-08,-120.90570068359375
298,2.483333333333333e-08,-120.93960571289062
299,2.4916666666666665e-08,-120.97352600097656
300,2.5e-08,-121.00772857666016
301,2.5083333333333333e-08,-121.04125213623047
302,2.5166666666666667e-08,-121.07486724853516
303,2.5249999999999998e-08,-121.10846710205078
304,2.5333333333333332e-08,-121.14237976074219
305,2.5416666666666666e-08,-121.17543029785156
306,2.55e-08,-121.20866394042969
307,2.558333333333333e-08,-121.2416763305664
308,2.5666666666666665e-08,-121.27488708496094
309,2.575e-08,-121.30741119384766
310,2.5833333333333333e-08,-121.34032440185547
311,2.5916666666666667e-08,-121.37259674072266
312,2.5999999999999998e-08,-121.4052963256836
313,2.6083333333333332e-08,-121.43785095214844
314,2.6166666666666666e-08,-121.47006225585938
315,2.625e-08,-121.50265502929688
316,2.633333333333333e-08,-121.53450775146484
317,2.6416666666666665e-08,-121.56693267822266
318,2.65e-08,-121.59921264648438
319,2.6583333333333333e-08,-121.6314697265625
320,2.6666666666666667e-08,-121.6630859375
321,2.6749999999999998e-08,-121.69495391845703
322,2.6833333333333332e-08,-121.7270278930664
323,2.6916666666666666e-08,-121.75901794433594
324,2.7e-08,-121.79119110107422
325,2.708333333333333e-08,-121.82302856445312
326,2.7166666666666665e-08,-121.85515594482422
327,2.725e-08,-121.88787841796875
328,2.7333333333333333e-08,-121.92020416259766
329,2.7416666666666664e-08,-121.95343017578125
330,2.7499999999999998e-08,-121.98765563964844
331,2.7583333333333332e-08,-122.02287292480469
332,2.7666666666666666e-08,-122.05972290039062
333,2.775e-08,-122.09950256347656
334,2.783333333333333e-08,-122.14507293701172
335,2.7916666666666665e-08,-122.20391845703125
336,2.8e-08,-122.30657958984375
337,2.8083333333333333e-08,-122.82501983642578
338,2.8166666666666664e-08,-121.84173583984375
339,2.8249999999999998e-08,-122.08502960205078
340,2.8333333333333332e-08,-122.16726684570312
341,2.8416666666666666e-08,-122.22036743164062
342,2.85e-08,-122.26286315917969
343,2.858333333333333e-08,-122.30101776123047
344,2.8666666666666665e-08,-122.33650207519531
345,2.875e-08,-122.36964416503906
346,2.8833333333333333e-08,-122.40145874023438
347,2.8916666666666664e-08,-122.43350219726562
348,2.8999999999999998e-08,-122.46495056152344
349,2.9083333333333332e-08,-122.49474334716797
350,2.9166666666666666e-08,-122.523193359375
351,2.9249999999999997e-08,-122.5540771484375
352,2.933333333333333e-08,-122.58712768554688
353,2.9416666666666665e-08,-122.6181640625
354,2.95e-08,-122.64639282226562
355,2.9583333333333334e-08,-122.67465209960938
356,2.9666666666666664e-08,-122.70503234863281
357,2.975e-08,-122.7359390258789
358,2.983333333333333e-08,-122.7671890258789
359,2.9916666666666667e-08,-122.8000717163086
360,3e-08,-122.8475341796875
361,3.0083333333333335e-08,-122.80541229248047
362,3.0166666666666665e-08,-122.86882019042969
363,3.0249999999999996e-08,-122.90826416015625
364,3.0333333333333334e-08,-122.96150970458984
365,3.0416666666666664e-08,-122.91081237792969
366,3.05e-08,-122.98625946044922
367,3.058333333333333e-08,-122.95165252685547
368,3.0666666666666663e-08,-123.02542877197266
369,3.075e-08,-123.06437683105469
370,3.083333333333333e-08,-123.09068298339844
371,3.091666666666666e-08,-123.1242446899414
372,3.1e-08,-123.15597534179688
373,3.108333333333333e-08,-123.18787384033203
374,3.116666666666667e-08,-123.21929168701172
375,3.125e-08,-123.25141143798828
376,3.133333333333333e-08,-123.28522491455078
377,3.141666666666667e-08,-123.3197021484375
378,3.15e-08,-123.35601806640625
379,3.1583333333333335e-08,-123.39544677734375
380,3.1666666666666666e-08,-123.45068359375
381,3.1749999999999996e-08,-123.46541595458984
382,3.1833333333333334e-08,-123.51173400878906
383,3.1916666666666665e-08,-123.10164642333984
384,3.1999999999999995e-08,-123.73580169677734
385,3.208333333333333e-08,-123.90585327148438
386,3.2166666666666664e-08,-124.68217468261719
387,3.225e-08,-122.51557922363281
388,3.233333333333333e-08,-123.37283325195312
389,3.241666666666666e-08,-123.62471771240234
390,3.25e-08,-123.92525482177734
391,3.258333333333333e-08,-125.6550521850586
392,3.266666666666667e-08,-122.92896270751953
393,3.275e-08,-123.35204315185547
394,3.283333333333333e-08,-123.59613037109375
395,3.291666666666667e-08,-124.18589782714844
396,3.3e-08,-122.79217529296875
397,3.3083333333333335e-08,-123.31551361083984
398,3.3166666666666666e-08,-123.452392578125
399,3.3249999999999997e-08,-123.53028106689453
400,3.3333333333333334e-08,-123.58753204345703
401,3.3416666666666665e-08,-123.6342544555664
402,3.3499999999999996e-08,-123.67514038085938
403,3.358333333333333e-08,-123.71145629882812
404,3.3666666666666664e-08,-123.74452209472656
405,3.375e-08,-123.77633666992188
406,3.383333333333333e-08,-123.80783081054688
407,3.391666666666666e-08,-123.83673858642578
408,3.4e-08,-123.8656234741211
409,3.408333333333333e-08,-123.89472198486328
410,3.416666666666667e-08,-123.91612243652344
411,3.425e-08,-123.94029235839844
412,3.433333333333333e-08,-123.96719360351562
413,3.441666666666667e-08,-123.98834991455078
414,3.45e-08,-124.00648498535156
415,3.458333333333333e-08,-124.02549743652344
416,3.4666666666666666e-08,-124.04297637939453
417,3.475e-08,-124.05048370361328
418,3.4833333333333334e-08,-124.03488159179688
419,3.4916666666666665e-08,-123.69100952148438
420,3.4999999999999996e-08,-124.099609375
421,3.508333333333333e-08,-124.39632415771484
422,3.5166666666666664e-08,-124.34185791015625
423,3.525e-08,-124.32499694824219
424,3.533333333333333e-08,-124.33109283447266
425,3.541666666666666e-08,-124.3447265625
426,3.55e-08,-124.36115264892578
427,3.558333333333333e-08,-124.37651824951172
428,3.566666666666667e-08,-124.39813232421875
429,3.575e-08,-124.41667175292969
430,3.583333333333333e-08,-124.43707275390625
431,3.591666666666667e-08,-124.45637512207031
432,3.6e-08,-124.47386169433594
433,3.608333333333333e-08,-124.48757934570312
434,3.6166666666666666e-08,-124.47160339355469
435,3.625e-08,-124.66751098632812
436,3.6333333333333334e-08,-124.62059020996094
437,3.6416666666666665e-08,-124.63126373291016
438,3.6499999999999996e-08,-124.6657485961914
439,3.6583333333333333e-08,-124.77286529541016
440,3.6666666666666664e-08,-124.52950286865234
441,3.675e-08,-124.63594055175781
442,3.683333333333333e-08,-124.6754379272461
443,3.691666666666666e-08,-124.69688415527344
444,3.7e-08,-124.72339630126953
445,3.708333333333333e-08,-124.74839782714844
446,3.716666666666666e-08,-124.77057647705078
447,3.725e-08,-124.79251098632812
448,3.733333333333333e-08,-124.81455993652344
449,3.741666666666667e-08,-124.83509063720703
450,3.75e-08,-124.85700988769531
451,3.758333333333333e-08,-124.87821960449219
452,3.7666666666666666e-08,-124.8985366821289
453,3.775e-08,-124.9197769165039
454,3.7833333333333335e-08,-124.9410171508789
455,3.7916666666666665e-08,-124.96166229248047
456,3.7999999999999996e-08,-124.98231506347656
457,3.8083333333333334e-08,-125.00334167480469
458,3.8166666666666664e-08,-125.0235824584961
459,3.825e-08,-125.04723358154297
460,3.833333333333333e-08,-125.04219055175781
461,3.841666666666666e-08,-125.07918548583984
462,3.85e-08,-125.10093688964844
463,3.858333333333333e-08,-125.12150573730469
464,3.866666666666666e-08,-125.14205169677734
465,3.875e-08,-125.16218566894531
466,3.883333333333333e-08,-125.18219757080078
467,3.891666666666667e-08,-125.20203399658203
468,3.9e-08,-125.22187805175781
469,3.908333333333333e-08,-125.2415771484375
470,3.9166666666666667e-08,-125.26191711425781
471,3.925e-08,-125.28135681152344
472,3.9333333333333335e-08,-125.30026245117188
473,3.9416666666666666e-08,-125.31956481933594
474,3.9499999999999996e-08,-125.33954620361328
475,3.9583333333333334e-08,-125.35902404785156
476,3.9666666666666665e-08,-125.3780517578125
477,3.9749999999999995e-08,-125.39707946777344
478,3.983333333333333e-08,-125.41639709472656
479,3.9916666666666663e-08,-125.43241882324219
480,4e-08,-125.45518493652344
481,4.008333333333333e-08,-125.47418212890625
482,4.016666666666666e-08,-125.49299621582031
483,4.025e-08,-125.5123519897461
484,4.033333333333333e-08,-125.53105163574219
485,4.041666666666667e-08,-125.54962158203125
486,4.05e-08,-125.56796264648438
487,4.058333333333333e-08,-125.586181640625
488,4.066666666666667e-08,-125.60546112060547
489,4.075e-08,-125.62432861328125
490,4.083333333333333e-08,-125.64247131347656
491,4.0916666666666666e-08,-125.6607666015625
492,4.0999999999999997e-08,-125.67886352539062
493,4.1083333333333334e-08,-125.69770812988281
494,4.1166666666666665e-08,-125.71565246582031
495,4.1249999999999995e-08,-125.73396301269531
496,4.133333333333333e-08,-125.75244903564453
497,4.1416666666666664e-08,-125.77071380615234
498,4.15e-08,-125.7883071899414
499,4.158333333333333e-08,-125.8060302734375
500,4.166666666666666e-08,-125.82411193847656
501,4.175e-08,-125.84214782714844
502,4.183333333333333e-08,-125.85991668701172
503,4.191666666666667e-08,-125.8780288696289
504,4.2e-08,-125.8956527709961
505,4.208333333333333e-08,-125.91300201416016
506,4.216666666666667e-08,-125.93094635009766
507,4.225e-08,-125.9486312866211
508,4.233333333333333e-08,-125.96611022949219
509,4.2416666666666666e-08,-125.983154296875
510,4.25e-08,-126.00038146972656
511,4.2583333333333334e-08,-126.0176773071289
512,4.2666666666666665e-08,-126.03535461425781
513,4.2749999999999996e-08,-126.05152893066406
514,4.283333333333333e-08,-126.06849670410156
515,4.2916666666666664e-08,-126.08574676513672
516,4.3e-08,-126.10228729248047
517,4.308333333333333e-08,-126.11774444580078
518,4.316666666666666e-08,-126.13570404052734
519,4.325e-08,-126.15210723876953
520,4.333333333333333e-08,-126.16804504394531
521,4.341666666666666e-08,-126.18429565429688
522,4.35e-08,-126.20064544677734
523,4.358333333333333e-08,-126.21634674072266
524,4.366666666666667e-08,-126.23210144042969
525,4.375e-08,-126.24797058105469
526,4.383333333333333e-08,-126.26243591308594
527,4.3916666666666666e-08,-126.27775573730469
528,4.4e-08,-126.29205322265625
529,4.4083333333333334e-08,-126.30709838867188
530,4.4166666666666665e-08,-126.32091522216797
531,4.4249999999999996e-08,-126.33338165283203
532,4.433333333333333e-08,-126.3462905883789
533,4.4416666666666664e-08,-126.35787200927734
534,4.45e-08,-126.36769104003906
535,4.458333333333333e-08,-126.37612915039062
536,4.466666666666666e-08,-126.38243103027344
537,4.475e-08,-126.38594055175781
538,4.483333333333333e-08,-126.37981414794922
539,4.491666666666666e-08,-126.46048736572266
540,4.5e-08,-126.38619232177734
541,4.508333333333333e-08,-126.34873962402344
542,4.516666666666667e-08,-126.269775390625
543,4.525e-08,-126.04142761230469
544,4.533333333333333e-08,-123.9487533569336
545,4.5416666666666666e-08,-127.56312561035156
546,4.55e-08,-127.03761291503906
547,4.5583333333333335e-08,-126.90809631347656
548,4.5666666666666665e-08,-126.85725402832031
549,4.5749999999999996e-08,-126.83465576171875
550,4.5833333333333333e-08,-126.82569885253906
551,4.5916666666666664e-08,-126.82351684570312
552,4.5999999999999995e-08,-126.82616424560547
553,4.608333333333333e-08,-126.83233642578125
554,4.616666666666666e-08,-126.84077453613281
555,4.625e-08,-126.850830078125
556,4.633333333333333e-08,-126.86125183105469
557,4.641666666666666e-08,-126.87361907958984
558,4.65e-08,-126.88549041748047
559,4.658333333333333e-08,-126.89846801757812
560,4.666666666666667e-08,-126.91281127929688
561,4.675e-08,-126.92493438720703
562,4.683333333333333e-08,-126.93836975097656
563,4.6916666666666667e-08,-126.95230102539062
564,4.7e-08,-126.96737670898438
565,4.708333333333333e-08,-126.98197937011719
566,4.7166666666666666e-08,-126.99668884277344
567,4.7249999999999996e-08,-127.01129913330078
568,4.7333333333333334e-08,-127.0259017944336
569,4.7416666666666664e-08,-127.04090881347656
570,4.7499999999999995e-08,-127.0557861328125
571,4.758333333333333e-08,-127.07083129882812
572,4.7666666666666663e-08,-127.0870132446289
573,4.775e-08,-127.1022720336914
574,4.783333333333333e-08,-127.11735534667969
575,4.791666666666666e-08,-127.13272094726562
576,4.8e-08,-127.14920043945312
577,4.808333333333333e-08,-127.16610717773438
578,4.816666666666667e-08,-127.18333435058594
579,4.825e-08,-127.19978332519531
580,4.833333333333333e-08,-127.21736145019531
581,4.841666666666667e-08,-127.23521423339844
582,4.85e-08,-127.254150390625
583,4.858333333333333e-08,-127.27397155761719
584,4.8666666666666666e-08,-127.29572296142578
585,4.8749999999999996e-08,-127.32081604003906
586,4.8833333333333334e-08,-127.3507308959961
587,4.8916666666666665e-08,-127.38764953613281
588,4.8999999999999995e-08,-127.4456787109375
589,4.908333333333333e-08,-127.56562042236328
590,4.9166666666666664e-08,-128.15573120117188
591,4.925e-08,-126.616455078125
592,4.933333333333333e-08,-127.06484985351562
593,4.941666666666666e-08,-127.0835189819336
594,4.95e-08,-127.42924499511719
595,4.958333333333333e-08,-127.3683853149414
596,4.966666666666666e-08,-127.37741088867188
597,4.975e-08,-127.39338684082031
598,4.983333333333333e-08,-127.41087341308594
599,4.991666666666667e-08,-127.4295654296875
600,5e-08,-127.44731140136719
601,5.008333333333333e-08,-127.46470642089844
602,5.0166666666666666e-08,-127.4814682006836
603,5.0249999999999997e-08,-127.49706268310547
604,5.0333333333333334e-08,-127.51239776611328
605,5.0416666666666665e-08,-127.5272216796875
606,5.0499999999999996e-08,-127.54278564453125
607,5.058333333333333e-08,-127.55810546875
608,5.0666666666666664e-08,-127.57389831542969
609,5.075e-08,-127.5881576538086
610,5.083333333333333e-08,-127.60255432128906
611,5.091666666666666e-08,-127.61920928955078
612,5.1e-08,-127.63232421875
613,5.108333333333333e-08,-127.64704895019531
614,5.116666666666666e-08,-127.66197204589844
615,5.125e-08,-127.6761474609375
616,5.133333333333333e-08,-127.6903076171875
617,5.141666666666667e-08,-127.70442962646484
618,5.15e-08,-127.71839141845703
619,5.158333333333333e-08,-127.74315643310547
620,5.1666666666666666e-08,-127.74885559082031
621,5.175e-08,-127.76222229003906
622,5.1833333333333334e-08,-127.77526092529297
623,5.1916666666666665e-08,-127.78931427001953
624,5.1999999999999996e-08,-127.8037109375
625,5.208333333333333e-08,-127.81752014160156
626,5.2166666666666664e-08,-127.8309326171875
627,5.2249999999999995e-08,-127.84458923339844
628,5.233333333333333e-08,-127.85826110839844
629,5.241666666666666e-08,-127.87254333496094
630,5.25e-08,-127.88585662841797
631,5.258333333333333e-08,-127.89958953857422
632,5.266666666666666e-08,-127.91304779052734
633,5.275e-08,-127.92634582519531
634,5.283333333333333e-08,-127.93914794921875
635,5.291666666666667e-08,-127.95184326171875
636,5.3e-08,-127.96568298339844
637,5.308333333333333e-08,-127.97889709472656
638,5.3166666666666666e-08,-127.9917221069336
639,5.325e-08,-128.00462341308594
640,5.3333333333333334e-08,-128.01780700683594
641,5.3416666666666665e-08,-128.02969360351562
642,5.3499999999999996e-08,-128.04248046875
643,5.3583333333333333e-08,-128.05545043945312
644,5.3666666666666664e-08,-128.06683349609375
645,5.3749999999999995e-08,-128.07730102539062
646,5.383333333333333e-08,-128.08676147460938
647,5.391666666666666e-08,-128.09617614746094
648,5.4e-08,-128.10116577148438
649,5.408333333333333e-08,-128.09996032714844
650,5.416666666666666e-08,-128.0757293701172
651,5.425e-08,-127.74354553222656
652,5.433333333333333e-08,-128.32803344726562
653,5.441666666666667e-08,-128.2604522705078
654,5.45e-08,-128.25228881835938
655,5.458333333333333e-08,-128.25450134277344
656,5.4666666666666666e-08,-128.2615966796875
657,5.475e-08,-128.2704315185547
658,5.483333333333333e-08,-128.2815704345703
659,5.4916666666666665e-08,-128.2924041748047
660,5.4999999999999996e-08,-128.30300903320312
661,5.5083333333333334e-08,-128.31468200683594
662,5.5166666666666664e-08,-128.32757568359375
663,5.5249999999999995e-08,-128.33909606933594
664,5.533333333333333e-08,-128.34898376464844
665,5.541666666666666e-08,-128.3638916015625
666,5.55e-08,-128.3772430419922
667,5.558333333333333e-08,-128.38784790039062
668,5.566666666666666e-08,-128.4008026123047
669,5.575e-08,-128.41197204589844
670,5.583333333333333e-08,-128.42393493652344
671,5.591666666666666e-08,-128.43934631347656
672,5.6e-08,-128.45004272460938
673,5.608333333333333e-08,-128.46109008789062
674,5.6166666666666667e-08,-128.47537231445312
675,5.625e-08,-128.48683166503906
676,5.633333333333333e-08,-128.4993438720703
677,5.6416666666666666e-08,-128.51097106933594
678,5.6499999999999996e-08,-128.52426147460938
679,5.6583333333333334e-08,-128.53604125976562
680,5.6666666666666665e-08,-128.54745483398438
681,5.6749999999999995e-08,-128.56007385253906
682,5.683333333333333e-08,-128.57289123535156
683,5.6916666666666663e-08,-128.5823211669922
684,5.7e-08,-128.5921173095703
685,5.708333333333333e-08,-128.58816528320312
686,5.716666666666666e-08,-128.63699340820312
687,5.725e-08,-128.64065551757812
688,5.733333333333333e-08,-128.64971923828125
689,5.741666666666666e-08,-128.6623992919922
690,5.75e-08,-128.67379760742188
691,5.758333333333333e-08,-128.68502807617188
692,5.766666666666667e-08,-128.69659423828125
693,5.775e-08,-128.70896911621094
694,5.783333333333333e-08,-128.7205352783203
695,5.7916666666666666e-08,-128.73342895507812
696,5.7999999999999997e-08,-128.7454376220703
697,5.8083333333333334e-08,-128.75784301757812
698,5.8166666666666665e-08,-128.76925659179688
699,5.8249999999999996e-08,-128.78085327148438
700,5.833333333333333e-08,-128.79270935058594
701,5.8416666666666664e-08,-128.8047332763672
702,5.8499999999999994e-08,-128.81753540039062
703,5.858333333333333e-08,-128.828857421875
704,5.866666666666666e-08,-128.84043884277344
705,5.875e-08,-128.85440063476562
706,5.883333333333333e-08,-128.8644256591797
707,5.891666666666666e-08,-128.87652587890625
708,5.9e-08,-128.88873291015625
709,5.908333333333333e-08,-128.90013122558594
710,5.916666666666667e-08,-128.91172790527344
711,5.925e-08,-128.92327880859375
712,5.933333333333333e-08,-128.93553161621094
713,5.9416666666666666e-08,-128.9458770751953
714,5.95e-08,-128.95687866210938
715,5.9583333333333334e-08,-128.96942138671875
716,5.966666666666666e-08,-128.98037719726562
717,5.975e-08,-128.99127197265625
718,5.983333333333333e-08,-129.0026397705078
719,5.991666666666666e-08,-129.0108642578125
720,6e-08,-129.0640411376953
721,6.008333333333333e-08,-129.04275512695312
722,6.016666666666667e-08,-129.05271911621094
723,6.025e-08,-129.0648193359375
724,6.033333333333333e-08,-129.07598876953125
725,6.041666666666666e-08,-129.08660888671875
726,6.049999999999999e-08,-129.09716796875
727,6.058333333333334e-08,-129.1090850830078
728,6.066666666666667e-08,-129.12118530273438
729,6.075e-08,-129.1325225830078
730,6.083333333333333e-08,-129.14337158203125
731,6.091666666666666e-08,-129.1541748046875
732,6.1e-08,-129.1648406982422
733,6.108333333333333e-08,-129.177734375
734,6.116666666666667e-08,-129.18988037109375
735,6.125e-08,-129.19949340820312
736,6.133333333333333e-08,-129.21112060546875
737,6.141666666666667e-08,-129.2214813232422
738,6.15e-08,-129.23255920410156
739,6.158333333333333e-08,-129.2428741455078
740,6.166666666666666e-08,-129.2545928955078
741,6.175e-08,-129.26596069335938
742,6.183333333333332e-08,-129.27651977539062
743,6.191666666666667e-08,-129.28805541992188
744,6.2e-08,-129.2991943359375
745,6.208333333333333e-08,-129.30966186523438
746,6.216666666666666e-08,-129.321533203125
747,6.224999999999999e-08,-129.33267211914062
748,6.233333333333334e-08,-129.34317016601562
749,6.241666666666667e-08,-129.3535919189453
750,6.25e-08,-129.3655242919922
751,6.258333333333333e-08,-129.37603759765625
752,6.266666666666666e-08,-129.38571166992188
753,6.275e-08,-129.39678955078125
754,6.283333333333333e-08,-129.4076690673828
755,6.291666666666666e-08,-129.41705322265625
756,6.3e-08,-129.43955993652344
757,6.308333333333333e-08,-129.44342041015625
758,6.316666666666667e-08,-129.45326232910156
759,6.325e-08,-129.46353149414062
760,6.333333333333333e-08,-129.47447204589844
761,6.341666666666666e-08,-129.4853515625
762,6.349999999999999e-08,-129.49525451660156
763,6.358333333333334e-08,-129.50558471679688
764,6.366666666666667e-08,-129.5164337158203
765,6.375e-08,-129.52655029296875
766,6.383333333333333e-08,-129.536865234375
767,6.391666666666666e-08,-129.547607421875
768,6.399999999999999e-08,-129.55972290039062
769,6.408333333333333e-08,-129.5686798095703
770,6.416666666666667e-08,-129.58103942871094
771,6.425e-08,-129.5910186767578
772,6.433333333333333e-08,-129.6002197265625
773,6.441666666666666e-08,-129.61204528808594
774,6.45e-08,-129.6219940185547
775,6.458333333333333e-08,-129.63174438476562
776,6.466666666666666e-08,-129.64134216308594
777,6.475e-08,-129.65176391601562
778,6.483333333333332e-08,-129.66212463378906
779,6.491666666666667e-08,-129.67291259765625
780,6.5e-08,-129.6834716796875
781,6.508333333333333e-08,-129.6926727294922
782,6.516666666666666e-08,-129.70257568359375
783,6.524999999999999e-08,-129.7146453857422
784,6.533333333333334e-08,-129.72291564941406
785,6.541666666666667e-08,-129.73294067382812
786,6.55e-08,-129.7432098388672
787,6.558333333333333e-08,-129.755859375
788,6.566666666666666e-08,-129.76129150390625
789,6.575e-08,-129.76885986328125
790,6.583333333333333e-08,-129.78103637695312
791,6.591666666666666e-08,-129.79051208496094
792,6.6e-08,-129.7971649169922
793,6.608333333333333e-08,-129.80572509765625
794,6.616666666666667e-08,-129.8152313232422
795,6.625e-08,-129.8224334716797
796,6.633333333333333e-08,-129.8300018310547
797,6.641666666666666e-08,-129.83587646484375
798,6.649999999999999e-08,-129.8384246826172
799,6.658333333333332e-08,-129.83743286132812
800,6.666666666666667e-08,-129.82553100585938
801,6.675e-08,-129.7747802734375
802,6.683333333333333e-08,-128.8535919189453
803,6.691666666666666e-08,-130.09054565429688
804,6.699999999999999e-08,-130.01193237304688
805,6.708333333333334e-08,-129.99490356445312
806,6.716666666666667e-08,-129.99261474609375
807,6.725e-08,-129.9939727783203
808,6.733333333333333e-08,-129.9986114501953
809,6.741666666666666e-08,-130.00546264648438
810,6.75e-08,-130.01162719726562
811,6.758333333333333e-08,-130.01937866210938
812,6.766666666666666e-08,-130.02813720703125
813,6.775e-08,-130.0357208251953
814,6.783333333333333e-08,-130.0442657470703
815,6.791666666666667e-08,-130.0538787841797
816,6.8e-08,-130.0615692138672
817,6.808333333333333e-08,-130.068603515625
818,6.816666666666666e-08,-130.0657501220703
819,6.824999999999999e-08,-130.09950256347656
820,6.833333333333334e-08,-130.10272216796875
821,6.841666666666667e-08,-130.11270141601562
822,6.85e-08,-130.12159729003906
823,6.858333333333333e-08,-130.12982177734375
824,6.866666666666666e-08,-130.1393585205078
825,6.875e-08,-130.1484832763672
826,6.883333333333333e-08,-130.1572265625
827,6.891666666666667e-08,-130.16641235351562
828,6.9e-08,-130.17633056640625
829,6.908333333333333e-08,-130.18536376953125
830,6.916666666666666e-08,-130.1939239501953
831,6.925e-08,-130.20352172851562
832,6.933333333333333e-08,-130.2136993408203
833,6.941666666666666e-08,-130.22264099121094
834,6.95e-08,-130.23196411132812
835,6.958333333333332e-08,-130.24154663085938
836,6.966666666666667e-08,-130.25103759765625
837,6.975e-08,-130.26026916503906
838,6.983333333333333e-08,-130.26943969726562
839,6.991666666666666e-08,-130.27865600585938
840,6.999999999999999e-08,-130.2881622314453
841,7.008333333333334e-08,-130.29766845703125
842,7.016666666666667e-08,-130.3064422607422
843,7.025e-08,-130.3157958984375
844,7.033333333333333e-08,-130.3262481689453
845,7.041666666666666e-08,-130.3347930908203
846,7.05e-08,-130.343505859375
847,7.058333333333333e-08,-130.35337829589844
848,7.066666666666666e-08,-130.36245727539062
849,7.075e-08,-130.37171936035156
850,7.083333333333333e-08,-130.38092041015625
851,7.091666666666667e-08,-130.39125061035156
852,7.1e-08,-130.4020233154297
853,7.108333333333333e-08,-130.41094970703125
854,7.116666666666666e-08,-130.41970825195312
855,7.124999999999999e-08,-130.4287567138672
856,7.133333333333334e-08,-130.43756103515625
857,7.141666666666667e-08,-130.44619750976562
858,7.15e-08,-130.4563751220703
859,7.158333333333333e-08,-130.47018432617188
860,7.166666666666666e-08,-130.51194763183594
861,7.174999999999999e-08,-130.4624481201172
862,7.183333333333333e-08,-130.4812469482422
863,7.191666666666667e-08,-130.49342346191406
864,7.2e-08,-130.50360107421875
865,7.208333333333333e-08,-130.51309204101562
866,7.216666666666666e-08,-130.52178955078125
867,7.225e-08,-130.53079223632812
868,7.233333333333333e-08,-130.54052734375
869,7.241666666666666e-08,-130.54962158203125
870,7.25e-08,-130.55935668945312
871,7.258333333333332e-08,-130.56756591796875
872,7.266666666666667e-08,-130.5771026611328
873,7.275e-08,-130.5851593017578
874,7.283333333333333e-08,-130.59442138671875
875,7.291666666666666e-08,-130.6037139892578
876,7.299999999999999e-08,-130.61260986328125
877,7.308333333333334e-08,-130.62176513671875
878,7.316666666666667e-08,-130.63047790527344
879,7.325e-08,-130.63980102539062
880,7.333333333333333e-08,-130.6491241455078
881,7.341666666666666e-08,-130.64968872070312
882,7.35e-08,-130.66433715820312
883,7.358333333333333e-08,-130.67420959472656
884,7.366666666666666e-08,-130.68228149414062
885,7.375e-08,-130.6905975341797
886,7.383333333333333e-08,-130.6996307373047
887,7.391666666666667e-08,-130.70782470703125
888,7.4e-08,-130.71580505371094
889,7.408333333333333e-08,-130.72508239746094
890,7.416666666666666e-08,-130.73373413085938
891,7.424999999999999e-08,-130.74221801757812
892,7.433333333333332e-08,-130.75045776367188
893,7.441666666666667e-08,-130.7593536376953
894,7.45e-08,-130.7677459716797
895,7.458333333333333e-08,-130.7761993408203
896,7.466666666666666e-08,-130.7858428955078
897,7.474999999999999e-08,-130.7936553955078
898,7.483333333333334e-08,-130.80142211914062
899,7.491666666666667e-08,-130.81031799316406
900,7.5e-08,-130.81861877441406
901,7.508333333333333e-08,-130.82720947265625
902,7.516666666666666e-08,-130.83502197265625
903,7.525e-08,-130.84390258789062
904,7.533333333333333e-08,-130.8524169921875
905,7.541666666666666e-08,-130.860107421875
906,7.55e-08,-130.86874389648438
907,7.558333333333333e-08,-130.8773193359375
908,7.566666666666667e-08,-130.88494873046875
909,7.575e-08,-130.89381408691406
910,7.583333333333333e-08,-130.9020233154297
911,7.591666666666666e-08,-130.91000366210938
912,7.599999999999999e-08,-130.9172821044922
913,7.608333333333334e-08,-130.92547607421875
914,7.616666666666667e-08,-130.9344940185547
915,7.625e-08,-130.94241333007812
916,7.633333333333333e-08,-130.94967651367188
917,7.641666666666666e-08,-130.95770263671875
918,7.65e-08,-130.96556091308594
919,7.658333333333333e-08,-130.9748077392578
920,7.666666666666666e-08,-130.98269653320312
921,7.675e-08,-130.99078369140625
922,7.683333333333333e-08,-130.99725341796875
923,7.691666666666666e-08,-131.00538635253906
924,7.7e-08,-131.01368713378906
925,7.708333333333333e-08,-131.0225067138672
926,7.716666666666666e-08,-131.02964782714844
927,7.725e-08,-131.0354461669922
928,7.733333333333332e-08,-131.04168701171875
929,7.741666666666667e-08,-131.05081176757812
930,7.75e-08,-131.06004333496094
931,7.758333333333333e-08,-131.0684356689453
932,7.766666666666666e-08,-131.0760955810547
933,7.774999999999999e-08,-131.0830841064453
934,7.783333333333334e-08,-131.091552734375
935,7.791666666666667e-08,-131.0981903076172
936,7.8e-08,-131.1053924560547
937,7.808333333333333e-08,-131.11294555664062
938,7.816666666666666e-08,-131.12022399902344
939,7.825e-08,-131.1258544921875
940,7.833333333333333e-08,-131.1347198486328
941,7.841666666666666e-08,-131.1410369873047
942,7.85e-08,-131.1490020751953
943,7.858333333333333e-08,-131.1558074951172
944,7.866666666666667e-08,-131.162841796875
945,7.875e-08,-131.1695556640625
946,7.883333333333333e-08,-131.17601013183594
947,7.891666666666666e-08,-131.183349609375
948,7.899999999999999e-08,-131.18838500976562
949,7.908333333333332e-08,-131.19607543945312
950,7.916666666666667e-08,-131.2031707763672
951,7.925e-08,-131.20736694335938
952,7.933333333333333e-08,-131.2138671875
953,7.941666666666666e-08,-131.22030639648438
954,7.949999999999999e-08,-131.22633361816406
955,7.958333333333333e-08,-131.23031616210938
956,7.966666666666667e-08,-131.23394775390625
957,7.975e-08,-131.24082946777344
958,7.983333333333333e-08,-131.24752807617188
959,7.991666666666666e-08,-131.25405883789062
960,8e-08,-131.25860595703125
961,8.008333333333333e-08,-131.25978088378906
962,8.016666666666666e-08,-131.26036071777344
963,8.025e-08,-131.26150512695312
964,8.033333333333332e-08,-131.2639617919922
965,8.041666666666667e-08,-131.26284790039062
966,8.05e-08,-131.26039123535156
967,8.058333333333333e-08,-131.2550506591797
968,8.066666666666666e-08,-131.2498321533203
969,8.074999999999999e-08,-131.24017333984375
970,8.083333333333334e-08,-131.22366333007812
971,8.091666666666667e-08,-131.1979522705078
972,8.1e-08,-131.1598663330078
973,8.108333333333333e-08,-131.09584045410156
974,8.116666666666666e-08,-130.9773406982422
975,8.125e-08,-130.70263671875
976,8.133333333333333e-08,-129.51210021972656
977,8.141666666666666e-08,-134.44769287109375
978,8.15e-08,-132.32418823242188
979,8.158333333333333e-08,-131.97276306152344
980,8.166666666666666e-08,-131.8328399658203
981,8.175e-08,-131.76016235351562
982,8.183333333333333e-08,-131.7149200439453
983,8.191666666666666e-08,-131.68954467773438
984,8.199999999999999e-08,-131.67236328125
985,8.208333333333332e-08,-131.66078186035156
986,8.216666666666667e-08,-131.65289306640625
987,8.225e-08,-131.64666748046875
988,8.233333333333333e-08,-131.6452178955078
989,8.241666666666666e-08,-131.6444091796875
990,8.249999999999999e-08,-131.64495849609375
991,8.258333333333333e-08,-131.64634704589844
992,8.266666666666667e-08,-131.6472930908203
993,8.275e-08,-131.65013122558594
994,8.283333333333333e-08,-131.653564453125
995,8.291666666666666e-08,-131.65724182128906
996,8.3e-08,-131.6614227294922
997,8.308333333333333e-08,-131.66627502441406
998,8.316666666666666e-08,-131.67079162597656
999,8.325e-08,-131.67510986328125
1000,8.333333333333333e-08,-131.6805877685547
1001,8.341666666666667e-08,-131.6855926513672
1002,8.35e-08,-131.69122314453125
1003,8.358333333333333e-08,-131.6967010498047
1004,8.366666666666666e-08,-131.70211791992188
1005,8.374999999999999e-08,-131.70762634277344
1006,8.383333333333334e-08,-131.71339416503906
1007,8.391666666666667e-08,-131.71945190429688
1008,8.4e-08,-131.72589111328125
1009,8.408333333333333e-08,-131.7312774658203
1010,8.416666666666666e-08,-131.73712158203125
1011,8.424999999999999e-08,-131.74388122558594
1012,8.433333333333333e-08,-131.7496795654297
1013,8.441666666666666e-08,-131.75643920898438
1014,8.45e-08,-131.76316833496094
1015,8.458333333333333e-08,-131.77017211914062
1016,8.466666666666666e-08,-131.77537536621094
1017,8.475e-08,-131.78179931640625
1018,8.483333333333333e-08,-131.7880859375
1019,8.491666666666666e-08,-131.79541015625
1020,8.5e-08,-131.802001953125
1021,8.508333333333332e-08,-131.80848693847656
1022,8.516666666666667e-08,-131.8147735595703
1023,8.525e-08,-131.82188415527344
1024,8.533333333333333e-08,-131.82955932617188
1025,8.541666666666666e-08,-131.8342742919922
1026,8.549999999999999e-08,-131.84213256835938
1027,8.558333333333334e-08,-131.8488311767578
1028,8.566666666666667e-08,-131.85418701171875
1029,8.575e-08,-131.86053466796875
1030,8.583333333333333e-08,-131.86785888671875
1031,8.591666666666666e-08,-131.87391662597656
1032,8.6e-08,-131.88092041015625
1033,8.608333333333333e-08,-131.88645935058594
1034,8.616666666666666e-08,-131.8954620361328
1035,8.625e-08,-131.90127563476562
1036,8.633333333333333e-08,-131.90652465820312
1037,8.641666666666667e-08,-131.91336059570312
1038,8.65e-08,-131.92063903808594
1039,8.658333333333333e-08,-131.9264678955078
1040,8.666666666666666e-08,-131.933837890625
1041,8.674999999999999e-08,-131.93983459472656
1042,8.683333333333332e-08,-131.94760131835938
1043,8.691666666666667e-08,-131.95387268066406
1044,8.7e-08,-131.9591064453125
1045,8.708333333333333e-08,-131.9661865234375
1046,8.716666666666666e-08,-131.9722137451172
1047,8.724999999999999e-08,-131.9803009033203
1048,8.733333333333333e-08,-131.98757934570312
1049,8.741666666666667e-08,-131.99256896972656
1050,8.75e-08,-131.99891662597656
1051,8.758333333333333e-08,-132.00634765625
1052,8.766666666666666e-08,-132.01242065429688
1053,8.775e-08,-132.01931762695312
1054,8.783333333333333e-08,-132.02597045898438
1055,8.791666666666666e-08,-132.03277587890625
1056,8.8e-08,-132.03782653808594
1057,8.808333333333332e-08,-132.04568481445312
1058,8.816666666666667e-08,-132.05267333984375
1059,8.825e-08,-132.0575714111328
1060,8.833333333333333e-08,-132.06454467773438
1061,8.841666666666666e-08,-132.07098388671875
1062,8.849999999999999e-08,-132.0784454345703
1063,8.858333333333334e-08,-132.0851287841797
1064,8.866666666666667e-08,-132.09140014648438
1065,8.875e-08,-132.09756469726562
1066,8.883333333333333e-08,-132.1036834716797
1067,8.891666666666666e-08,-132.1103515625
1068,8.9e-08,-132.11734008789062
1069,8.908333333333333e-08,-132.12423706054688
1070,8.916666666666666e-08,-132.1302947998047
1071,8.925e-08,-132.13572692871094
1072,8.933333333333333e-08,-132.142822265625
1073,8.941666666666666e-08,-132.14988708496094
1074,8.95e-08,-132.15634155273438
1075,8.958333333333333e-08,-132.16268920898438
1076,8.966666666666666e-08,-132.16795349121094
1077,8.974999999999999e-08,-132.17581176757812
1078,8.983333333333332e-08,-132.18202209472656
1079,8.991666666666667e-08,-132.1890106201172
1080,9e-08,-132.19430541992188
1081,9.008333333333333e-08,-132.20033264160156
1082,9.016666666666666e-08,-132.20797729492188
1083,9.024999999999999e-08,-132.2129364013672
1084,9.033333333333333e-08,-132.21971130371094
1085,9.041666666666667e-08,-132.2261962890625
1086,9.05e-08,-132.23306274414062
1087,9.058333333333333e-08,-132.23947143554688
1088,9.066666666666666e-08,-132.24610900878906
1089,9.075e-08,-132.25209045410156
1090,9.083333333333333e-08,-132.25808715820312
1091,9.091666666666666e-08,-132.2648468017578
1092,9.1e-08,-132.2699737548828
1093,9.108333333333333e-08,-132.27578735351562
1094,9.116666666666667e-08,-132.28387451171875
1095,9.125e-08,-132.28961181640625
1096,9.133333333333333e-08,-132.29574584960938
1097,9.141666666666666e-08,-132.30084228515625
1098,9.149999999999999e-08,-132.30833435058594
1099,9.158333333333334e-08,-132.31491088867188
1100,9.166666666666667e-08,-132.32032775878906
1101,9.175e-08,-132.32705688476562
1102,9.183333333333333e-08,-132.33474731445312
1103,9.191666666666666e-08,-132.34031677246094
1104,9.199999999999999e-08,-132.3451690673828
1105,9.208333333333333e-08,-132.35140991210938
1106,9.216666666666666e-08,-132.357177734375
1107,9.225e-08,-132.36427307128906
1108,9.233333333333333e-08,-132.37005615234375
1109,9.241666666666666e-08,-132.37600708007812
1110,9.25e-08,-132.38290405273438
1111,9.258333333333333e-08,-132.3898162841797
1112,9.266666666666666e-08,-132.394287109375
1113,9.275e-08,-132.40145874023438
1114,9.283333333333332e-08,-132.4076385498047
1115,9.291666666666667e-08,-132.41403198242188
1116,9.3e-08,-132.42010498046875
1117,9.308333333333333e-08,-132.4258270263672
1118,9.316666666666666e-08,-132.431640625
1119,9.324999999999999e-08,-132.4373779296875
1120,9.333333333333334e-08,-132.4434051513672
1121,9.341666666666667e-08,-132.44912719726562
1122,9.35e-08,-132.45486450195312
1123,9.358333333333333e-08,-132.46031188964844
1124,9.366666666666666e-08,-132.46847534179688
1125,9.375e-08,-132.47445678710938
1126,9.383333333333333e-08,-132.47988891601562
1127,9.391666666666666e-08,-132.48532104492188
1128,9.4e-08,-132.4920654296875
1129,9.408333333333333e-08,-132.4972381591797
1130,9.416666666666666e-08,-132.50277709960938
1131,9.425e-08,-132.50997924804688
1132,9.433333333333333e-08,-132.51675415039062
1133,9.441666666666666e-08,-132.52310180664062
1134,9.449999999999999e-08,-132.52786254882812
1135,9.458333333333332e-08,-132.53427124023438
1136,9.466666666666667e-08,-132.5418701171875
1137,9.475e-08,-132.54576110839844
1138,9.483333333333333e-08,-132.5516357421875
1139,9.491666666666666e-08,-132.5581512451172
1140,9.499999999999999e-08,-132.56422424316406
1141,9.508333333333333e-08,-132.56793212890625
1142,9.516666666666667e-08,-132.5752716064453
1143,9.525e-08,-132.58099365234375
1144,9.533333333333333e-08,-132.58718872070312
1145,9.541666666666666e-08,-132.5933380126953
1146,9.55e-08,-132.59872436523438
1147,9.558333333333333e-08,-132.6046905517578
1148,9.566666666666666e-08,-132.60934448242188
1149,9.575e-08,-132.61483764648438
1150,9.583333333333332e-08,-132.62181091308594
1151,9.591666666666667e-08,-132.6278533935547
1152,9.6e-08,-132.63497924804688
1153,9.608333333333333e-08,-132.63946533203125
1154,9.616666666666666e-08,-132.64540100097656
1155,9.624999999999999e-08,-132.65109252929688
1156,9.633333333333334e-08,-132.65609741210938
1157,9.641666666666667e-08,-132.6620330810547
1158,9.65e-08,-132.6692352294922
1159,9.658333333333333e-08,-132.67391967773438
1160,9.666666666666666e-08,-132.68096923828125
1161,9.674999999999999e-08,-132.68704223632812
1162,9.683333333333333e-08,-132.6908721923828
1163,9.691666666666666e-08,-132.69552612304688
1164,9.7e-08,-132.70245361328125
1165,9.708333333333333e-08,-132.70895385742188
1166,9.716666666666666e-08,-132.71432495117188
1167,9.725e-08,-132.71896362304688
1168,9.733333333333333e-08,-132.72314453125
1169,9.741666666666666e-08,-132.73089599609375
1170,9.749999999999999e-08,-132.73634338378906
1171,9.758333333333332e-08,-132.74195861816406
1172,9.766666666666667e-08,-132.7474365234375
1173,9.775e-08,-132.75411987304688
1174,9.783333333333333e-08,-132.75990295410156
1175,9.791666666666666e-08,-132.7653350830078
1176,9.799999999999999e-08,-132.77078247070312
1177,9.808333333333333e-08,-132.77639770507812
1178,9.816666666666667e-08,-132.78317260742188
1179,9.825e-08,-132.78814697265625
1180,9.833333333333333e-08,-132.79385375976562
1181,9.841666666666666e-08,-132.79873657226562
1182,9.85e-08,-132.80563354492188
1183,9.858333333333333e-08,-132.81185913085938
1184,9.866666666666666e-08,-132.81732177734375
1185,9.875e-08,-132.82357788085938
1186,9.883333333333332e-08,-132.83029174804688
1187,9.891666666666667e-08,-132.83616638183594
1188,9.9e-08,-132.84530639648438
1189,9.908333333333333e-08,-132.8561553955078
1190,9.916666666666666e-08,-132.8748321533203
1191,9.924999999999999e-08,-133.42764282226562
1192,9.933333333333332e-08,-132.8242645263672
1193,9.941666666666667e-08,-132.8466339111328
1194,9.95e-08,-132.85760498046875
1195,9.958333333333333e-08,-132.86416625976562
1196,9.966666666666666e-08,-132.8720703125
1197,9.974999999999999e-08,-132.8783416748047
1198,9.983333333333333e-08,-132.8843536376953
1199,9.991666666666666e-08,-132.891357421875
1200,1e-07,-132.89743041992188
1201,1.0008333333333333e-07,-132.90280151367188
1202,1.0016666666666666e-07,-132.90835571289062
1203,1.0025e-07,-132.91455078125
1204,1.0033333333333333e-07,-132.91822814941406
1205,1.0041666666666666e-07,-132.92465209960938
1206,1.0049999999999999e-07,-132.92935180664062
1207,1.0058333333333332e-07,-132.9362335205078
1208,1.0066666666666667e-07,-132.94122314453125
1209,1.0075e-07,-132.94679260253906
1210,1.0083333333333333e-07,-132.9506072998047
1211,1.0091666666666666e-07,-132.9576416015625
1212,1.0099999999999999e-07,-132.96282958984375
1213,1.0108333333333334e-07,-132.96807861328125
1214,1.0116666666666667e-07,-132.97412109375
1215,1.0125e-07,-132.97833251953125
1216,1.0133333333333333e-07,-132.98397827148438
1217,1.0141666666666666e-07,-132.98812866210938
1218,1.015e-07,-132.99404907226562
1219,1.0158333333333333e-07,-132.9984588623047
1220,1.0166666666666666e-07,-133.0045928955078
1221,1.0175e-07,-133.01025390625
1222,1.0183333333333333e-07,-133.0154571533203
1223,1.0191666666666666e-07,-133.02053833007812
1224,1.02e-07,-133.02548217773438
1225,1.0208333333333333e-07,-133.03060913085938
1226,1.0216666666666666e-07,-133.03524780273438
1227,1.0224999999999999e-07,-133.0428466796875
1228,1.0233333333333332e-07,-133.04795837402344
1229,1.0241666666666667e-07,-133.0519256591797
1230,1.025e-07,-133.05763244628906
1231,1.0258333333333333e-07,-133.06268310546875
1232,1.0266666666666666e-07,-133.06723022460938
1233,1.0274999999999999e-07,-133.07315063476562
1234,1.0283333333333333e-07,-133.07806396484375
1235,1.0291666666666667e-07,-133.0812225341797
1236,1.03e-07,-133.08795166015625
1237,1.0308333333333333e-07,-133.0929412841797
1238,1.0316666666666666e-07,-133.09829711914062
1239,1.0325e-07,-133.10354614257812
1240,1.0333333333333333e-07,-133.10855102539062
1241,1.0341666666666666e-07,-133.1136474609375
1242,1.035e-07,-133.11782836914062
1243,1.0358333333333332e-07,-133.1239471435547
1244,1.0366666666666667e-07,-133.12803649902344
1245,1.0375e-07,-133.1326141357422
1246,1.0383333333333333e-07,-133.13832092285156
1247,1.0391666666666666e-07,-133.142822265625
1248,1.0399999999999999e-07,-133.14926147460938
1249,1.0408333333333334e-07,-133.1533203125
1250,1.0416666666666667e-07,-133.15835571289062
1251,1.0425e-07,-133.16307067871094
1252,1.0433333333333333e-07,-133.16896057128906
1253,1.0441666666666666e-07,-133.1738739013672
1254,1.0449999999999999e-07,-133.17816162109375
1255,1.0458333333333333e-07,-133.1826171875
1256,1.0466666666666666e-07,-133.18826293945312
1257,1.0475e-07,-133.19204711914062
1258,1.0483333333333333e-07,-133.19781494140625
1259,1.0491666666666666e-07,-133.20310974121094
1260,1.05e-07,-133.20741271972656
1261,1.0508333333333333e-07,-133.21229553222656
1262,1.0516666666666666e-07,-133.2175750732422
1263,1.0524999999999999e-07,-133.22225952148438
1264,1.0533333333333332e-07,-133.22772216796875
1265,1.0541666666666667e-07,-133.23284912109375
1266,1.055e-07,-133.2368621826172
1267,1.0558333333333333e-07,-133.24217224121094
1268,1.0566666666666666e-07,-133.24588012695312
1269,1.0574999999999999e-07,-133.25213623046875
1270,1.0583333333333333e-07,-133.2567596435547
1271,1.0591666666666667e-07,-133.26190185546875
1272,1.06e-07,-133.266845703125
1273,1.0608333333333333e-07,-133.27035522460938
1274,1.0616666666666666e-07,-133.2764892578125
1275,1.0625e-07,-133.2797393798828
1276,1.0633333333333333e-07,-133.2841796875
1277,1.0641666666666666e-07,-133.29005432128906
1278,1.065e-07,-133.2952880859375
1279,1.0658333333333332e-07,-133.30023193359375
1280,1.0666666666666667e-07,-133.30593872070312
1281,1.0675e-07,-133.31011962890625
1282,1.0683333333333333e-07,-133.31362915039062
1283,1.0691666666666666e-07,-133.31846618652344
1284,1.0699999999999999e-07,-133.32369995117188
1285,1.0708333333333332e-07,-133.3275146484375
1286,1.0716666666666667e-07,-133.3332977294922
1287,1.0725e-07,-133.33767700195312
1288,1.0733333333333333e-07,-133.34262084960938
1289,1.0741666666666666e-07,-133.34613037109375
1290,1.0749999999999999e-07,-133.35208129882812
1291,1.0758333333333333e-07,-133.35604858398438
1292,1.0766666666666666e-07,-133.36012268066406
1293,1.0775e-07,-133.36610412597656
1294,1.0783333333333333e-07,-133.37022399902344
1295,1.0791666666666666e-07,-133.3758087158203
1296,1.08e-07,-133.3783416748047
1297,1.0808333333333333e-07,-133.38243103027344
1298,1.0816666666666666e-07,-133.38853454589844
1299,1.0824999999999999e-07,-133.39370727539062
1300,1.0833333333333332e-07,-133.39747619628906
1301,1.0841666666666667e-07,-133.4022216796875
1302,1.085e-07,-133.40704345703125
1303,1.0858333333333333e-07,-133.41049194335938
1304,1.0866666666666666e-07,-133.41563415527344
1305,1.0874999999999999e-07,-133.4194793701172
1306,1.0883333333333334e-07,-133.4248504638672
1307,1.0891666666666667e-07,-133.4300079345703
1308,1.09e-07,-133.4345703125
1309,1.0908333333333333e-07,-133.43927001953125
1310,1.0916666666666666e-07,-133.44418334960938
1311,1.0924999999999999e-07,-133.44810485839844
1312,1.0933333333333333e-07,-133.45196533203125
1313,1.0941666666666666e-07,-133.45559692382812
1314,1.095e-07,-133.4612274169922
1315,1.0958333333333333e-07,-133.46485900878906
1316,1.0966666666666666e-07,-133.46957397460938
1317,1.0975e-07,-133.47512817382812
1318,1.0983333333333333e-07,-133.4790802001953
1319,1.0991666666666666e-07,-133.48211669921875
1320,1.0999999999999999e-07,-133.48773193359375
1321,1.1008333333333332e-07,-133.4925994873047
1322,1.1016666666666667e-07,-133.49696350097656
1323,1.1025e-07,-133.50140380859375
1324,1.1033333333333333e-07,-133.50543212890625
1325,1.1041666666666666e-07,-133.51023864746094
1326,1.1049999999999999e-07,-133.5153350830078
1327,1.1058333333333333e-07,-133.5186004638672
1328,1.1066666666666667e-07,-133.52212524414062
1329,1.1075e-07,-133.5278778076172
1330,1.1083333333333333e-07,-133.53199768066406
1331,1.1091666666666666e-07,-133.535888671875
1332,1.11e-07,-133.54017639160156
1333,1.1108333333333333e-07,-133.5457763671875
1334,1.1116666666666666e-07,-133.5496368408203
1335,1.1125e-07,-133.55410766601562
1336,1.1133333333333332e-07,-133.55760192871094
1337,1.1141666666666667e-07,-133.56187438964844
1338,1.115e-07,-133.56710815429688
1339,1.1158333333333333e-07,-133.5716094970703
1340,1.1166666666666666e-07,-133.57481384277344
1341,1.1174999999999999e-07,-133.57870483398438
1342,1.1183333333333332e-07,-133.58468627929688
1343,1.1191666666666667e-07,-133.5880584716797
1344,1.12e-07,-133.59463500976562
1345,1.1208333333333333e-07,-133.5982666015625
1346,1.1216666666666666e-07,-133.60107421875
1347,1.1224999999999999e-07,-133.6051788330078
1348,1.1233333333333333e-07,-133.60911560058594
1349,1.1241666666666666e-07,-133.61300659179688
1350,1.125e-07,-133.6186065673828
1351,1.1258333333333333e-07,-133.6226348876953
1352,1.1266666666666666e-07,-133.62753295898438
1353,1.1275e-07,-133.63116455078125
1354,1.1283333333333333e-07,-133.63539123535156
1355,1.1291666666666666e-07,-133.63954162597656
1356,1.1299999999999999e-07,-133.6430206298828
1357,1.1308333333333332e-07,-133.64732360839844
1358,1.1316666666666667e-07,-133.65122985839844
1359,1.1325e-07,-133.65533447265625
1360,1.1333333333333333e-07,-133.66030883789062
1361,1.1341666666666666e-07,-133.66514587402344
1362,1.1349999999999999e-07,-133.66990661621094
1363,1.1358333333333333e-07,-133.6727752685547
1364,1.1366666666666667e-07,-133.67608642578125
1365,1.1375e-07,-133.68032836914062
1366,1.1383333333333333e-07,-133.68399047851562
1367,1.1391666666666666e-07,-133.688720703125
1368,1.14e-07,-133.6924591064453
1369,1.1408333333333333e-07,-133.69630432128906
1370,1.1416666666666666e-07,-133.7001953125
1371,1.1425e-07,-133.70449829101562
1372,1.1433333333333332e-07,-133.70938110351562
1373,1.1441666666666666e-07,-133.71327209472656
1374,1.145e-07,-133.71652221679688
1375,1.1458333333333333e-07,-133.72193908691406
1376,1.1466666666666666e-07,-133.72564697265625
1377,1.1474999999999999e-07,-133.72958374023438
1378,1.1483333333333332e-07,-133.7334442138672
1379,1.1491666666666667e-07,-133.73724365234375
1380,1.15e-07,-133.7423553466797
1381,1.1508333333333333e-07,-133.74514770507812
1382,1.1516666666666666e-07,-133.75001525878906
1383,1.1524999999999999e-07,-133.7529754638672
1384,1.1533333333333333e-07,-133.75730895996094
1385,1.1541666666666666e-07,-133.76341247558594
1386,1.155e-07,-133.7655792236328
1387,1.1558333333333333e-07,-133.76943969726562
1388,1.1566666666666666e-07,-133.77352905273438
1389,1.1575e-07,-133.77688598632812
1390,1.1583333333333333e-07,-133.78065490722656
1391,1.1591666666666666e-07,-133.78549194335938
1392,1.1599999999999999e-07,-133.78932189941406
1393,1.1608333333333332e-07,-133.7937469482422
1394,1.1616666666666667e-07,-133.79833984375
1395,1.1625e-07,-133.80145263671875
1396,1.1633333333333333e-07,-133.8043212890625
1397,1.1641666666666666e-07,-133.80894470214844
1398,1.1649999999999999e-07,-133.81272888183594
1399,1.1658333333333334e-07,-133.81809997558594
1400,1.1666666666666667e-07,-133.8199920654297
1401,1.1675e-07,-133.8245391845703
1402,1.1683333333333333e-07,-133.8290557861328
1403,1.1691666666666666e-07,-133.8326416015625
1404,1.1699999999999999e-07,-133.83529663085938
1405,1.1708333333333333e-07,-133.8398895263672
1406,1.1716666666666666e-07,-133.84324645996094
1407,1.1725e-07,-133.84725952148438
1408,1.1733333333333333e-07,-133.85255432128906
1409,1.1741666666666666e-07,-133.8553924560547
1410,1.175e-07,-133.86050415039062
1411,1.1758333333333333e-07,-133.8628387451172
1412,1.1766666666666666e-07,-133.86672973632812
1413,1.1774999999999999e-07,-133.8706817626953
1414,1.1783333333333332e-07,-133.87399291992188
1415,1.1791666666666667e-07,-133.8780059814453
1416,1.18e-07,-133.8813018798828
1417,1.1808333333333333e-07,-133.88600158691406
1418,1.1816666666666666e-07,-133.88888549804688
1419,1.1824999999999999e-07,-133.89341735839844
1420,1.1833333333333333e-07,-133.89642333984375
1421,1.1841666666666666e-07,-133.90036010742188
1422,1.185e-07,-133.9029541015625
1423,1.1858333333333333e-07,-133.9077911376953
1424,1.1866666666666666e-07,-133.91127014160156
1425,1.1875e-07,-133.91400146484375
1426,1.1883333333333333e-07,-133.91929626464844
1427,1.1891666666666666e-07,-133.92221069335938
1428,1.19e-07,-133.9267578125
1429,1.1908333333333332e-07,-133.9305419921875
1430,1.1916666666666667e-07,-133.93350219726562
1431,1.1924999999999999e-07,-133.93785095214844
1432,1.1933333333333332e-07,-133.9405059814453
1433,1.1941666666666667e-07,-133.94467163085938
1434,1.195e-07,-133.9481964111328
1435,1.1958333333333334e-07,-133.9523468017578
1436,1.1966666666666667e-07,-133.95433044433594
1437,1.1975e-07,-133.95693969726562
1438,1.1983333333333333e-07,-133.96490478515625
1439,1.1991666666666666e-07,-133.96707153320312
1440,1.2e-07,-133.97007751464844
1441,1.2008333333333332e-07,-133.97433471679688
1442,1.2016666666666665e-07,-133.97744750976562
1443,1.2025e-07,-133.9808807373047
1444,1.2033333333333334e-07,-133.98565673828125
1445,1.2041666666666667e-07,-133.98788452148438
1446,1.205e-07,-133.99171447753906
1447,1.2058333333333333e-07,-133.99571228027344
1448,1.2066666666666666e-07,-133.99908447265625
1449,1.2075e-07,-134.00270080566406
1450,1.2083333333333332e-07,-134.00588989257812
1451,1.2091666666666665e-07,-134.00852966308594
1452,1.2099999999999998e-07,-134.0128173828125
1453,1.2108333333333332e-07,-134.01707458496094
1454,1.2116666666666667e-07,-134.0184783935547
1455,1.2125e-07,-134.0225372314453
1456,1.2133333333333333e-07,-134.02647399902344
1457,1.2141666666666667e-07,-134.03077697753906
1458,1.215e-07,-134.03456115722656
1459,1.2158333333333333e-07,-134.0382537841797
1460,1.2166666666666666e-07,-134.04110717773438
1461,1.2175e-07,-134.04588317871094
1462,1.2183333333333332e-07,-134.0477752685547
1463,1.2191666666666665e-07,-134.05178833007812
1464,1.22e-07,-134.0556182861328
1465,1.2208333333333334e-07,-134.05859375
1466,1.2216666666666667e-07,-134.06199645996094
1467,1.2225e-07,-134.06494140625
1468,1.2233333333333333e-07,-134.06979370117188
1469,1.2241666666666666e-07,-134.0724334716797
1470,1.225e-07,-134.07594299316406
1471,1.2258333333333332e-07,-134.07913208007812
1472,1.2266666666666665e-07,-134.08328247070312
1473,1.2274999999999998e-07,-134.08494567871094
1474,1.2283333333333334e-07,-134.0890350341797
1475,1.2291666666666667e-07,-134.09298706054688
1476,1.23e-07,-134.09654235839844
1477,1.2308333333333333e-07,-134.09974670410156
1478,1.2316666666666666e-07,-134.10226440429688
1479,1.2325e-07,-134.10580444335938
1480,1.2333333333333333e-07,-134.11038208007812
1481,1.2341666666666666e-07,-134.1122589111328
1482,1.235e-07,-134.11614990234375
1483,1.2358333333333332e-07,-134.12066650390625
1484,1.2366666666666665e-07,-134.12356567382812
1485,1.2375e-07,-134.12661743164062
1486,1.2383333333333334e-07,-134.1285400390625
1487,1.2391666666666667e-07,-134.1329803466797
1488,1.24e-07,-134.13742065429688
1489,1.2408333333333333e-07,-134.1385498046875
1490,1.2416666666666666e-07,-134.1436767578125
1491,1.2425e-07,-134.14566040039062
1492,1.2433333333333332e-07,-134.14950561523438
1493,1.2441666666666665e-07,-134.1521759033203
1494,1.2449999999999998e-07,-134.15553283691406
1495,1.2458333333333334e-07,-134.15858459472656
1496,1.2466666666666667e-07,-134.16127014160156
1497,1.2475e-07,-134.164794921875
1498,1.2483333333333333e-07,-134.16802978515625
1499,1.2491666666666666e-07,-134.17208862304688
1500,1.25e-07,-134.17539978027344
1501,1.2508333333333333e-07,-134.17787170410156
1502,1.2516666666666666e-07,-134.18173217773438
1503,1.2524999999999999e-07,-134.18394470214844
1504,1.2533333333333332e-07,-134.18833923339844
1505,1.2541666666666667e-07,-134.19119262695312
1506,1.255e-07,-134.19415283203125
1507,1.2558333333333334e-07,-134.19747924804688
1508,1.2566666666666667e-07,-134.19970703125
1509,1.2575e-07,-134.20289611816406
1510,1.2583333333333333e-07,-134.20651245117188
1511,1.2591666666666666e-07,-134.21029663085938
1512,1.26e-07,-134.21392822265625
1513,1.2608333333333332e-07,-134.21563720703125
1514,1.2616666666666665e-07,-134.21896362304688
1515,1.2624999999999998e-07,-134.22308349609375
1516,1.2633333333333334e-07,-134.22727966308594
1517,1.2641666666666667e-07,-134.23028564453125
1518,1.265e-07,-134.23175048828125
1519,1.2658333333333333e-07,-134.23455810546875
1520,1.2666666666666666e-07,-134.2377471923828
1521,1.2675e-07,-134.24139404296875
1522,1.2683333333333332e-07,-134.24452209472656
1523,1.2691666666666666e-07,-134.24742126464844
1524,1.2699999999999999e-07,-134.25027465820312
1525,1.2708333333333332e-07,-134.2536163330078
1526,1.2716666666666667e-07,-134.25653076171875
1527,1.2725e-07,-134.26028442382812
1528,1.2733333333333334e-07,-134.26397705078125
1529,1.2741666666666667e-07,-134.26612854003906
1530,1.275e-07,-134.2694091796875
1531,1.2758333333333333e-07,-134.2738494873047
1532,1.2766666666666666e-07,-134.2755584716797
1533,1.2775e-07,-134.27896118164062
1534,1.2783333333333332e-07,-134.2812957763672
1535,1.2791666666666665e-07,-134.28468322753906
1536,1.2799999999999998e-07,-134.28643798828125
1537,1.2808333333333334e-07,-134.29092407226562
1538,1.2816666666666667e-07,-134.29437255859375
1539,1.2825e-07,-134.2971649169922
1540,1.2833333333333333e-07,-134.2982635498047
1541,1.2841666666666666e-07,-134.30166625976562
1542,1.285e-07,-134.30535888671875
1543,1.2858333333333332e-07,-134.30880737304688
1544,1.2866666666666665e-07,-134.3101806640625
1545,1.2874999999999998e-07,-134.31369018554688
1546,1.2883333333333332e-07,-134.31556701660156
1547,1.2891666666666667e-07,-134.320556640625
1548,1.29e-07,-134.3221893310547
1549,1.2908333333333333e-07,-134.3242645263672
1550,1.2916666666666667e-07,-134.328125
1551,1.2925e-07,-134.33126831054688
1552,1.2933333333333333e-07,-134.33419799804688
1553,1.2941666666666666e-07,-134.33685302734375
1554,1.295e-07,-134.34080505371094
1555,1.2958333333333332e-07,-134.34326171875
1556,1.2966666666666665e-07,-134.34539794921875
1557,1.2975e-07,-134.34912109375
1558,1.2983333333333334e-07,-134.35108947753906
1559,1.2991666666666667e-07,-134.35482788085938
1560,1.3e-07,-134.35838317871094
1561,1.3008333333333333e-07,-134.36093139648438
1562,1.3016666666666666e-07,-134.3630828857422
1563,1.3025e-07,-134.36590576171875
1564,1.3033333333333332e-07,-134.36801147460938
1565,1.3041666666666665e-07,-134.37184143066406
1566,1.3049999999999998e-07,-134.3748779296875
1567,1.3058333333333331e-07,-134.37814331054688
1568,1.3066666666666667e-07,-134.38101196289062
1569,1.3075e-07,-134.38272094726562
1570,1.3083333333333333e-07,-134.38424682617188
1571,1.3091666666666666e-07,-134.3888702392578
1572,1.31e-07,-134.39144897460938
1573,1.3108333333333333e-07,-134.39453125
1574,1.3116666666666666e-07,-134.39581298828125
1575,1.3125e-07,-134.39988708496094
1576,1.3133333333333332e-07,-134.40309143066406
1577,1.3141666666666665e-07,-134.4056854248047
1578,1.315e-07,-134.4076690673828
1579,1.3158333333333334e-07,-134.41073608398438
1580,1.3166666666666667e-07,-134.41372680664062
1581,1.3175e-07,-134.41629028320312
1582,1.3183333333333333e-07,-134.41891479492188
1583,1.3191666666666666e-07,-134.42161560058594
1584,1.32e-07,-134.42503356933594
1585,1.3208333333333332e-07,-134.427001953125
1586,1.3216666666666665e-07,-134.42999267578125
1587,1.3224999999999998e-07,-134.432373046875
1588,1.3233333333333334e-07,-134.43504333496094
1589,1.3241666666666667e-07,-134.43734741210938
1590,1.325e-07,-134.44090270996094
1591,1.3258333333333333e-07,-134.4429168701172
1592,1.3266666666666666e-07,-134.44586181640625
1593,1.3275e-07,-134.4485321044922
1594,1.3283333333333333e-07,-134.4510040283203
1595,1.3291666666666666e-07,-134.45359802246094
1596,1.3299999999999999e-07,-134.45751953125
1597,1.3308333333333332e-07,-134.4593963623047
1598,1.3316666666666665e-07,-134.46102905273438
1599,1.3325e-07,-134.4650115966797
1600,1.3333333333333334e-07,-134.46780395507812
1601,1.3341666666666667e-07,-134.4691925048828
1602,1.335e-07,-134.47265625
1603,1.3358333333333333e-07,-134.4746551513672
1604,1.3366666666666666e-07,-134.47755432128906
1605,1.3375e-07,-134.47915649414062
1606,1.3383333333333332e-07,-134.48219299316406
1607,1.3391666666666665e-07,-134.48521423339844
1608,1.3399999999999998e-07,-134.48648071289062
1609,1.3408333333333334e-07,-134.48899841308594
1610,1.3416666666666667e-07,-134.4925537109375
1611,1.3425e-07,-134.49557495117188
1612,1.3433333333333333e-07,-134.4979705810547
1613,1.3441666666666666e-07,-134.50137329101562
1614,1.345e-07,-134.50340270996094
1615,1.3458333333333332e-07,-134.50572204589844
1616,1.3466666666666665e-07,-134.50733947753906
1617,1.3474999999999999e-07,-134.51022338867188
1618,1.3483333333333332e-07,-134.51258850097656
1619,1.3491666666666667e-07,-134.51402282714844
1620,1.35e-07,-134.51809692382812
1621,1.3508333333333334e-07,-134.51986694335938
1622,1.3516666666666667e-07,-134.52272033691406
1623,1.3525e-07,-134.52587890625
1624,1.3533333333333333e-07,-134.52685546875
1625,1.3541666666666666e-07,-134.53070068359375
1626,1.355e-07,-134.53274536132812
1627,1.3558333333333332e-07,-134.53512573242188
1628,1.3566666666666665e-07,-134.53817749023438
1629,1.3574999999999998e-07,-134.54026794433594
1630,1.3583333333333334e-07,-134.54217529296875
1631,1.3591666666666667e-07,-134.54461669921875
1632,1.36e-07,-134.5472869873047
1633,1.3608333333333333e-07,-134.55014038085938
1634,1.3616666666666666e-07,-134.55136108398438
1635,1.3625e-07,-134.5541229248047
1636,1.3633333333333332e-07,-134.55699157714844
1637,1.3641666666666665e-07,-134.55960083007812
1638,1.3649999999999998e-07,-134.56178283691406
1639,1.3658333333333332e-07,-134.5644989013672
1640,1.3666666666666667e-07,-134.56663513183594
1641,1.3675e-07,-134.5704345703125
1642,1.3683333333333333e-07,-134.57144165039062
1643,1.3691666666666667e-07,-134.5739288330078
1644,1.37e-07,-134.57716369628906
1645,1.3708333333333333e-07,-134.57859802246094
1646,1.3716666666666666e-07,-134.58096313476562
1647,1.3725e-07,-134.583984375
1648,1.3733333333333332e-07,-134.5854949951172
1649,1.3741666666666665e-07,-134.58685302734375
1650,1.375e-07,-134.5905303955078
1651,1.3758333333333334e-07,-134.59226989746094
1652,1.3766666666666667e-07,-134.5954132080078
1653,1.3775e-07,-134.59814453125
1654,1.3783333333333333e-07,-134.59877014160156
1655,1.3791666666666666e-07,-134.6018829345703
1656,1.38e-07,-134.6034698486328
1657,1.3808333333333332e-07,-134.6055450439453
1658,1.3816666666666665e-07,-134.60743713378906
1659,1.3824999999999998e-07,-134.61184692382812
1660,1.3833333333333331e-07,-134.61325073242188
1661,1.3841666666666667e-07,-134.61537170410156
1662,1.385e-07,-134.618408203125
1663,1.3858333333333333e-07,-134.619873046875
1664,1.3866666666666666e-07,-134.6244659423828
1665,1.3875e-07,-134.62376403808594
1666,1.3883333333333333e-07,-134.62742614746094
1667,1.3891666666666666e-07,-134.62765502929688
1668,1.39e-07,-134.6295623779297
1669,1.3908333333333332e-07,-134.633056640625
1670,1.3916666666666665e-07,-134.6359405517578
1671,1.3925e-07,-134.63819885253906
1672,1.3933333333333334e-07,-134.6394500732422
1673,1.3941666666666667e-07,-134.64215087890625
1674,1.395e-07,-134.6453094482422
1675,1.3958333333333333e-07,-134.64749145507812
1676,1.3966666666666666e-07,-134.64724731445312
1677,1.3975e-07,-134.65057373046875
1678,1.3983333333333332e-07,-134.654296875
1679,1.3991666666666665e-07,-134.65626525878906
1680,1.3999999999999998e-07,-134.6581573486328
1681,1.4008333333333334e-07,-134.65902709960938
1682,1.4016666666666667e-07,-134.6603546142578
1683,1.4025e-07,-134.6641845703125
1684,1.4033333333333333e-07,-134.66549682617188
1685,1.4041666666666666e-07,-134.6678924560547
1686,1.405e-07,-134.6708984375
1687,1.4058333333333332e-07,-134.67233276367188
1688,1.4066666666666666e-07,-134.6734161376953
1689,1.4074999999999999e-07,-134.67575073242188
1690,1.4083333333333332e-07,-134.67832946777344
1691,1.4091666666666665e-07,-134.67970275878906
1692,1.41e-07,-134.68247985839844
1693,1.4108333333333334e-07,-134.68487548828125
1694,1.4116666666666667e-07,-134.68719482421875
1695,1.4125e-07,-134.6896514892578
1696,1.4133333333333333e-07,-134.69155883789062
1697,1.4141666666666666e-07,-134.69358825683594
1698,1.415e-07,-134.6955108642578
1699,1.4158333333333332e-07,-134.69715881347656
1700,1.4166666666666665e-07,-134.7018280029297
1701,1.4174999999999998e-07,-134.7008514404297
1702,1.4183333333333334e-07,-134.7026824951172
1703,1.4191666666666667e-07,-134.70465087890625
1704,1.42e-07,-134.7059326171875
1705,1.4208333333333333e-07,-134.70809936523438
1706,1.4216666666666666e-07,-134.71121215820312
1707,1.4225e-07,-134.7136688232422
1708,1.4233333333333332e-07,-134.7159423828125
1709,1.4241666666666665e-07,-134.71774291992188
1710,1.4249999999999999e-07,-134.71990966796875
1711,1.4258333333333332e-07,-134.7208709716797
1712,1.4266666666666667e-07,-134.72276306152344
1713,1.4275e-07,-134.7219696044922
1714,1.4283333333333334e-07,-134.7281951904297
1715,1.4291666666666667e-07,-134.72976684570312
1716,1.43e-07,-134.7322540283203
1717,1.4308333333333333e-07,-134.73394775390625
1718,1.4316666666666666e-07,-134.73643493652344
1719,1.4325e-07,-134.73814392089844
1720,1.4333333333333332e-07,-134.7379913330078
1721,1.4341666666666665e-07,-134.7408905029297
1722,1.4349999999999998e-07,-134.74314880371094
1723,1.4358333333333334e-07,-134.74537658691406
1724,1.4366666666666667e-07,-134.7456512451172
1725,1.4375e-07,-134.7483673095703
1726,1.4383333333333333e-07,-134.7508544921875
1727,1.4391666666666666e-07,-134.750732421875
1728,1.44e-07,-134.75323486328125
1729,1.4408333333333332e-07,-134.75628662109375
1730,1.4416666666666665e-07,-134.75820922851562
1731,1.4424999999999998e-07,-134.76063537597656
1732,1.4433333333333332e-07,-134.76235961914062
1733,1.4441666666666667e-07,-134.76380920410156
1734,1.445e-07,-134.7658233642578
1735,1.4458333333333333e-07,-134.76699829101562
1736,1.4466666666666667e-07,-134.7681121826172
1737,1.4475e-07,-134.77078247070312
1738,1.4483333333333333e-07,-134.7725067138672
1739,1.4491666666666666e-07,-134.7753143310547
1740,1.45e-07,-134.7770538330078
1741,1.4508333333333332e-07,-134.77760314941406
1742,1.4516666666666665e-07,-134.78054809570312
1743,1.4525e-07,-134.78182983398438
1744,1.4533333333333334e-07,-134.78378295898438
1745,1.4541666666666667e-07,-134.7849578857422
1746,1.455e-07,-134.7884063720703
1747,1.4558333333333333e-07,-134.78977966308594
1748,1.4566666666666666e-07,-134.7892608642578
1749,1.4575e-07,-134.79196166992188
1750,1.4583333333333332e-07,-134.79397583007812
1751,1.4591666666666665e-07,-134.79550170898438
1752,1.4599999999999998e-07,-134.7978515625
1753,1.4608333333333331e-07,-134.7993621826172
1754,1.4616666666666667e-07,-134.80242919921875
1755,1.4625e-07,-134.80419921875
1756,1.4633333333333333e-07,-134.80490112304688
1757,1.4641666666666666e-07,-134.80665588378906
1758,1.465e-07,-134.8085174560547
1759,1.4658333333333333e-07,-134.8096923828125
1760,1.4666666666666666e-07,-134.81251525878906
1761,1.4675e-07,-134.8136749267578
1762,1.4683333333333332e-07,-134.814208984375
1763,1.4691666666666665e-07,-134.81591796875
1764,1.47e-07,-134.81741333007812
1765,1.4708333333333334e-07,-134.8209991455078
1766,1.4716666666666667e-07,-134.82286071777344
1767,1.4725e-07,-134.8239288330078
1768,1.4733333333333333e-07,-134.8267059326172
1769,1.4741666666666666e-07,-134.82708740234375
1770,1.475e-07,-134.829833984375
1771,1.4758333333333332e-07,-134.8296661376953
1772,1.4766666666666665e-07,-134.832275390625
1773,1.4774999999999998e-07,-134.8336639404297
1774,1.4783333333333334e-07,-134.83616638183594
1775,1.4791666666666667e-07,-134.83680725097656
1776,1.48e-07,-134.83897399902344
1777,1.4808333333333333e-07,-134.84075927734375
1778,1.4816666666666666e-07,-134.84103393554688
1779,1.4825e-07,-134.84449768066406
1780,1.4833333333333332e-07,-134.84349060058594
1781,1.4841666666666666e-07,-134.8477325439453
1782,1.4849999999999999e-07,-134.84902954101562
1783,1.4858333333333332e-07,-134.8499755859375
1784,1.4866666666666665e-07,-134.85086059570312
1785,1.4875e-07,-134.85382080078125
1786,1.4883333333333334e-07,-134.85525512695312
1787,1.4891666666666667e-07,-134.85476684570312
1788,1.49e-07,-134.8575439453125
1789,1.4908333333333333e-07,-134.85879516601562
1790,1.4916666666666666e-07,-134.86061096191406
1791,1.4925e-07,-134.862548828125
1792,1.4933333333333332e-07,-134.8635711669922
1793,1.4941666666666665e-07,-134.8642578125
1794,1.4949999999999998e-07,-134.8678436279297
1795,1.4958333333333334e-07,-134.86729431152344
1796,1.4966666666666667e-07,-134.86972045898438
1797,1.4975e-07,-134.87173461914062
1798,1.4983333333333333e-07,-134.87274169921875
1799,1.4991666666666666e-07,-134.87464904785156
1800,1.5e-07,-134.87657165527344
1801,1.5008333333333332e-07,-134.87644958496094
1802,1.5016666666666665e-07,-134.87950134277344
1803,1.5024999999999999e-07,-134.8802490234375
1804,1.5033333333333332e-07,-134.88247680664062
1805,1.5041666666666667e-07,-134.88345336914062
1806,1.505e-07,-134.88510131835938
1807,1.5058333333333334e-07,-134.88687133789062
1808,1.5066666666666667e-07,-134.88710021972656
1809,1.5075e-07,-134.8899688720703
1810,1.5083333333333333e-07,-134.89195251464844
1811,1.5091666666666666e-07,-134.8929443359375
1812,1.51e-07,-134.8936309814453
1813,1.5108333333333332e-07,-134.89524841308594
1814,1.5116666666666665e-07,-134.89581298828125
1815,1.5124999999999998e-07,-134.8983154296875
1816,1.5133333333333334e-07,-134.89923095703125
1817,1.5141666666666667e-07,-134.90145874023438
1818,1.515e-07,-134.90292358398438
1819,1.5158333333333333e-07,-134.90380859375
1820,1.5166666666666666e-07,-134.90419006347656
1821,1.5175e-07,-134.9059600830078
1822,1.5183333333333332e-07,-134.90774536132812
1823,1.5191666666666665e-07,-134.9087371826172
1824,1.5199999999999998e-07,-134.91067504882812
1825,1.5208333333333332e-07,-134.91151428222656
1826,1.5216666666666667e-07,-134.91366577148438
1827,1.5225e-07,-134.91493225097656
1828,1.5233333333333333e-07,-134.91506958007812
1829,1.5241666666666666e-07,-134.9168701171875
1830,1.525e-07,-134.917724609375
1831,1.5258333333333333e-07,-134.91845703125
1832,1.5266666666666666e-07,-134.92135620117188
1833,1.5275e-07,-134.92201232910156
1834,1.5283333333333332e-07,-134.9244384765625
1835,1.5291666666666665e-07,-134.92457580566406
1836,1.53e-07,-134.92510986328125
1837,1.5308333333333334e-07,-134.92626953125
1838,1.5316666666666667e-07,-134.92807006835938
1839,1.5325e-07,-134.93182373046875
1840,1.5333333333333333e-07,-134.9319610595703
1841,1.5341666666666666e-07,-134.93296813964844
1842,1.535e-07,-134.93359375
1843,1.5358333333333332e-07,-134.93495178222656
1844,1.5366666666666665e-07,-134.9362030029297
1845,1.5374999999999998e-07,-134.93746948242188
1846,1.5383333333333331e-07,-134.93756103515625
1847,1.5391666666666667e-07,-134.9412384033203
1848,1.54e-07,-134.9412841796875
1849,1.5408333333333333e-07,-134.94322204589844
1850,1.5416666666666666e-07,-134.94432067871094
1851,1.5425e-07,-134.94528198242188
1852,1.5433333333333333e-07,-134.94459533691406
1853,1.5441666666666666e-07,-134.94741821289062
1854,1.545e-07,-134.94882202148438
1855,1.5458333333333332e-07,-134.9503936767578
1856,1.5466666666666665e-07,-134.94981384277344
1857,1.5475e-07,-134.95101928710938
1858,1.5483333333333334e-07,-134.95263671875
1859,1.5491666666666667e-07,-134.9544677734375
1860,1.55e-07,-134.9562225341797
1861,1.5508333333333333e-07,-134.9573974609375
1862,1.5516666666666666e-07,-134.95828247070312
1863,1.5525e-07,-134.96102905273438
1864,1.5533333333333332e-07,-134.96200561523438
1865,1.5541666666666665e-07,-134.9618377685547
1866,1.5549999999999998e-07,-134.96275329589844
1867,1.5558333333333334e-07,-134.9650421142578
1868,1.5566666666666667e-07,-134.96522521972656
1869,1.5575e-07,-134.96572875976562
1870,1.5583333333333333e-07,-134.9678497314453
1871,1.5591666666666666e-07,-134.9691619873047
1872,1.56e-07,-134.9700469970703
1873,1.5608333333333332e-07,-134.97132873535156
1874,1.5616666666666666e-07,-134.97067260742188
1875,1.5624999999999999e-07,-134.97264099121094
1876,1.5633333333333332e-07,-134.97512817382812
1877,1.5641666666666665e-07,-134.97511291503906
1878,1.565e-07,-134.9771270751953
1879,1.5658333333333334e-07,-134.97689819335938
1880,1.5666666666666667e-07,-134.9792938232422
1881,1.5675e-07,-134.98008728027344
1882,1.5683333333333333e-07,-134.98110961914062
1883,1.5691666666666666e-07,-134.98074340820312
1884,1.57e-07,-134.9821319580078
1885,1.5708333333333332e-07,-134.98350524902344
1886,1.5716666666666665e-07,-134.9842071533203
1887,1.5724999999999998e-07,-134.98629760742188
1888,1.5733333333333334e-07,-134.9871063232422
1889,1.5741666666666667e-07,-134.98793029785156
1890,1.575e-07,-134.98837280273438
1891,1.5758333333333333e-07,-134.9893341064453
1892,1.5766666666666666e-07,-134.9906463623047
1893,1.5775e-07,-134.99208068847656
1894,1.5783333333333332e-07,-134.9919891357422
1895,1.5791666666666665e-07,-134.9933624267578
1896,1.5799999999999999e-07,-134.9946746826172
1897,1.5808333333333332e-07,-134.99679565429688
1898,1.5816666666666665e-07,-134.99855041503906
1899,1.5825e-07,-134.9976348876953
1900,1.5833333333333333e-07,-134.9990234375
1901,1.5841666666666667e-07,-134.99940490722656
1902,1.585e-07,-135.000732421875
1903,1.5858333333333333e-07,-135.00184631347656
1904,1.5866666666666666e-07,-135.00216674804688
1905,1.5875e-07,-135.00413513183594
1906,1.5883333333333332e-07,-135.00450134277344
1907,1.5891666666666665e-07,-135.00521850585938
1908,1.5899999999999998e-07,-135.00567626953125
1909,1.5908333333333334e-07,-135.0076141357422
1910,1.5916666666666667e-07,-135.0081329345703
1911,1.5925e-07,-135.00881958007812
1912,1.5933333333333333e-07,-135.0099639892578
1913,1.5941666666666666e-07,-135.01071166992188
1914,1.595e-07,-135.01214599609375
1915,1.5958333333333332e-07,-135.0133056640625
1916,1.5966666666666665e-07,-135.01437377929688
1917,1.5974999999999998e-07,-135.01405334472656
1918,1.5983333333333332e-07,-135.01596069335938
1919,1.5991666666666667e-07,-135.01588439941406
1920,1.6e-07,-135.0189666748047
1921,1.6008333333333333e-07,-135.01730346679688
1922,1.6016666666666666e-07,-135.01824951171875
1923,1.6025e-07,-135.0189971923828
1924,1.6033333333333333e-07,-135.02027893066406
1925,1.6041666666666666e-07,-135.0209197998047
1926,1.605e-07,-135.02259826660156
1927,1.6058333333333332e-07,-135.02334594726562
1928,1.6066666666666665e-07,-135.02308654785156
1929,1.6074999999999998e-07,-135.02366638183594
1930,1.6083333333333334e-07,-135.0247039794922
1931,1.6091666666666667e-07,-135.0260772705078
1932,1.61e-07,-135.02618408203125
1933,1.6108333333333333e-07,-135.02723693847656
1934,1.6116666666666666e-07,-135.02822875976562
1935,1.6125e-07,-135.0294189453125
1936,1.6133333333333332e-07,-135.02896118164062
1937,1.6141666666666665e-07,-135.03126525878906
1938,1.6149999999999998e-07,-135.0318603515625
1939,1.6158333333333331e-07,-135.032470703125
1940,1.6166666666666667e-07,-135.03289794921875
1941,1.6175e-07,-135.0340118408203
1942,1.6183333333333333e-07,-135.03468322753906
1943,1.6191666666666666e-07,-135.03460693359375
1944,1.62e-07,-135.0368194580078
1945,1.6208333333333333e-07,-135.03660583496094
1946,1.6216666666666666e-07,-135.037353515625
1947,1.6225e-07,-135.03782653808594
1948,1.6233333333333332e-07,-135.03787231445312
1949,1.6241666666666665e-07,-135.0394744873047
1950,1.625e-07,-135.04078674316406
1951,1.6258333333333334e-07,-135.0414581298828
1952,1.6266666666666667e-07,-135.04071044921875
1953,1.6275e-07,-135.04330444335938
1954,1.6283333333333333e-07,-135.0442352294922
1955,1.6291666666666666e-07,-135.04513549804688
1956,1.63e-07,-135.04470825195312
1957,1.6308333333333332e-07,-135.0460205078125
1958,1.6316666666666665e-07,-135.04747009277344
1959,1.6324999999999998e-07,-135.04721069335938
1960,1.6333333333333331e-07,-135.048828125
1961,1.6341666666666667e-07,-135.0479736328125
1962,1.635e-07,-135.0485076904297
1963,1.6358333333333333e-07,-135.04966735839844
1964,1.6366666666666666e-07,-135.0505828857422
1965,1.6375e-07,-135.05140686035156
1966,1.6383333333333332e-07,-135.05038452148438
1967,1.6391666666666666e-07,-135.05206298828125
1968,1.6399999999999999e-07,-135.05226135253906
1969,1.6408333333333332e-07,-135.05349731445312
1970,1.6416666666666665e-07,-135.0543212890625
1971,1.6425e-07,-135.05398559570312
1972,1.6433333333333334e-07,-135.05435180664062
1973,1.6441666666666667e-07,-135.0554656982422
1974,1.645e-07,-135.0572509765625
1975,1.6458333333333333e-07,-135.05694580078125
1976,1.6466666666666666e-07,-135.05697631835938
1977,1.6475e-07,-135.0587158203125
1978,1.6483333333333332e-07,-135.05914306640625
1979,1.6491666666666665e-07,-135.05943298339844
1980,1.6499999999999998e-07,-135.05918884277344
1981,1.6508333333333334e-07,-135.0607147216797
1982,1.6516666666666667e-07,-135.05975341796875
1983,1.6525e-07,-135.06069946289062
1984,1.6533333333333333e-07,-135.06004333496094
1985,1.6541666666666666e-07,-135.06300354003906
1986,1.655e-07,-135.06182861328125
1987,1.6558333333333332e-07,-135.06369018554688
1988,1.6566666666666665e-07,-135.0634765625
1989,1.6574999999999999e-07,-135.06361389160156
1990,1.6583333333333332e-07,-135.06503295898438
1991,1.6591666666666665e-07,-135.06495666503906
1992,1.66e-07,-135.0659942626953
1993,1.6608333333333333e-07,-135.06655883789062
1994,1.6616666666666667e-07,-135.06671142578125
1995,1.6625e-07,-135.06703186035156
1996,1.6633333333333333e-07,-135.06790161132812
1997,1.6641666666666666e-07,-135.0680389404297
1998,1.665e-07,-135.0681915283203
1999,1.6658333333333332e-07,-135.06858825683594
2000,1.6666666666666665e-07,-135.07029724121094
2001,1.6674999999999998e-07,-135.06983947753906
2002,1.6683333333333334e-07,-135.07125854492188
2003,1.6691666666666667e-07,-135.07064819335938
2004,1.67e-07,-135.0708770751953
2005,1.6708333333333333e-07,-135.07203674316406
2006,1.6716666666666666e-07,-135.07180786132812
2007,1.6725e-07,-135.07228088378906
2008,1.6733333333333332e-07,-135.0726776123047
2009,1.6741666666666665e-07,-135.07382202148438
2010,1.6749999999999998e-07,-135.0736541748047
2011,1.6758333333333332e-07,-135.07322692871094
2012,1.6766666666666667e-07,-135.0729217529297
2013,1.6775e-07,-135.07418823242188
2014,1.6783333333333333e-07,-135.07440185546875
2015,1.6791666666666666e-07,-135.0753631591797
2016,1.68e-07,-135.0760498046875
2017,1.6808333333333333e-07,-135.07652282714844
2018,1.6816666666666666e-07,-135.07723999023438
2019,1.6825e-07,-135.07708740234375
2020,1.6833333333333332e-07,-135.076416015625
2021,1.6841666666666665e-07,-135.07818603515625
2022,1.6849999999999998e-07,-135.07785034179688
2023,1.6858333333333334e-07,-135.07691955566406
2024,1.6866666666666667e-07,-135.07952880859375
2025,1.6875e-07,-135.07923889160156
2026,1.6883333333333333e-07,-135.078125
2027,1.6891666666666666e-07,-135.0808563232422
2028,1.69e-07,-135.07948303222656
2029,1.6908333333333332e-07,-135.08010864257812
2030,1.6916666666666665e-07,-135.08123779296875
2031,1.6924999999999998e-07,-135.08103942871094
2032,1.6933333333333331e-07,-135.08096313476562
2033,1.6941666666666667e-07,-135.08236694335938
2034,1.695e-07,-135.08116149902344
2035,1.6958333333333333e-07,-135.08245849609375
2036,1.6966666666666666e-07,-135.083251953125
2037,1.6975e-07,-135.08364868164062
2038,1.6983333333333333e-07,-135.08389282226562
2039,1.6991666666666666e-07,-135.0819854736328
2040,1.7e-07,-135.0836639404297
2041,1.7008333333333332e-07,-135.08328247070312
2042,1.7016666666666665e-07,-135.08375549316406
2043,1.7025e-07,-135.0836639404297
2044,1.7033333333333334e-07,-135.08229064941406
2045,1.7041666666666667e-07,-135.08480834960938
2046,1.705e-07,-135.08580017089844
2047,1.7058333333333333e-07,-135.0853729248047
2048,1.7066666666666666e-07,-135.08523559570312
2049,1.7075e-07,-135.08592224121094
2050,1.7083333333333332e-07,-135.08511352539062
2051,1.7091666666666665e-07,-135.0855255126953
2052,1.7099999999999998e-07,-135.08596801757812
2053,1.7108333333333331e-07,-135.0853729248047
2054,1.7116666666666667e-07,-135.08572387695312
2055,1.7125e-07,-135.0872802734375
2056,1.7133333333333333e-07,-135.08718872070312
2057,1.7141666666666666e-07,-135.0880889892578
2058,1.715e-07,-135.0875244140625
2059,1.7158333333333332e-07,-135.08749389648438
2060,1.7166666666666666e-07,-135.0869598388672
2061,1.7174999999999999e-07,-135.0875701904297
2062,1.7183333333333332e-07,-135.08839416503906
2063,1.7191666666666665e-07,-135.08831787109375
2064,1.72e-07,-135.08717346191406
2065,1.7208333333333334e-07,-135.0880584716797
2066,1.7216666666666667e-07,-135.08822631835938
2067,1.7225e-07,-135.0880584716797
2068,1.7233333333333333e-07,-135.08790588378906
2069,1.7241666666666666e-07,-135.08779907226562
2070,1.725e-07,-135.09027099609375
2071,1.7258333333333332e-07,-135.0891571044922
2072,1.7266666666666665e-07,-135.0894012451172
2073,1.7274999999999998e-07,-135.09072875976562
2074,1.7283333333333334e-07,-135.08912658691406
2075,1.7291666666666667e-07,-135.09130859375
2076,1.73e-07,-135.08673095703125
2077,1.7308333333333333e-07,-135.08758544921875
2078,1.7316666666666666e-07,-135.0894012451172
2079,1.7325e-07,-135.08990478515625
2080,1.7333333333333332e-07,-135.0889892578125
2081,1.7341666666666665e-07,-135.08786010742188
2082,1.7349999999999999e-07,-135.0895233154297
2083,1.7358333333333332e-07,-135.08956909179688
2084,1.7366666666666665e-07,-135.0892791748047
2085,1.7375e-07,-135.0890655517578
2086,1.7383333333333333e-07,-135.09014892578125
2087,1.7391666666666667e-07,-135.09027099609375
2088,1.74e-07,-135.08816528320312
2089,1.7408333333333333e-07,-135.08934020996094
2090,1.7416666666666666e-07,-135.08929443359375
2091,1.7425e-07,-135.08937072753906
2092,1.7433333333333332e-07,-135.08892822265625
2093,1.7441666666666665e-07,-135.0874786376953
2094,1.7449999999999998e-07,-135.08970642089844
2095,1.7458333333333334e-07,-135.08876037597656
2096,1.7466666666666667e-07,-135.08901977539062
2097,1.7475e-07,-135.08924865722656
2098,1.7483333333333333e-07,-135.08985900878906
2099,1.7491666666666666e-07,-135.08949279785156
2100,1.75e-07,-135.09014892578125
2101,1.7508333333333332e-07,-135.08909606933594
2102,1.7516666666666665e-07,-135.08865356445312
2103,1.7524999999999998e-07,-135.08929443359375
2104,1.7533333333333332e-07,-135.08770751953125
2105,1.7541666666666667e-07,-135.08787536621094
2106,1.755e-07,-135.08763122558594
2107,1.7558333333333333e-07,-135.08746337890625
2108,1.7566666666666666e-07,-135.08767700195312
2109,1.7575e-07,-135.08984375
2110,1.7583333333333333e-07,-135.0876922607422
2111,1.7591666666666666e-07,-135.08876037597656
2112,1.76e-07,-135.0875701904297
2113,1.7608333333333332e-07,-135.08639526367188
2114,1.7616666666666665e-07,-135.08688354492188
2115,1.7624999999999998e-07,-135.087646484375
2116,1.7633333333333334e-07,-135.08740234375
2117,1.7641666666666667e-07,-135.0869140625
2118,1.765e-07,-135.08734130859375
2119,1.7658333333333333e-07,-135.08619689941406
2120,1.7666666666666666e-07,-135.08627319335938
2121,1.7675e-07,-135.0874481201172
2122,1.7683333333333332e-07,-135.08612060546875
2123,1.7691666666666665e-07,-135.08596801757812
2124,1.7699999999999998e-07,-135.08596801757812
2125,1.7708333333333331e-07,-135.08633422851562
2126,1.7716666666666667e-07,-135.08612060546875
2127,1.7725e-07,-135.0859375
2128,1.7733333333333333e-07,-135.08482360839844
2129,1.7741666666666666e-07,-135.08509826660156
2130,1.775e-07,-135.08412170410156
2131,1.7758333333333333e-07,-135.08404541015625
2132,1.7766666666666666e-07,-135.08436584472656
2133,1.7775e-07,-135.08331298828125
2134,1.7783333333333332e-07,-135.08372497558594
2135,1.7791666666666665e-07,-135.0831756591797
2136,1.78e-07,-135.08502197265625
2137,1.7808333333333334e-07,-135.08251953125
2138,1.7816666666666667e-07,-135.08367919921875
2139,1.7825e-07,-135.08322143554688
2140,1.7833333333333333e-07,-135.0819549560547
2141,1.7841666666666666e-07,-135.0830841064453
2142,1.785e-07,-135.081787109375
2143,1.7858333333333332e-07,-135.0807647705078
2144,1.7866666666666665e-07,-135.08010864257812
2145,1.7874999999999998e-07,-135.0808868408203
2146,1.7883333333333331e-07,-135.08126831054688
2147,1.7891666666666667e-07,-135.07998657226562
2148,1.79e-07,-135.08029174804688
2149,1.7908333333333333e-07,-135.07937622070312
2150,1.7916666666666666e-07,-135.07940673828125
2151,1.7925e-07,-135.07806396484375
2152,1.7933333333333332e-07,-135.0785675048828
2153,1.7941666666666666e-07,-135.07852172851562
2154,1.7949999999999999e-07,-135.07757568359375
2155,1.7958333333333332e-07,-135.07757568359375
2156,1.7966666666666665e-07,-135.07740783691406
2157,1.7975e-07,-135.07754516601562
2158,1.7983333333333334e-07,-135.07687377929688
2159,1.7991666666666667e-07,-135.07623291015625
2160,1.8e-07,-135.07760620117188
2161,1.8008333333333333e-07,-135.07656860351562
2162,1.8016666666666666e-07,-135.07492065429688
2163,1.8025e-07,-135.0752410888672
2164,1.8033333333333332e-07,-135.0736846923828
2165,1.8041666666666665e-07,-135.0737762451172
2166,1.8049999999999998e-07,-135.07398986816406
2167,1.8058333333333334e-07,-135.07479858398438
2168,1.8066666666666667e-07,-135.07321166992188
2169,1.8075e-07,-135.07260131835938
2170,1.8083333333333333e-07,-135.07281494140625
2171,1.8091666666666666e-07,-135.07244873046875
2172,1.81e-07,-135.07254028320312
2173,1.8108333333333332e-07,-135.07069396972656
2174,1.8116666666666665e-07,-135.0692596435547
2175,1.8124999999999999e-07,-135.07000732421875
2176,1.8133333333333332e-07,-135.07388305664062
2177,1.8141666666666665e-07,-135.06982421875
2178,1.815e-07,-135.06967163085938
2179,1.8158333333333333e-07,-135.0657501220703
2180,1.8166666666666667e-07,-135.0676727294922
2181,1.8175e-07,-135.0670928955078
2182,1.8183333333333333e-07,-135.06719970703125
2183,1.8191666666666666e-07,-135.0659637451172
2184,1.82e-07,-135.0669403076172
2185,1.8208333333333332e-07,-135.0643310546875
2186,1.8216666666666665e-07,-135.0649871826172
2187,1.8224999999999998e-07,-135.06405639648438
2188,1.8233333333333334e-07,-135.062744140625
2189,1.8241666666666667e-07,-135.06185913085938
2190,1.825e-07,-135.06141662597656
2191,1.8258333333333333e-07,-135.0631561279297
2192,1.8266666666666666e-07,-135.06280517578125
2193,1.8275e-07,-135.06060791015625
2194,1.8283333333333332e-07,-135.05958557128906
2195,1.8291666666666665e-07,-135.05926513671875
2196,1.8299999999999998e-07,-135.05856323242188
2197,1.8308333333333332e-07,-135.0589141845703
2198,1.8316666666666667e-07,-135.05934143066406
2199,1.8325e-07,-135.0572052001953
2200,1.8333333333333333e-07,-135.05752563476562
2201,1.8341666666666666e-07,-135.0561981201172
2202,1.835e-07,-135.0548095703125
2203,1.8358333333333333e-07,-135.05450439453125
2204,1.8366666666666666e-07,-135.05482482910156
2205,1.8375e-07,-135.0541229248047
2206,1.8383333333333332e-07,-135.05288696289062
2207,1.8391666666666665e-07,-135.05245971679688
2208,1.8399999999999998e-07,-135.05419921875
2209,1.8408333333333334e-07,-135.0517120361328
2210,1.8416666666666667e-07,-135.05076599121094
2211,1.8425e-07,-135.05137634277344
2212,1.8433333333333333e-07,-135.04937744140625
2213,1.8441666666666666e-07,-135.04957580566406
2214,1.845e-07,-135.0501251220703
2215,1.8458333333333332e-07,-135.04794311523438
2216,1.8466666666666665e-07,-135.04782104492188
2217,1.8474999999999998e-07,-135.04615783691406
2218,1.8483333333333331e-07,-135.0462188720703
2219,1.8491666666666667e-07,-135.0465545654297
2220,1.85e-07,-135.04515075683594
2221,1.8508333333333333e-07,-135.0441436767578
2222,1.8516666666666666e-07,-135.04290771484375
2223,1.8525e-07,-135.04287719726562
2224,1.8533333333333333e-07,-135.04205322265625
2225,1.8541666666666666e-07,-135.0424041748047
2226,1.855e-07,-135.04042053222656
2227,1.8558333333333332e-07,-135.03945922851562
2228,1.8566666666666665e-07,-135.0393829345703
2229,1.8574999999999998e-07,-135.03872680664062
2230,1.8583333333333334e-07,-135.03799438476562
2231,1.8591666666666667e-07,-135.0376739501953
2232,1.86e-07,-135.03598022460938
2233,1.8608333333333333e-07,-135.034912109375
2234,1.8616666666666666e-07,-135.03472900390625
2235,1.8625e-07,-135.03431701660156
2236,1.8633333333333332e-07,-135.03372192382812
2237,1.8641666666666665e-07,-135.03189086914062
2238,1.8649999999999998e-07,-135.0315704345703
2239,1.8658333333333331e-07,-135.0302276611328
2240,1.8666666666666667e-07,-135.03082275390625
2241,1.8675e-07,-135.02865600585938
2242,1.8683333333333333e-07,-135.02886962890625
2243,1.8691666666666666e-07,-135.0272216796875
2244,1.87e-07,-135.0270538330078
2245,1.8708333333333332e-07,-135.0259246826172
2246,1.8716666666666666e-07,-135.0240478515625
2247,1.8724999999999999e-07,-135.02536010742188
2248,1.8733333333333332e-07,-135.0226593017578
2249,1.8741666666666665e-07,-135.02418518066406
2250,1.875e-07,-135.02169799804688
2251,1.8758333333333334e-07,-135.02020263671875
2252,1.8766666666666667e-07,-135.01995849609375
2253,1.8775e-07,-135.0198516845703
2254,1.8783333333333333e-07,-135.0181427001953
2255,1.8791666666666666e-07,-135.0180206298828
2256,1.88e-07,-135.0168914794922
2257,1.8808333333333332e-07,-135.0159149169922
2258,1.8816666666666665e-07,-135.013916015625
2259,1.8824999999999998e-07,-135.0132598876953
2260,1.883333333333333e-07,-135.0147247314453
2261,1.8841666666666667e-07,-135.01348876953125
2262,1.885e-07,-135.01150512695312
2263,1.8858333333333333e-07,-135.0114288330078
2264,1.8866666666666666e-07,-135.01080322265625
2265,1.8875e-07,-135.00990295410156
2266,1.8883333333333332e-07,-135.00790405273438
2267,1.8891666666666665e-07,-135.0076904296875
2268,1.8899999999999999e-07,-135.005615234375
2269,1.8908333333333332e-07,-135.0056610107422
2270,1.8916666666666665e-07,-135.0043487548828
2271,1.8925e-07,-135.00257873535156
2272,1.8933333333333333e-07,-135.00384521484375
2273,1.8941666666666667e-07,-135.0008544921875
2274,1.895e-07,-135.0008544921875
2275,1.8958333333333333e-07,-134.9995574951172
2276,1.8966666666666666e-07,-134.9990997314453
2277,1.8975e-07,-134.99656677246094
2278,1.8983333333333332e-07,-134.9978790283203
2279,1.8991666666666665e-07,-134.9954376220703
2280,1.8999999999999998e-07,-134.99557495117188
2281,1.9008333333333334e-07,-134.99476623535156
2282,1.9016666666666667e-07,-134.9937744140625
2283,1.9025e-07,-134.9899444580078
2284,1.9033333333333333e-07,-134.9897918701172
2285,1.9041666666666666e-07,-134.99024963378906
2286,1.905e-07,-134.98883056640625
2287,1.9058333333333332e-07,-134.9876251220703
2288,1.9066666666666665e-07,-134.988037109375
2289,1.9074999999999998e-07,-134.98536682128906
2290,1.9083333333333331e-07,-134.98324584960938
2291,1.9091666666666665e-07,-134.9832000732422
2292,1.91e-07,-134.9834442138672
2293,1.9108333333333333e-07,-134.98353576660156
2294,1.9116666666666666e-07,-134.98037719726562
2295,1.9125e-07,-134.97857666015625
2296,1.9133333333333333e-07,-134.97801208496094
2297,1.9141666666666666e-07,-134.977783203125
2298,1.915e-07,-134.97430419921875
2299,1.9158333333333332e-07,-134.97544860839844
2300,1.9166666666666665e-07,-134.9735870361328
2301,1.9174999999999998e-07,-134.97296142578125
2302,1.9183333333333334e-07,-134.9723663330078
2303,1.9191666666666667e-07,-134.9710693359375
2304,1.92e-07,-134.97193908691406
2305,1.9208333333333333e-07,-134.96929931640625
2306,1.9216666666666666e-07,-134.96636962890625
2307,1.9225e-07,-134.96556091308594
2308,1.9233333333333332e-07,-134.96484375
2309,1.9241666666666665e-07,-134.96482849121094
2310,1.9249999999999998e-07,-134.9640655517578
2311,1.9258333333333331e-07,-134.9612274169922
2312,1.9266666666666667e-07,-134.96005249023438
2313,1.9275e-07,-134.95913696289062
2314,1.9283333333333333e-07,-134.95748901367188
2315,1.9291666666666666e-07,-134.95652770996094
2316,1.93e-07,-134.95521545410156
2317,1.9308333333333333e-07,-134.95359802246094
2318,1.9316666666666666e-07,-134.95252990722656
2319,1.9324999999999999e-07,-134.95108032226562
2320,1.9333333333333332e-07,-134.95120239257812
2321,1.9341666666666665e-07,-134.949462890625
2322,1.9349999999999998e-07,-134.94822692871094
2323,1.9358333333333334e-07,-134.94747924804688
2324,1.9366666666666667e-07,-134.9461669921875
2325,1.9375e-07,-134.9441680908203
2326,1.9383333333333333e-07,-134.94410705566406
2327,1.9391666666666666e-07,-134.94229125976562
2328,1.94e-07,-134.94091796875
2329,1.9408333333333332e-07,-134.94046020507812
2330,1.9416666666666665e-07,-134.93795776367188
2331,1.9424999999999998e-07,-134.9385223388672
2332,1.9433333333333331e-07,-134.93544006347656
2333,1.9441666666666667e-07,-134.93496704101562
2334,1.945e-07,-134.933837890625
2335,1.9458333333333333e-07,-134.9319305419922
2336,1.9466666666666666e-07,-134.93260192871094
2337,1.9475e-07,-134.9305877685547
2338,1.9483333333333332e-07,-134.92825317382812
2339,1.9491666666666666e-07,-134.92822265625
2340,1.9499999999999999e-07,-134.9271240234375
2341,1.9508333333333332e-07,-134.92446899414062
2342,1.9516666666666665e-07,-134.92288208007812
2343,1.9525e-07,-134.92185974121094
2344,1.9533333333333334e-07,-134.92184448242188
2345,1.9541666666666667e-07,-134.9190673828125
2346,1.955e-07,-134.91702270507812
2347,1.9558333333333333e-07,-134.91600036621094
2348,1.9566666666666666e-07,-134.91477966308594
2349,1.9575e-07,-134.91334533691406
2350,1.9583333333333332e-07,-134.91285705566406
2351,1.9591666666666665e-07,-134.9112548828125
2352,1.9599999999999998e-07,-134.9104461669922
2353,1.960833333333333e-07,-134.9088134765625
2354,1.9616666666666667e-07,-134.9044189453125
2355,1.9625e-07,-134.90573120117188
2356,1.9633333333333333e-07,-134.9050750732422
2357,1.9641666666666666e-07,-134.9019317626953
2358,1.965e-07,-134.90103149414062
2359,1.9658333333333332e-07,-134.89987182617188
2360,1.9666666666666665e-07,-134.8988037109375
2361,1.9674999999999999e-07,-134.897216796875
2362,1.9683333333333332e-07,-134.896728515625
2363,1.9691666666666665e-07,-134.89431762695312
2364,1.97e-07,-134.89346313476562
2365,1.9708333333333333e-07,-134.891357421875
2366,1.9716666666666667e-07,-134.89019775390625
2367,1.9725e-07,-134.88796997070312
2368,1.9733333333333333e-07,-134.88694763183594
2369,1.9741666666666666e-07,-134.88482666015625
2370,1.975e-07,-134.88475036621094
2371,1.9758333333333332e-07,-134.88351440429688
2372,1.9766666666666665e-07,-134.88168334960938
2373,1.9774999999999998e-07,-134.8806610107422
2374,1.9783333333333334e-07,-134.87936401367188
2375,1.9791666666666667e-07,-134.8770294189453
2376,1.98e-07,-134.87576293945312
2377,1.9808333333333333e-07,-134.8743133544922
2378,1.9816666666666666e-07,-134.87167358398438
2379,1.9825e-07,-134.8707275390625
2380,1.9833333333333332e-07,-134.87020874023438
2381,1.9841666666666665e-07,-134.86752319335938
2382,1.9849999999999998e-07,-134.8658447265625
2383,1.9858333333333331e-07,-134.8665008544922
2384,1.9866666666666665e-07,-134.86439514160156
2385,1.9875e-07,-134.8623504638672
2386,1.9883333333333333e-07,-134.8600616455078
2387,1.9891666666666666e-07,-134.8585662841797
2388,1.99e-07,-134.85784912109375
2389,1.9908333333333333e-07,-134.8561553955078
2390,1.9916666666666666e-07,-134.85464477539062
2391,1.9925e-07,-134.85264587402344
2392,1.9933333333333332e-07,-134.8513946533203
2393,1.9941666666666665e-07,-134.84893798828125
2394,1.9949999999999998e-07,-134.84703063964844
2395,1.9958333333333334e-07,-134.84620666503906
2396,1.9966666666666667e-07,-134.8445587158203
2397,1.9975e-07,-134.8433074951172
2398,1.9983333333333333e-07,-134.84144592285156
2399,1.9991666666666666e-07,-134.8392333984375
2400,2e-07,-134.8380584716797
2401,2.0008333333333332e-07,-134.8363494873047
2402,2.0016666666666665e-07,-134.8354034423828
2403,2.0024999999999998e-07,-134.83441162109375
2404,2.0033333333333331e-07,-134.83059692382812
2405,2.0041666666666667e-07,-134.82989501953125
2406,2.005e-07,-134.8276824951172
2407,2.0058333333333333e-07,-134.82717895507812
2408,2.0066666666666666e-07,-134.82469177246094
2409,2.0075e-07,-134.82302856445312
2410,2.0083333333333333e-07,-134.8217315673828
2411,2.0091666666666666e-07,-134.82015991210938
2412,2.0099999999999999e-07,-134.81805419921875
2413,2.0108333333333332e-07,-134.81553649902344
2414,2.0116666666666665e-07,-134.81484985351562
2415,2.0124999999999998e-07,-134.8131103515625
2416,2.0133333333333334e-07,-134.81045532226562
2417,2.0141666666666667e-07,-134.8096923828125
2418,2.015e-07,-134.80772399902344
2419,2.0158333333333333e-07,-134.80682373046875
2420,2.0166666666666666e-07,-134.8046112060547
2421,2.0175e-07,-134.80264282226562
2422,2.0183333333333332e-07,-134.80096435546875
2423,2.0191666666666665e-07,-134.79940795898438
2424,2.0199999999999998e-07,-134.79795837402344
2425,2.020833333333333e-07,-134.79501342773438
2426,2.0216666666666667e-07,-134.79440307617188
2427,2.0225e-07,-134.7917022705078
2428,2.0233333333333333e-07,-134.78976440429688
2429,2.0241666666666666e-07,-134.78880310058594
2430,2.025e-07,-134.78692626953125
2431,2.0258333333333332e-07,-134.78451538085938
2432,2.0266666666666666e-07,-134.7828826904297
2433,2.0274999999999999e-07,-134.78089904785156
2434,2.0283333333333332e-07,-134.7797088623047
2435,2.0291666666666665e-07,-134.77757263183594
2436,2.03e-07,-134.7748260498047
2437,2.0308333333333334e-07,-134.77304077148438
2438,2.0316666666666667e-07,-134.770263671875
2439,2.0325e-07,-134.77113342285156
2440,2.0333333333333333e-07,-134.7692413330078
2441,2.0341666666666666e-07,-134.76707458496094
2442,2.035e-07,-134.7646942138672
2443,2.0358333333333332e-07,-134.7628936767578
2444,2.0366666666666665e-07,-134.7615966796875
2445,2.0374999999999998e-07,-134.7588348388672
2446,2.038333333333333e-07,-134.7566375732422
2447,2.0391666666666667e-07,-134.7576141357422
2448,2.04e-07,-134.75375366210938
2449,2.0408333333333333e-07,-134.7506866455078
2450,2.0416666666666666e-07,-134.74974060058594
2451,2.0425e-07,-134.74679565429688
2452,2.0433333333333332e-07,-134.74655151367188
2453,2.0441666666666665e-07,-134.74484252929688
2454,2.0449999999999998e-07,-134.74195861816406
2455,2.0458333333333332e-07,-134.74111938476562
2456,2.0466666666666665e-07,-134.73916625976562
2457,2.0475e-07,-134.73696899414062
2458,2.0483333333333333e-07,-134.73406982421875
2459,2.0491666666666667e-07,-134.7324981689453
2460,2.05e-07,-134.73069763183594
2461,2.0508333333333333e-07,-134.72775268554688
2462,2.0516666666666666e-07,-134.72901916503906
2463,2.0525e-07,-134.724609375
2464,2.0533333333333332e-07,-134.7256622314453
2465,2.0541666666666665e-07,-134.7205810546875
2466,2.0549999999999998e-07,-134.71885681152344
2467,2.0558333333333334e-07,-134.71722412109375
2468,2.0566666666666667e-07,-134.71588134765625
2469,2.0575e-07,-134.71253967285156
2470,2.0583333333333333e-07,-134.71092224121094
2471,2.0591666666666666e-07,-134.70907592773438
2472,2.06e-07,-134.70582580566406
2473,2.0608333333333332e-07,-134.70440673828125
2474,2.0616666666666665e-07,-134.70152282714844
2475,2.0624999999999998e-07,-134.6991729736328
2476,2.0633333333333331e-07,-134.70118713378906
2477,2.0641666666666665e-07,-134.69842529296875
2478,2.065e-07,-134.69625854492188
2479,2.0658333333333333e-07,-134.693359375
2480,2.0666666666666666e-07,-134.69007873535156
2481,2.0675e-07,-134.6890411376953
2482,2.0683333333333333e-07,-134.68673706054688
2483,2.0691666666666666e-07,-134.68466186523438
2484,2.07e-07,-134.68338012695312
2485,2.0708333333333332e-07,-134.68099975585938
2486,2.0716666666666665e-07,-134.67820739746094
2487,2.0724999999999998e-07,-134.67733764648438
2488,2.0733333333333334e-07,-134.66909790039062
2489,2.0741666666666667e-07,-134.67129516601562
2490,2.075e-07,-134.6699676513672
2491,2.0758333333333333e-07,-134.66787719726562
2492,2.0766666666666666e-07,-134.66238403320312
2493,2.0775e-07,-134.66165161132812
2494,2.0783333333333332e-07,-134.66029357910156
2495,2.0791666666666665e-07,-134.6578826904297
2496,2.0799999999999998e-07,-134.65464782714844
2497,2.0808333333333331e-07,-134.65426635742188
2498,2.0816666666666667e-07,-134.65216064453125
2499,2.0825e-07,-134.6497344970703
2500,2.0833333333333333e-07,-134.64942932128906
2501,2.0841666666666666e-07,-134.6465606689453
2502,2.085e-07,-134.6446533203125
2503,2.0858333333333333e-07,-134.64166259765625
2504,2.0866666666666666e-07,-134.63804626464844
2505,2.0874999999999999e-07,-134.63702392578125
2506,2.0883333333333332e-07,-134.6344757080078
2507,2.0891666666666665e-07,-134.6330108642578
2508,2.0899999999999998e-07,-134.6298065185547
2509,2.0908333333333334e-07,-134.62867736816406
2510,2.0916666666666667e-07,-134.62461853027344
2511,2.0925e-07,-134.62442016601562
2512,2.0933333333333333e-07,-134.62232971191406
2513,2.0941666666666666e-07,-134.6180877685547
2514,2.095e-07,-134.61590576171875
2515,2.0958333333333332e-07,-134.6134796142578
2516,2.0966666666666665e-07,-134.61253356933594
2517,2.0974999999999998e-07,-134.61050415039062
2518,2.098333333333333e-07,-134.60789489746094
2519,2.0991666666666667e-07,-134.60501098632812
2520,2.1e-07,-134.60333251953125
2521,2.1008333333333333e-07,-134.60079956054688
2522,2.1016666666666666e-07,-134.5981903076172
2523,2.1025e-07,-134.59677124023438
2524,2.1033333333333332e-07,-134.59356689453125
2525,2.1041666666666665e-07,-134.591064453125
2526,2.1049999999999999e-07,-134.58822631835938
2527,2.1058333333333332e-07,-134.5870361328125
2528,2.1066666666666665e-07,-134.58609008789062
2529,2.1075e-07,-134.58151245117188
2530,2.1083333333333334e-07,-134.58016967773438
2531,2.1091666666666667e-07,-134.57749938964844
2532,2.11e-07,-134.57489013671875
2533,2.1108333333333333e-07,-134.57313537597656
2534,2.1116666666666666e-07,-134.57052612304688
2535,2.1125e-07,-134.56886291503906
2536,2.1133333333333332e-07,-134.5662078857422
2537,2.1141666666666665e-07,-134.56382751464844
2538,2.1149999999999998e-07,-134.56053161621094
2539,2.115833333333333e-07,-134.55795288085938
2540,2.1166666666666667e-07,-134.55670166015625
2541,2.1175e-07,-134.55393981933594
2542,2.1183333333333333e-07,-134.55267333984375
2543,2.1191666666666666e-07,-134.5509033203125
2544,2.12e-07,-134.54452514648438
2545,2.1208333333333332e-07,-134.5438690185547
2546,2.1216666666666665e-07,-134.5419158935547
2547,2.1224999999999998e-07,-134.5396728515625
2548,2.1233333333333332e-07,-134.5377197265625
2549,2.1241666666666665e-07,-134.5343780517578
2550,2.125e-07,-134.5313720703125
2551,2.1258333333333333e-07,-134.52853393554688
2552,2.1266666666666667e-07,-134.52630615234375
2553,2.1275e-07,-134.52542114257812
2554,2.1283333333333333e-07,-134.52108764648438
2555,2.1291666666666666e-07,-134.51918029785156
2556,2.13e-07,-134.51708984375
2557,2.1308333333333332e-07,-134.5155487060547
2558,2.1316666666666665e-07,-134.51133728027344
2559,2.1324999999999998e-07,-134.50994873046875
2560,2.1333333333333334e-07,-134.50376892089844
2561,2.1341666666666667e-07,-134.5041046142578
2562,2.135e-07,-134.50250244140625
2563,2.1358333333333333e-07,-134.49960327148438
2564,2.1366666666666666e-07,-134.49658203125
2565,2.1375e-07,-134.4950408935547
2566,2.1383333333333332e-07,-134.49026489257812
2567,2.1391666666666665e-07,-134.48777770996094
2568,2.1399999999999998e-07,-134.48605346679688
2569,2.1408333333333331e-07,-134.48391723632812
2570,2.1416666666666665e-07,-134.4815216064453
2571,2.1425e-07,-134.47979736328125
2572,2.1433333333333333e-07,-134.47689819335938
2573,2.1441666666666666e-07,-134.4737548828125
2574,2.145e-07,-134.46990966796875
2575,2.1458333333333333e-07,-134.46849060058594
2576,2.1466666666666666e-07,-134.46646118164062
2577,2.1475e-07,-134.4633331298828
2578,2.1483333333333332e-07,-134.4600067138672
2579,2.1491666666666665e-07,-134.4588623046875
2580,2.1499999999999998e-07,-134.45433044433594
2581,2.1508333333333334e-07,-134.4525604248047
2582,2.1516666666666667e-07,-134.4495086669922
2583,2.1525e-07,-134.447509765625
2584,2.1533333333333333e-07,-134.44580078125
2585,2.1541666666666666e-07,-134.443603515625
2586,2.155e-07,-134.43894958496094
2587,2.1558333333333332e-07,-134.43585205078125
2588,2.1566666666666665e-07,-134.43408203125
2589,2.1574999999999998e-07,-134.43212890625
2590,2.1583333333333331e-07,-134.428466796875
2591,2.1591666666666664e-07,-134.42544555664062
2592,2.16e-07,-134.42478942871094
2593,2.1608333333333333e-07,-134.42213439941406
2594,2.1616666666666666e-07,-134.41839599609375
2595,2.1625e-07,-134.41561889648438
2596,2.1633333333333332e-07,-134.41323852539062
2597,2.1641666666666666e-07,-134.4102783203125
2598,2.1649999999999999e-07,-134.40687561035156
2599,2.1658333333333332e-07,-134.40438842773438
2600,2.1666666666666665e-07,-134.40130615234375
2601,2.1674999999999998e-07,-134.39761352539062
2602,2.1683333333333334e-07,-134.39535522460938
2603,2.1691666666666667e-07,-134.3929443359375
2604,2.17e-07,-134.38931274414062
2605,2.1708333333333333e-07,-134.38726806640625
2606,2.1716666666666666e-07,-134.3839874267578
2607,2.1725e-07,-134.38214111328125
2608,2.1733333333333332e-07,-134.38070678710938
2609,2.1741666666666665e-07,-134.37652587890625
2610,2.1749999999999998e-07,-134.37387084960938
2611,2.175833333333333e-07,-134.37078857421875
2612,2.1766666666666667e-07,-134.36856079101562
2613,2.1775e-07,-134.365478515625
2614,2.1783333333333333e-07,-134.3616485595703
2615,2.1791666666666666e-07,-134.3589324951172
2616,2.18e-07,-134.35731506347656
2617,2.1808333333333332e-07,-134.3550567626953
2618,2.1816666666666665e-07,-134.3501434326172
2619,2.1824999999999999e-07,-134.3489532470703
2620,2.1833333333333332e-07,-134.3447723388672
2621,2.1841666666666665e-07,-134.34255981445312
2622,2.1849999999999998e-07,-134.34034729003906
2623,2.1858333333333334e-07,-134.33741760253906
2624,2.1866666666666667e-07,-134.33224487304688
2625,2.1875e-07,-134.32984924316406
2626,2.1883333333333333e-07,-134.3294677734375
2627,2.1891666666666666e-07,-134.32455444335938
2628,2.19e-07,-134.32015991210938
2629,2.1908333333333332e-07,-134.31692504882812
2630,2.1916666666666665e-07,-134.3140869140625
2631,2.1924999999999998e-07,-134.3123016357422
2632,2.193333333333333e-07,-134.30975341796875
2633,2.1941666666666667e-07,-134.306396484375
2634,2.195e-07,-134.30307006835938
2635,2.1958333333333333e-07,-134.3004150390625
2636,2.1966666666666666e-07,-134.29776000976562
2637,2.1975e-07,-134.2957000732422
2638,2.1983333333333332e-07,-134.2918243408203
2639,2.1991666666666665e-07,-134.2895965576172
2640,2.1999999999999998e-07,-134.2854461669922
2641,2.2008333333333332e-07,-134.28411865234375
2642,2.2016666666666665e-07,-134.2794952392578
2643,2.2025e-07,-134.27755737304688
2644,2.2033333333333333e-07,-134.2745819091797
2645,2.2041666666666667e-07,-134.27227783203125
2646,2.205e-07,-134.26878356933594
2647,2.2058333333333333e-07,-134.26571655273438
2648,2.2066666666666666e-07,-134.2628631591797
2649,2.2075e-07,-134.25912475585938
2650,2.2083333333333332e-07,-134.25653076171875
2651,2.2091666666666665e-07,-134.2528533935547
2652,2.2099999999999998e-07,-134.25035095214844
2653,2.210833333333333e-07,-134.24708557128906
2654,2.2116666666666667e-07,-134.24542236328125
2655,2.2125e-07,-134.24119567871094
2656,2.2133333333333333e-07,-134.2375946044922
2657,2.2141666666666666e-07,-134.23480224609375
2658,2.215e-07,-134.23316955566406
2659,2.2158333333333332e-07,-134.22605895996094
2660,2.2166666666666665e-07,-134.22531127929688
2661,2.2174999999999998e-07,-134.2213592529297
2662,2.2183333333333331e-07,-134.21995544433594
2663,2.2191666666666665e-07,-134.2148895263672
2664,2.22e-07,-134.21206665039062
2665,2.2208333333333333e-07,-134.208984375
2666,2.2216666666666666e-07,-134.20469665527344
2667,2.2225e-07,-134.2027130126953
2668,2.2233333333333333e-07,-134.19932556152344
2669,2.2241666666666666e-07,-134.19627380371094
2670,2.225e-07,-134.1927032470703
2671,2.2258333333333332e-07,-134.191162109375
2672,2.2266666666666665e-07,-134.18780517578125
2673,2.2274999999999998e-07,-134.18325805664062
2674,2.2283333333333334e-07,-134.18008422851562
2675,2.2291666666666667e-07,-134.17628479003906
2676,2.23e-07,-134.17300415039062
2677,2.2308333333333333e-07,-134.1715850830078
2678,2.2316666666666666e-07,-134.16851806640625
2679,2.2325e-07,-134.1650390625
2680,2.2333333333333332e-07,-134.1622772216797
2681,2.2341666666666665e-07,-134.15806579589844
2682,2.2349999999999998e-07,-134.15428161621094
2683,2.2358333333333331e-07,-134.1520233154297
2684,2.2366666666666664e-07,-134.14794921875
2685,2.2375e-07,-134.146240234375
2686,2.2383333333333333e-07,-134.14266967773438
2687,2.2391666666666666e-07,-134.13873291015625
2688,2.24e-07,-134.13336181640625
2689,2.2408333333333332e-07,-134.13177490234375
2690,2.2416666666666666e-07,-134.1292724609375
2691,2.2424999999999999e-07,-134.12351989746094
2692,2.2433333333333332e-07,-134.12266540527344
2693,2.2441666666666665e-07,-134.11898803710938
2694,2.2449999999999998e-07,-134.11570739746094
2695,2.2458333333333334e-07,-134.1119842529297
2696,2.2466666666666667e-07,-134.10845947265625
2697,2.2475e-07,-134.10302734375
2698,2.2483333333333333e-07,-134.10195922851562
2699,2.2491666666666666e-07,-134.09744262695312
2700,2.25e-07,-134.09544372558594
2701,2.2508333333333332e-07,-134.0920867919922
2702,2.2516666666666665e-07,-134.0876007080078
2703,2.2524999999999998e-07,-134.0842742919922
2704,2.253333333333333e-07,-134.08116149902344
2705,2.2541666666666667e-07,-134.07818603515625
2706,2.255e-07,-134.0727081298828
2707,2.2558333333333333e-07,-134.0701904296875
2708,2.2566666666666666e-07,-134.0677490234375
2709,2.2575e-07,-134.06427001953125
2710,2.2583333333333332e-07,-134.0609893798828
2711,2.2591666666666665e-07,-134.05889892578125
2712,2.2599999999999999e-07,-134.05470275878906
2713,2.2608333333333332e-07,-134.04978942871094
2714,2.2616666666666665e-07,-134.0472412109375
2715,2.2624999999999998e-07,-134.0432891845703
2716,2.2633333333333334e-07,-134.03997802734375
2717,2.2641666666666667e-07,-134.03684997558594
2718,2.265e-07,-134.03199768066406
2719,2.2658333333333333e-07,-134.0290985107422
2720,2.2666666666666666e-07,-134.02777099609375
2721,2.2675e-07,-134.02249145507812
2722,2.2683333333333332e-07,-134.018798828125
2723,2.2691666666666665e-07,-134.0150604248047
2724,2.2699999999999998e-07,-134.01219177246094
2725,2.270833333333333e-07,-134.0084991455078
2726,2.2716666666666667e-07,-134.0048065185547
2727,2.2725e-07,-134.00193786621094
2728,2.2733333333333333e-07,-133.99725341796875
2729,2.2741666666666666e-07,-133.9939727783203
2730,2.275e-07,-133.99063110351562
2731,2.2758333333333332e-07,-133.98617553710938
2732,2.2766666666666665e-07,-133.98248291015625
2733,2.2774999999999998e-07,-133.98011779785156
2734,2.2783333333333332e-07,-133.97702026367188
2735,2.2791666666666665e-07,-133.97222900390625
2736,2.28e-07,-133.96852111816406
2737,2.2808333333333333e-07,-133.9662628173828
2738,2.2816666666666666e-07,-133.96229553222656
2739,2.2825e-07,-133.95738220214844
2740,2.2833333333333333e-07,-133.95504760742188
2741,2.2841666666666666e-07,-133.9514617919922
2742,2.285e-07,-133.9467010498047
2743,2.2858333333333332e-07,-133.9439697265625
2744,2.2866666666666665e-07,-133.93930053710938
2745,2.2874999999999998e-07,-133.93655395507812
2746,2.288333333333333e-07,-133.9317626953125
2747,2.2891666666666667e-07,-133.9285888671875
2748,2.29e-07,-133.9261474609375
2749,2.2908333333333333e-07,-133.9219207763672
2750,2.2916666666666666e-07,-133.91729736328125
2751,2.2925e-07,-133.91485595703125
2752,2.2933333333333332e-07,-133.91024780273438
2753,2.2941666666666665e-07,-133.90597534179688
2754,2.2949999999999998e-07,-133.9036407470703
2755,2.2958333333333331e-07,-133.89840698242188
2756,2.2966666666666665e-07,-133.8956298828125
2757,2.2975e-07,-133.89080810546875
2758,2.2983333333333333e-07,-133.88800048828125
2759,2.2991666666666666e-07,-133.88548278808594
2760,2.3e-07,-133.88134765625
2761,2.3008333333333333e-07,-133.87709045410156
2762,2.3016666666666666e-07,-133.87159729003906
2763,2.3025e-07,-133.86851501464844
2764,2.3033333333333332e-07,-133.8650665283203
2765,2.3041666666666665e-07,-133.8606719970703
2766,2.3049999999999998e-07,-133.85816955566406
2767,2.3058333333333334e-07,-133.85348510742188
2768,2.3066666666666667e-07,-133.85028076171875
2769,2.3075e-07,-133.84466552734375
2770,2.3083333333333333e-07,-133.84283447265625
2771,2.3091666666666666e-07,-133.83792114257812
2772,2.31e-07,-133.83543395996094
2773,2.3108333333333332e-07,-133.83114624023438
2774,2.3116666666666665e-07,-133.82655334472656
2775,2.3124999999999998e-07,-133.82296752929688
2776,2.3133333333333331e-07,-133.8183135986328
2777,2.3141666666666664e-07,-133.8150634765625
2778,2.315e-07,-133.81094360351562
2779,2.3158333333333333e-07,-133.80789184570312
2780,2.3166666666666666e-07,-133.80337524414062
2781,2.3175e-07,-133.7989044189453
2782,2.3183333333333332e-07,-133.79595947265625
2783,2.3191666666666666e-07,-133.7911834716797
2784,2.3199999999999999e-07,-133.7883758544922
2785,2.3208333333333332e-07,-133.78335571289062
2786,2.3216666666666665e-07,-133.77955627441406
2787,2.3224999999999998e-07,-133.77589416503906
2788,2.3233333333333334e-07,-133.77142333984375
2789,2.3241666666666667e-07,-133.767333984375
2790,2.325e-07,-133.76315307617188
2791,2.3258333333333333e-07,-133.75949096679688
2792,2.3266666666666666e-07,-133.75537109375
2793,2.3275e-07,-133.75314331054688
2794,2.3283333333333332e-07,-133.74867248535156
2795,2.3291666666666665e-07,-133.74525451660156
2796,2.3299999999999998e-07,-133.7406768798828
2797,2.330833333333333e-07,-133.73675537109375
2798,2.3316666666666667e-07,-133.73165893554688
2799,2.3325e-07,-133.72705078125
2800,2.3333333333333333e-07,-133.72311401367188
2801,2.3341666666666666e-07,-133.72021484375
2802,2.335e-07,-133.7151641845703
2803,2.3358333333333332e-07,-133.7125244140625
2804,2.3366666666666665e-07,-133.70684814453125
2805,2.3374999999999999e-07,-133.70162963867188
2806,2.3383333333333332e-07,-133.69619750976562
2807,2.3391666666666665e-07,-133.69448852539062
2808,2.3399999999999998e-07,-133.69256591796875
2809,2.3408333333333334e-07,-133.6878662109375
2810,2.3416666666666667e-07,-133.68231201171875
2811,2.3425e-07,-133.67762756347656
2812,2.3433333333333333e-07,-133.67355346679688
2813,2.3441666666666666e-07,-133.6701202392578
2814,2.345e-07,-133.66529846191406
2815,2.3458333333333332e-07,-133.661865234375
2816,2.3466666666666665e-07,-133.6580810546875
2817,2.3474999999999998e-07,-133.65455627441406
2818,2.348333333333333e-07,-133.64971923828125
2819,2.3491666666666667e-07,-133.64633178710938
2820,2.35e-07,-133.64239501953125
2821,2.3508333333333333e-07,-133.6372528076172
2822,2.3516666666666666e-07,-133.63241577148438
2823,2.3525e-07,-133.6287078857422
2824,2.3533333333333332e-07,-133.6249542236328
2825,2.3541666666666665e-07,-133.62132263183594
2826,2.3549999999999998e-07,-133.61737060546875
2827,2.3558333333333332e-07,-133.61204528808594
2828,2.3566666666666665e-07,-133.60719299316406
2829,2.3575e-07,-133.60226440429688
2830,2.3583333333333333e-07,-133.59828186035156
2831,2.3591666666666666e-07,-133.5939178466797
2832,2.36e-07,-133.5918426513672
2833,2.3608333333333333e-07,-133.5865936279297
2834,2.3616666666666666e-07,-133.58285522460938
2835,2.3625e-07,-133.5771484375
2836,2.3633333333333332e-07,-133.57337951660156
2837,2.3641666666666665e-07,-133.5697021484375
2838,2.3649999999999998e-07,-133.56472778320312
2839,2.365833333333333e-07,-133.5594024658203
2840,2.3666666666666667e-07,-133.556396484375
2841,2.3675e-07,-133.55210876464844
2842,2.3683333333333333e-07,-133.54769897460938
2843,2.3691666666666666e-07,-133.5431671142578
2844,2.37e-07,-133.53952026367188
2845,2.3708333333333332e-07,-133.53390502929688
2846,2.3716666666666665e-07,-133.5303497314453
2847,2.3724999999999998e-07,-133.52651977539062
2848,2.3733333333333331e-07,-133.52125549316406
2849,2.3741666666666665e-07,-133.51683044433594
2850,2.375e-07,-133.51243591308594
2851,2.3758333333333333e-07,-133.5076446533203
2852,2.3766666666666666e-07,-133.50344848632812
2853,2.3775e-07,-133.5000762939453
2854,2.3783333333333333e-07,-133.4947509765625
2855,2.3791666666666666e-07,-133.49020385742188
2856,2.38e-07,-133.48602294921875
2857,2.3808333333333332e-07,-133.4812774658203
2858,2.3816666666666665e-07,-133.47592163085938
2859,2.3824999999999998e-07,-133.4720916748047
2860,2.3833333333333334e-07,-133.46726989746094
2861,2.3841666666666667e-07,-133.4644317626953
2862,2.3849999999999997e-07,-133.45762634277344
2863,2.3858333333333333e-07,-133.45443725585938
2864,2.3866666666666663e-07,-133.45022583007812
2865,2.3875e-07,-133.4446563720703
2866,2.3883333333333335e-07,-133.44097900390625
2867,2.3891666666666665e-07,-133.43624877929688
2868,2.39e-07,-133.43222045898438
2869,2.390833333333333e-07,-133.42572021484375
2870,2.3916666666666667e-07,-133.42491149902344
2871,2.3925e-07,-133.41847229003906
2872,2.3933333333333333e-07,-133.414306640625
2873,2.3941666666666664e-07,-133.40963745117188
2874,2.395e-07,-133.4031982421875
2875,2.395833333333333e-07,-133.40049743652344
2876,2.3966666666666666e-07,-133.3955078125
2877,2.3975e-07,-133.39114379882812
2878,2.398333333333333e-07,-133.38621520996094
2879,2.399166666666667e-07,-133.38052368164062
2880,2.4e-07,-133.3772735595703
2881,2.4008333333333334e-07,-133.3708953857422
2882,2.4016666666666664e-07,-133.36814880371094
2883,2.4025e-07,-133.36221313476562
2884,2.403333333333333e-07,-133.3586883544922
2885,2.4041666666666666e-07,-133.3536376953125
2886,2.405e-07,-133.34913635253906
2887,2.405833333333333e-07,-133.34437561035156
2888,2.406666666666667e-07,-133.33889770507812
2889,2.4075e-07,-133.33555603027344
2890,2.4083333333333334e-07,-133.32984924316406
2891,2.4091666666666664e-07,-133.32818603515625
2892,2.41e-07,-133.3206024169922
2893,2.410833333333333e-07,-133.31556701660156
2894,2.4116666666666666e-07,-133.3116455078125
2895,2.4124999999999997e-07,-133.30569458007812
2896,2.413333333333333e-07,-133.3009490966797
2897,2.414166666666667e-07,-133.29664611816406
2898,2.415e-07,-133.29296875
2899,2.4158333333333334e-07,-133.2871856689453
2900,2.4166666666666665e-07,-133.28213500976562
2901,2.4175e-07,-133.2795867919922
2902,2.418333333333333e-07,-133.2732696533203
2903,2.4191666666666667e-07,-133.26895141601562
2904,2.4199999999999997e-07,-133.26351928710938
2905,2.4208333333333333e-07,-133.2597198486328
2906,2.4216666666666663e-07,-133.2529296875
2907,2.4225e-07,-133.2496795654297
2908,2.4233333333333335e-07,-133.24510192871094
2909,2.4241666666666665e-07,-133.23973083496094
2910,2.425e-07,-133.23504638671875
2911,2.425833333333333e-07,-133.23031616210938
2912,2.4266666666666667e-07,-133.22618103027344
2913,2.4274999999999997e-07,-133.21963500976562
2914,2.4283333333333333e-07,-133.21417236328125
2915,2.4291666666666663e-07,-133.2088165283203
2916,2.43e-07,-133.20521545410156
2917,2.4308333333333335e-07,-133.19970703125
2918,2.4316666666666665e-07,-133.19512939453125
2919,2.4325e-07,-133.1900634765625
2920,2.433333333333333e-07,-133.18606567382812
2921,2.4341666666666667e-07,-133.18020629882812
2922,2.435e-07,-133.17596435546875
2923,2.4358333333333333e-07,-133.17059326171875
2924,2.4366666666666664e-07,-133.16607666015625
2925,2.4375e-07,-133.1610870361328
2926,2.438333333333333e-07,-133.155029296875
2927,2.4391666666666666e-07,-133.15077209472656
2928,2.44e-07,-133.14549255371094
2929,2.440833333333333e-07,-133.1405029296875
2930,2.441666666666667e-07,-133.1350860595703
2931,2.4425e-07,-133.13063049316406
2932,2.4433333333333334e-07,-133.12644958496094
2933,2.4441666666666664e-07,-133.11985778808594
2934,2.445e-07,-133.11642456054688
2935,2.445833333333333e-07,-133.1099853515625
2936,2.4466666666666666e-07,-133.1047821044922
2937,2.4474999999999996e-07,-133.10057067871094
2938,2.448333333333333e-07,-133.0946502685547
2939,2.449166666666667e-07,-133.08949279785156
2940,2.45e-07,-133.0849609375
2941,2.4508333333333334e-07,-133.08055114746094
2942,2.4516666666666665e-07,-133.07498168945312
2943,2.4525e-07,-133.06927490234375
2944,2.453333333333333e-07,-133.0647430419922
2945,2.4541666666666666e-07,-133.05914306640625
2946,2.4549999999999997e-07,-133.05528259277344
2947,2.455833333333333e-07,-133.04928588867188
2948,2.456666666666667e-07,-133.04373168945312
2949,2.4575e-07,-133.03904724121094
2950,2.4583333333333334e-07,-133.0347137451172
2951,2.4591666666666665e-07,-133.02781677246094
2952,2.46e-07,-133.02383422851562
2953,2.460833333333333e-07,-133.01815795898438
2954,2.4616666666666667e-07,-133.01226806640625
2955,2.4624999999999997e-07,-133.0068817138672
2956,2.4633333333333333e-07,-133.00306701660156
2957,2.4641666666666663e-07,-132.9960174560547
2958,2.465e-07,-132.99256896972656
2959,2.4658333333333335e-07,-132.98703002929688
2960,2.4666666666666665e-07,-132.98104858398438
2961,2.4675e-07,-132.97642517089844
2962,2.468333333333333e-07,-132.97097778320312
2963,2.4691666666666667e-07,-132.96563720703125
2964,2.47e-07,-132.96051025390625
2965,2.4708333333333333e-07,-132.9544219970703
2966,2.4716666666666664e-07,-132.94984436035156
2967,2.4725e-07,-132.9434051513672
2968,2.473333333333333e-07,-132.93988037109375
2969,2.4741666666666666e-07,-132.934326171875
2970,2.475e-07,-132.9292449951172
2971,2.475833333333333e-07,-132.92234802246094
2972,2.476666666666667e-07,-132.9190216064453
2973,2.4775e-07,-132.91299438476562
2974,2.4783333333333334e-07,-132.90740966796875
2975,2.4791666666666664e-07,-132.9017333984375
2976,2.48e-07,-132.8964385986328
2977,2.480833333333333e-07,-132.8909149169922
2978,2.4816666666666666e-07,-132.8849639892578
2979,2.4825e-07,-132.87991333007812
2980,2.483333333333333e-07,-132.87457275390625
2981,2.484166666666667e-07,-132.87010192871094
2982,2.485e-07,-132.86404418945312
2983,2.4858333333333334e-07,-132.85818481445312
2984,2.4866666666666664e-07,-132.85255432128906
2985,2.4875e-07,-132.84616088867188
2986,2.488333333333333e-07,-132.84242248535156
2987,2.4891666666666666e-07,-132.83631896972656
2988,2.4899999999999997e-07,-132.8295135498047
2989,2.490833333333333e-07,-132.82534790039062
2990,2.491666666666667e-07,-132.81781005859375
2991,2.4925e-07,-132.8137969970703
2992,2.4933333333333334e-07,-132.80882263183594
2993,2.4941666666666665e-07,-132.8023223876953
2994,2.495e-07,-132.79690551757812
2995,2.495833333333333e-07,-132.79319763183594
2996,2.4966666666666667e-07,-132.7859344482422
2997,2.4974999999999997e-07,-132.78024291992188
2998,2.4983333333333333e-07,-132.77647399902344
2999,2.4991666666666663e-07,-132.77085876464844
3000,2.5e-07,-132.7661590576172
3001,2.5008333333333335e-07,-132.75906372070312
3002,2.5016666666666665e-07,-132.75091552734375
3003,2.5025e-07,-132.74656677246094
3004,2.503333333333333e-07,-132.74325561523438
3005,2.5041666666666667e-07,-132.73597717285156
3006,2.5049999999999997e-07,-132.72714233398438
3007,2.5058333333333333e-07,-132.7225799560547
3008,2.5066666666666663e-07,-132.7184600830078
3009,2.5075e-07,-132.71226501464844
3010,2.5083333333333335e-07,-132.7078094482422
3011,2.5091666666666665e-07,-132.70266723632812
3012,2.51e-07,-132.6962890625
3013,2.510833333333333e-07,-132.69046020507812
3014,2.5116666666666667e-07,-132.68377685546875
3015,2.5125e-07,-132.67904663085938
3016,2.5133333333333333e-07,-132.67355346679688
3017,2.5141666666666664e-07,-132.66807556152344
3018,2.515e-07,-132.6636962890625
3019,2.515833333333333e-07,-132.65640258789062
3020,2.5166666666666666e-07,-132.64935302734375
3021,2.5175e-07,-132.64389038085938
3022,2.518333333333333e-07,-132.63766479492188
3023,2.519166666666667e-07,-132.63206481933594
3024,2.52e-07,-132.62527465820312
3025,2.5208333333333334e-07,-132.62039184570312
3026,2.5216666666666664e-07,-132.6146240234375
3027,2.5225e-07,-132.60794067382812
3028,2.523333333333333e-07,-132.6026611328125
3029,2.5241666666666666e-07,-132.59629821777344
3030,2.5249999999999996e-07,-132.5917205810547
3031,2.525833333333333e-07,-132.58534240722656
3032,2.526666666666667e-07,-132.57984924316406
3033,2.5275e-07,-132.573974609375
3034,2.5283333333333334e-07,-132.5670623779297
3035,2.5291666666666665e-07,-132.560546875
3036,2.53e-07,-132.55593872070312
3037,2.530833333333333e-07,-132.55233764648438
3038,2.5316666666666666e-07,-132.545654296875
3039,2.5324999999999997e-07,-132.5411376953125
3040,2.533333333333333e-07,-132.53305053710938
3041,2.534166666666667e-07,-132.52679443359375
3042,2.535e-07,-132.52023315429688
3043,2.5358333333333334e-07,-132.51513671875
3044,2.5366666666666665e-07,-132.5108642578125
3045,2.5375e-07,-132.50387573242188
3046,2.538333333333333e-07,-132.49749755859375
3047,2.5391666666666667e-07,-132.49185180664062
3048,2.5399999999999997e-07,-132.4855499267578
3049,2.5408333333333333e-07,-132.4788360595703
3050,2.5416666666666663e-07,-132.4727020263672
3051,2.5425e-07,-132.4655303955078
3052,2.5433333333333335e-07,-132.46026611328125
3053,2.5441666666666665e-07,-132.45362854003906
3054,2.545e-07,-132.44776916503906
3055,2.545833333333333e-07,-132.44271850585938
3056,2.5466666666666667e-07,-132.4351806640625
3057,2.5475e-07,-132.429443359375
3058,2.5483333333333333e-07,-132.4237823486328
3059,2.5491666666666664e-07,-132.4173126220703
3060,2.55e-07,-132.41220092773438
3061,2.550833333333333e-07,-132.4061279296875
3062,2.5516666666666666e-07,-132.40048217773438
3063,2.5525e-07,-132.39295959472656
3064,2.553333333333333e-07,-132.3856658935547
3065,2.554166666666667e-07,-132.3789825439453
3066,2.555e-07,-132.3743133544922
3067,2.5558333333333334e-07,-132.36862182617188
3068,2.5566666666666664e-07,-132.36175537109375
3069,2.5575e-07,-132.3561248779297
3070,2.558333333333333e-07,-132.3497772216797
3071,2.5591666666666666e-07,-132.34353637695312
3072,2.5599999999999996e-07,-132.33079528808594
3073,2.560833333333333e-07,-132.3308563232422
3074,2.561666666666667e-07,-132.32447814941406
3075,2.5625e-07,-132.31826782226562
3076,2.5633333333333334e-07,-132.31153869628906
3077,2.5641666666666664e-07,-132.3053436279297
3078,2.565e-07,-132.29910278320312
3079,2.565833333333333e-07,-132.2923126220703
3080,2.5666666666666666e-07,-132.28659057617188
3081,2.5674999999999997e-07,-132.27935791015625
3082,2.568333333333333e-07,-132.27383422851562
3083,2.569166666666667e-07,-132.2678985595703
3084,2.57e-07,-132.2604217529297
3085,2.5708333333333334e-07,-132.25448608398438
3086,2.5716666666666665e-07,-132.24795532226562
3087,2.5725e-07,-132.2421875
3088,2.573333333333333e-07,-132.23550415039062
3089,2.5741666666666667e-07,-132.22962951660156
3090,2.5749999999999997e-07,-132.22299194335938
3091,2.5758333333333333e-07,-132.21697998046875
3092,2.5766666666666663e-07,-132.210205078125
3093,2.5775e-07,-132.20396423339844
3094,2.5783333333333335e-07,-132.1970977783203
3095,2.5791666666666665e-07,-132.19094848632812
3096,2.58e-07,-132.18626403808594
3097,2.580833333333333e-07,-132.17710876464844
3098,2.5816666666666667e-07,-132.17034912109375
3099,2.5824999999999997e-07,-132.1639404296875
3100,2.5833333333333333e-07,-132.1580047607422
3101,2.5841666666666663e-07,-132.1516876220703
3102,2.585e-07,-132.14407348632812
3103,2.585833333333333e-07,-132.138427734375
3104,2.5866666666666665e-07,-132.1313018798828
3105,2.5875e-07,-132.125
3106,2.588333333333333e-07,-132.11746215820312
3107,2.5891666666666667e-07,-132.11180114746094
3108,2.59e-07,-132.10569763183594
3109,2.5908333333333333e-07,-132.09881591796875
3110,2.5916666666666664e-07,-132.0924072265625
3111,2.5925e-07,-132.08541870117188
3112,2.593333333333333e-07,-132.07762145996094
3113,2.5941666666666666e-07,-132.07131958007812
3114,2.595e-07,-132.06591796875
3115,2.595833333333333e-07,-132.05914306640625
3116,2.596666666666667e-07,-132.05191040039062
3117,2.5975e-07,-132.04579162597656
3118,2.5983333333333334e-07,-132.0380859375
3119,2.5991666666666664e-07,-132.03048706054688
3120,2.6e-07,-132.0242919921875
3121,2.600833333333333e-07,-132.01931762695312
3122,2.6016666666666666e-07,-132.01199340820312
3123,2.6024999999999996e-07,-132.0047607421875
3124,2.603333333333333e-07,-131.9976348876953
3125,2.604166666666667e-07,-131.98983764648438
3126,2.605e-07,-131.98414611816406
3127,2.6058333333333334e-07,-131.97802734375
3128,2.6066666666666664e-07,-131.97064208984375
3129,2.6075e-07,-131.9632568359375
3130,2.608333333333333e-07,-131.9572296142578
3131,2.6091666666666666e-07,-131.95066833496094
3132,2.6099999999999997e-07,-131.94273376464844
3133,2.610833333333333e-07,-131.93605041503906
3134,2.6116666666666663e-07,-131.93104553222656
3135,2.6125e-07,-131.92251586914062
3136,2.6133333333333334e-07,-131.91465759277344
3137,2.6141666666666665e-07,-131.90794372558594
3138,2.615e-07,-131.90199279785156
3139,2.615833333333333e-07,-131.89419555664062
3140,2.6166666666666667e-07,-131.88656616210938
3141,2.6174999999999997e-07,-131.88038635253906
3142,2.6183333333333333e-07,-131.87298583984375
3143,2.6191666666666663e-07,-131.86624145507812
3144,2.62e-07,-131.85919189453125
3145,2.6208333333333335e-07,-131.85350036621094
3146,2.6216666666666665e-07,-131.84495544433594
3147,2.6225e-07,-131.83984375
3148,2.623333333333333e-07,-131.8319854736328
3149,2.6241666666666667e-07,-131.825927734375
3150,2.625e-07,-131.81878662109375
3151,2.6258333333333333e-07,-131.81031799316406
3152,2.6266666666666664e-07,-131.8052978515625
3153,2.6275e-07,-131.79786682128906
3154,2.628333333333333e-07,-131.79025268554688
3155,2.6291666666666666e-07,-131.78309631347656
3156,2.63e-07,-131.77685546875
3157,2.630833333333333e-07,-131.7708740234375
3158,2.631666666666667e-07,-131.76210021972656
3159,2.6325e-07,-131.75379943847656
3160,2.6333333333333334e-07,-131.7476806640625
3161,2.6341666666666664e-07,-131.7391815185547
3162,2.635e-07,-131.73269653320312
3163,2.635833333333333e-07,-131.7256317138672
3164,2.6366666666666666e-07,-131.71705627441406
3165,2.6374999999999996e-07,-131.71087646484375
3166,2.638333333333333e-07,-131.7039337158203
3167,2.639166666666667e-07,-131.6966552734375
3168,2.64e-07,-131.68978881835938
3169,2.6408333333333334e-07,-131.6814422607422
3170,2.6416666666666664e-07,-131.6743927001953
3171,2.6425e-07,-131.667236328125
3172,2.643333333333333e-07,-131.6600341796875
3173,2.6441666666666666e-07,-131.65231323242188
3174,2.6449999999999997e-07,-131.64492797851562
3175,2.645833333333333e-07,-131.63748168945312
3176,2.646666666666667e-07,-131.63058471679688
3177,2.6475e-07,-131.62289428710938
3178,2.6483333333333334e-07,-131.61550903320312
3179,2.6491666666666665e-07,-131.60829162597656
3180,2.65e-07,-131.600830078125
3181,2.650833333333333e-07,-131.59422302246094
3182,2.6516666666666667e-07,-131.58433532714844
3183,2.6524999999999997e-07,-131.57806396484375
3184,2.6533333333333333e-07,-131.57138061523438
3185,2.6541666666666663e-07,-131.5644989013672
3186,2.655e-07,-131.5560760498047
3187,2.6558333333333335e-07,-131.54742431640625
3188,2.6566666666666665e-07,-131.54037475585938
3189,2.6575e-07,-131.5341339111328
3190,2.658333333333333e-07,-131.5266876220703
3191,2.6591666666666667e-07,-131.518310546875
3192,2.6599999999999997e-07,-131.51222229003906
3193,2.6608333333333333e-07,-131.50546264648438
3194,2.6616666666666663e-07,-131.49728393554688
3195,2.6625e-07,-131.49026489257812
3196,2.663333333333333e-07,-131.48219299316406
3197,2.6641666666666665e-07,-131.47386169433594
3198,2.665e-07,-131.46481323242188
3199,2.665833333333333e-07,-131.4582977294922
3200,2.6666666666666667e-07,-131.4523162841797
3201,2.6675e-07,-131.44302368164062
3202,2.6683333333333333e-07,-131.43423461914062
3203,2.6691666666666664e-07,-131.42758178710938
3204,2.67e-07,-131.42091369628906
3205,2.670833333333333e-07,-131.4127960205078
3206,2.6716666666666666e-07,-131.40199279785156
3207,2.6725e-07,-131.39208984375
3208,2.673333333333333e-07,-131.3858184814453
3209,2.674166666666667e-07,-131.38133239746094
3210,2.675e-07,-131.37673950195312
3211,2.6758333333333334e-07,-131.3701171875
3212,2.6766666666666664e-07,-131.36041259765625
3213,2.6775e-07,-131.35089111328125
3214,2.678333333333333e-07,-131.34323120117188
3215,2.6791666666666666e-07,-131.3367919921875
3216,2.6799999999999996e-07,-131.32742309570312
3217,2.680833333333333e-07,-131.31961059570312
3218,2.681666666666667e-07,-131.31192016601562
3219,2.6825e-07,-131.3043975830078
3220,2.6833333333333334e-07,-131.2965087890625
3221,2.6841666666666664e-07,-131.2880859375
3222,2.685e-07,-131.28018188476562
3223,2.685833333333333e-07,-131.27188110351562
3224,2.6866666666666666e-07,-131.26400756835938
3225,2.6874999999999997e-07,-131.25730895996094
3226,2.688333333333333e-07,-131.24981689453125
3227,2.6891666666666663e-07,-131.2408447265625
3228,2.69e-07,-131.23348999023438
3229,2.6908333333333334e-07,-131.2250213623047
3230,2.6916666666666665e-07,-131.2169647216797
3231,2.6925e-07,-131.2094268798828
3232,2.693333333333333e-07,-131.20050048828125
3233,2.6941666666666667e-07,-131.192138671875
3234,2.6949999999999997e-07,-131.18463134765625
3235,2.6958333333333333e-07,-131.17547607421875
3236,2.6966666666666663e-07,-131.1680908203125
3237,2.6975e-07,-131.16070556640625
3238,2.6983333333333335e-07,-131.1547088623047
3239,2.6991666666666665e-07,-131.1475830078125
3240,2.7e-07,-131.1381378173828
3241,2.700833333333333e-07,-131.1276092529297
3242,2.7016666666666667e-07,-131.1186065673828
3243,2.7025e-07,-131.11151123046875
3244,2.7033333333333333e-07,-131.104248046875
3245,2.7041666666666664e-07,-131.0957489013672
3246,2.705e-07,-131.0867462158203
3247,2.705833333333333e-07,-131.07803344726562
3248,2.7066666666666666e-07,-131.06906127929688
3249,2.7075e-07,-131.0628204345703
3250,2.708333333333333e-07,-131.0541534423828
3251,2.709166666666667e-07,-131.04620361328125
3252,2.71e-07,-131.0373992919922
3253,2.7108333333333334e-07,-131.030029296875
3254,2.7116666666666664e-07,-131.02096557617188
3255,2.7125e-07,-131.01329040527344
3256,2.713333333333333e-07,-131.00608825683594
3257,2.7141666666666666e-07,-130.99557495117188
3258,2.7149999999999996e-07,-130.98809814453125
3259,2.715833333333333e-07,-130.98077392578125
3260,2.716666666666667e-07,-130.97116088867188
3261,2.7175e-07,-130.96324157714844
3262,2.7183333333333334e-07,-130.95436096191406
3263,2.7191666666666664e-07,-130.9449920654297
3264,2.72e-07,-130.93719482421875
3265,2.720833333333333e-07,-130.92889404296875
3266,2.7216666666666666e-07,-130.92103576660156
3267,2.7224999999999997e-07,-130.91268920898438
3268,2.723333333333333e-07,-130.90330505371094
3269,2.724166666666667e-07,-130.89532470703125
3270,2.725e-07,-130.88668823242188
3271,2.7258333333333334e-07,-130.8779754638672
3272,2.7266666666666665e-07,-130.8695068359375
3273,2.7275e-07,-130.86141967773438
3274,2.728333333333333e-07,-130.85289001464844
3275,2.7291666666666667e-07,-130.8441619873047
3276,2.7299999999999997e-07,-130.8353729248047
3277,2.7308333333333333e-07,-130.82684326171875
3278,2.7316666666666663e-07,-130.81787109375
3279,2.7325e-07,-130.81002807617188
3280,2.7333333333333335e-07,-130.8011016845703
3281,2.7341666666666665e-07,-130.7924346923828
3282,2.735e-07,-130.78363037109375
3283,2.735833333333333e-07,-130.7743682861328
3284,2.7366666666666667e-07,-130.7658233642578
3285,2.7374999999999997e-07,-130.7571258544922
3286,2.7383333333333333e-07,-130.74900817871094
3287,2.7391666666666663e-07,-130.73983764648438
3288,2.74e-07,-130.73037719726562
3289,2.740833333333333e-07,-130.72186279296875
3290,2.7416666666666665e-07,-130.71315002441406
3291,2.7425e-07,-130.70509338378906
3292,2.743333333333333e-07,-130.6969451904297
3293,2.7441666666666667e-07,-130.68807983398438
3294,2.745e-07,-130.67808532714844
3295,2.7458333333333333e-07,-130.67019653320312
3296,2.7466666666666664e-07,-130.6611785888672
3297,2.7475e-07,-130.65194702148438
3298,2.748333333333333e-07,-130.643310546875
3299,2.7491666666666666e-07,-130.6344451904297
3300,2.75e-07,-130.62551879882812
3301,2.750833333333333e-07,-130.61709594726562
3302,2.751666666666667e-07,-130.60748291015625
3303,2.7525e-07,-130.5978546142578
3304,2.7533333333333334e-07,-130.58914184570312
3305,2.7541666666666664e-07,-130.57904052734375
3306,2.755e-07,-130.57186889648438
3307,2.755833333333333e-07,-130.56317138671875
3308,2.7566666666666666e-07,-130.55413818359375
3309,2.7574999999999996e-07,-130.54550170898438
3310,2.758333333333333e-07,-130.53643798828125
3311,2.759166666666667e-07,-130.52552795410156
3312,2.76e-07,-130.51556396484375
3313,2.7608333333333334e-07,-130.50619506835938
3314,2.7616666666666664e-07,-130.49630737304688
3315,2.7625e-07,-130.48658752441406
3316,2.763333333333333e-07,-130.47998046875
3317,2.7641666666666666e-07,-130.4725341796875
3318,2.7649999999999997e-07,-130.461669921875
3319,2.765833333333333e-07,-130.45391845703125
3320,2.7666666666666663e-07,-130.44326782226562
3321,2.7675e-07,-130.43441772460938
3322,2.7683333333333334e-07,-130.42532348632812
3323,2.7691666666666665e-07,-130.4156951904297
3324,2.77e-07,-130.40731811523438
3325,2.770833333333333e-07,-130.39793395996094
3326,2.7716666666666667e-07,-130.38851928710938
3327,2.7724999999999997e-07,-130.37832641601562
3328,2.7733333333333333e-07,-130.369140625
3329,2.7741666666666663e-07,-130.3610382080078
3330,2.775e-07,-130.35098266601562
3331,2.7758333333333335e-07,-130.3407440185547
3332,2.7766666666666665e-07,-130.3317413330078
3333,2.7775e-07,-130.32284545898438
3334,2.778333333333333e-07,-130.31271362304688
3335,2.7791666666666667e-07,-130.3037109375
3336,2.78e-07,-130.29421997070312
3337,2.7808333333333333e-07,-130.28578186035156
3338,2.7816666666666664e-07,-130.27572631835938
3339,2.7825e-07,-130.26536560058594
3340,2.783333333333333e-07,-130.25637817382812
3341,2.7841666666666666e-07,-130.24649047851562
3342,2.785e-07,-130.23626708984375
3343,2.785833333333333e-07,-130.227294921875
3344,2.786666666666667e-07,-130.2177276611328
3345,2.7875e-07,-130.2075653076172
3346,2.7883333333333334e-07,-130.19906616210938
3347,2.7891666666666664e-07,-130.18902587890625
3348,2.79e-07,-130.1797637939453
3349,2.790833333333333e-07,-130.170166015625
3350,2.7916666666666666e-07,-130.16119384765625
3351,2.7924999999999996e-07,-130.1502685546875
3352,2.793333333333333e-07,-130.14028930664062
3353,2.794166666666667e-07,-130.13153076171875
3354,2.795e-07,-130.12088012695312
3355,2.7958333333333334e-07,-130.11135864257812
3356,2.7966666666666664e-07,-130.1021728515625
3357,2.7975e-07,-130.09194946289062
3358,2.798333333333333e-07,-130.0821533203125
3359,2.7991666666666666e-07,-130.07192993164062
3360,2.7999999999999997e-07,-130.06234741210938
3361,2.800833333333333e-07,-130.05242919921875
3362,2.801666666666667e-07,-130.04396057128906
3363,2.8025e-07,-130.03297424316406
3364,2.8033333333333334e-07,-130.02249145507812
3365,2.8041666666666665e-07,-130.01295471191406
3366,2.805e-07,-130.00390625
3367,2.805833333333333e-07,-129.99276733398438
3368,2.8066666666666667e-07,-129.98353576660156
3369,2.8074999999999997e-07,-129.97402954101562
3370,2.8083333333333333e-07,-129.9637451171875
3371,2.8091666666666663e-07,-129.95289611816406
3372,2.81e-07,-129.944091796875
3373,2.8108333333333335e-07,-129.93295288085938
3374,2.8116666666666665e-07,-129.92445373535156
3375,2.8125e-07,-129.91481018066406
3376,2.813333333333333e-07,-129.90115356445312
3377,2.8141666666666667e-07,-129.89427185058594
3378,2.8149999999999997e-07,-129.88656616210938
3379,2.8158333333333333e-07,-129.8734130859375
3380,2.8166666666666663e-07,-129.86111450195312
3381,2.8175e-07,-129.85032653808594
3382,2.818333333333333e-07,-129.84149169921875
3383,2.8191666666666665e-07,-129.8321990966797
3384,2.82e-07,-129.82012939453125
3385,2.820833333333333e-07,-129.8116455078125
3386,2.8216666666666667e-07,-129.80194091796875
3387,2.8225e-07,-129.7896728515625
3388,2.8233333333333333e-07,-129.781005859375
3389,2.8241666666666664e-07,-129.77061462402344
3390,2.825e-07,-129.76034545898438
3391,2.825833333333333e-07,-129.7515869140625
3392,2.8266666666666666e-07,-129.73898315429688
3393,2.8275e-07,-129.7281036376953
3394,2.828333333333333e-07,-129.71774291992188
3395,2.829166666666667e-07,-129.70709228515625
3396,2.83e-07,-129.69772338867188
3397,2.8308333333333334e-07,-129.68649291992188
3398,2.8316666666666664e-07,-129.6772003173828
3399,2.8325e-07,-129.66680908203125
3400,2.833333333333333e-07,-129.65696716308594
3401,2.8341666666666666e-07,-129.64610290527344
3402,2.8349999999999996e-07,-129.63548278808594
3403,2.835833333333333e-07,-129.6239776611328
3404,2.836666666666667e-07,-129.6133575439453
3405,2.8375e-07,-129.6029052734375
3406,2.8383333333333334e-07,-129.5915985107422
3407,2.8391666666666664e-07,-129.5814666748047
3408,2.84e-07,-129.57078552246094
3409,2.840833333333333e-07,-129.56094360351562
3410,2.8416666666666666e-07,-129.54969787597656
3411,2.8424999999999997e-07,-129.53924560546875
3412,2.843333333333333e-07,-129.52764892578125
3413,2.8441666666666663e-07,-129.51783752441406
3414,2.845e-07,-129.50733947753906
3415,2.8458333333333334e-07,-129.49639892578125
3416,2.8466666666666665e-07,-129.4851531982422
3417,2.8475e-07,-129.4742431640625
3418,2.848333333333333e-07,-129.46385192871094
3419,2.8491666666666667e-07,-129.4534149169922
3420,2.8499999999999997e-07,-129.44151306152344
3421,2.8508333333333333e-07,-129.43096923828125
3422,2.8516666666666663e-07,-129.42178344726562
3423,2.8525e-07,-129.4081268310547
3424,2.8533333333333335e-07,-129.39852905273438
3425,2.8541666666666665e-07,-129.387451171875
3426,2.855e-07,-129.3765869140625
3427,2.855833333333333e-07,-129.36471557617188
3428,2.8566666666666667e-07,-129.3551788330078
3429,2.8575e-07,-129.34359741210938
3430,2.8583333333333333e-07,-129.3316650390625
3431,2.8591666666666664e-07,-129.32020568847656
3432,2.86e-07,-129.30894470214844
3433,2.860833333333333e-07,-129.29827880859375
3434,2.8616666666666665e-07,-129.28659057617188
3435,2.8625e-07,-129.27679443359375
3436,2.863333333333333e-07,-129.26611328125
3437,2.864166666666667e-07,-129.25430297851562
3438,2.865e-07,-129.24253845214844
3439,2.8658333333333334e-07,-129.23129272460938
3440,2.8666666666666664e-07,-129.2200927734375
3441,2.8675e-07,-129.21034240722656
3442,2.868333333333333e-07,-129.1971435546875
3443,2.8691666666666666e-07,-129.1845245361328
3444,2.8699999999999996e-07,-129.175048828125
3445,2.870833333333333e-07,-129.16476440429688
3446,2.871666666666667e-07,-129.15267944335938
3447,2.8725e-07,-129.14137268066406
3448,2.8733333333333334e-07,-129.13023376464844
3449,2.8741666666666664e-07,-129.1181640625
3450,2.875e-07,-129.1061553955078
3451,2.875833333333333e-07,-129.09579467773438
3452,2.8766666666666666e-07,-129.08444213867188
3453,2.8774999999999997e-07,-129.07269287109375
3454,2.878333333333333e-07,-129.06005859375
3455,2.879166666666667e-07,-129.0479736328125
3456,2.88e-07,-129.03570556640625
3457,2.8808333333333334e-07,-129.025634765625
3458,2.8816666666666665e-07,-129.013427734375
3459,2.8825e-07,-129.0010986328125
3460,2.883333333333333e-07,-128.9903564453125
3461,2.8841666666666667e-07,-128.9792022705078
3462,2.8849999999999997e-07,-128.96685791015625
3463,2.8858333333333333e-07,-128.95651245117188
3464,2.8866666666666663e-07,-128.944580078125
3465,2.8875e-07,-128.93190002441406
3466,2.8883333333333335e-07,-128.92080688476562
3467,2.8891666666666665e-07,-128.90916442871094
3468,2.89e-07,-128.89801025390625
3469,2.890833333333333e-07,-128.88548278808594
3470,2.8916666666666667e-07,-128.8740234375
3471,2.8924999999999997e-07,-128.86183166503906
3472,2.8933333333333333e-07,-128.8497314453125
3473,2.8941666666666663e-07,-128.8377227783203
3474,2.895e-07,-128.8258056640625
3475,2.895833333333333e-07,-128.81430053710938
3476,2.8966666666666665e-07,-128.80247497558594
3477,2.8975e-07,-128.7902069091797
3478,2.898333333333333e-07,-128.77713012695312
3479,2.8991666666666667e-07,-128.76654052734375
3480,2.9e-07,-128.75364685058594
3481,2.9008333333333333e-07,-128.74118041992188
3482,2.9016666666666664e-07,-128.72906494140625
3483,2.9025e-07,-128.71743774414062
3484,2.903333333333333e-07,-128.70523071289062
3485,2.9041666666666666e-07,-128.69235229492188
3486,2.905e-07,-128.67942810058594
3487,2.905833333333333e-07,-128.66793823242188
3488,2.906666666666667e-07,-128.6551971435547
3489,2.9075e-07,-128.64320373535156
3490,2.9083333333333334e-07,-128.63116455078125
3491,2.9091666666666664e-07,-128.61878967285156
3492,2.91e-07,-128.60643005371094
3493,2.910833333333333e-07,-128.59457397460938
3494,2.9116666666666666e-07,-128.58181762695312
3495,2.9124999999999996e-07,-128.5684356689453
3496,2.913333333333333e-07,-128.55502319335938
3497,2.914166666666667e-07,-128.54627990722656
3498,2.915e-07,-128.53347778320312
3499,2.9158333333333334e-07,-128.51840209960938
3500,2.9166666666666664e-07,-128.50726318359375
3501,2.9175e-07,-128.4923553466797
3502,2.918333333333333e-07,-128.4810333251953
3503,2.9191666666666666e-07,-128.47100830078125
3504,2.9199999999999997e-07,-128.456787109375
3505,2.920833333333333e-07,-128.44290161132812
3506,2.9216666666666663e-07,-128.43141174316406
3507,2.9225e-07,-128.4185028076172
3508,2.9233333333333334e-07,-128.40476989746094
3509,2.9241666666666665e-07,-128.39231872558594
3510,2.925e-07,-128.37998962402344
3511,2.925833333333333e-07,-128.36761474609375
3512,2.9266666666666667e-07,-128.35372924804688
3513,2.9274999999999997e-07,-128.3407745361328
3514,2.9283333333333333e-07,-128.32888793945312
3515,2.9291666666666663e-07,-128.3155975341797
3516,2.93e-07,-128.3026123046875
3517,2.9308333333333335e-07,-128.28929138183594
3518,2.9316666666666665e-07,-128.2761993408203
3519,2.9325e-07,-128.2637939453125
3520,2.933333333333333e-07,-128.25115966796875
3521,2.9341666666666667e-07,-128.23805236816406
3522,2.935e-07,-128.22471618652344
3523,2.9358333333333333e-07,-128.2109375
3524,2.9366666666666664e-07,-128.19775390625
3525,2.9375e-07,-128.1857452392578
3526,2.938333333333333e-07,-128.17236328125
3527,2.9391666666666665e-07,-128.15919494628906
3528,2.94e-07,-128.14537048339844
3529,2.940833333333333e-07,-128.1327362060547
3530,2.941666666666667e-07,-128.11972045898438
3531,2.9425e-07,-128.10626220703125
3532,2.9433333333333334e-07,-128.0935516357422
3533,2.9441666666666664e-07,-128.0791473388672
3534,2.945e-07,-128.065673828125
3535,2.945833333333333e-07,-128.052490234375
3536,2.9466666666666666e-07,-128.03887939453125
3537,2.9474999999999996e-07,-128.0258026123047
3538,2.948333333333333e-07,-128.01150512695312
3539,2.949166666666667e-07,-127.9981918334961
3540,2.95e-07,-127.98550415039062
3541,2.9508333333333334e-07,-127.97171783447266
3542,2.9516666666666664e-07,-127.95790100097656
3543,2.9525e-07,-127.94337463378906
3544,2.953333333333333e-07,-127.93079376220703
3545,2.9541666666666666e-07,-127.9171371459961
3546,2.9549999999999997e-07,-127.90254211425781
3547,2.955833333333333e-07,-127.88863372802734
3548,2.956666666666667e-07,-127.87548065185547
3549,2.9575e-07,-127.8616714477539
3550,2.9583333333333334e-07,-127.84834289550781
3551,2.9591666666666665e-07,-127.83362579345703
3552,2.96e-07,-127.81912994384766
3553,2.960833333333333e-07,-127.80609130859375
3554,2.9616666666666667e-07,-127.7919921875
3555,2.9624999999999997e-07,-127.77798461914062
3556,2.9633333333333333e-07,-127.76332092285156
3557,2.9641666666666663e-07,-127.75086212158203
3558,2.965e-07,-127.73637390136719
3559,2.9658333333333335e-07,-127.72289276123047
3560,2.9666666666666665e-07,-127.7088623046875
3561,2.9675e-07,-127.69572448730469
3562,2.968333333333333e-07,-127.68126678466797
3563,2.9691666666666667e-07,-127.66638946533203
3564,2.9699999999999997e-07,-127.6511459350586
3565,2.9708333333333333e-07,-127.6370849609375
3566,2.9716666666666663e-07,-127.62295532226562
3567,2.9725e-07,-127.60948944091797
3568,2.973333333333333e-07,-127.59629821777344
3569,2.9741666666666665e-07,-127.5828628540039
3570,2.975e-07,-127.56851196289062
3571,2.975833333333333e-07,-127.55401611328125
3572,2.9766666666666667e-07,-127.5380859375
3573,2.9775e-07,-127.52395629882812
3574,2.9783333333333333e-07,-127.50877380371094
3575,2.9791666666666664e-07,-127.4947738647461
3576,2.98e-07,-127.48004150390625
3577,2.980833333333333e-07,-127.46521759033203
3578,2.9816666666666666e-07,-127.4508285522461
3579,2.9825e-07,-127.4367446899414
3580,2.983333333333333e-07,-127.42122650146484
3581,2.984166666666667e-07,-127.4068832397461
3582,2.985e-07,-127.39218139648438
3583,2.9858333333333334e-07,-127.37774658203125
3584,2.9866666666666664e-07,-127.36282348632812
3585,2.9875e-07,-127.34861755371094
3586,2.988333333333333e-07,-127.33340454101562
3587,2.9891666666666666e-07,-127.31840515136719
3588,2.9899999999999996e-07,-127.30339050292969
3589,2.990833333333333e-07,-127.28871154785156
3590,2.991666666666667e-07,-127.27344512939453
3591,2.9925e-07,-127.25918579101562
3592,2.9933333333333334e-07,-127.2442626953125
3593,2.9941666666666664e-07,-127.22919464111328
3594,2.995e-07,-127.21298217773438
3595,2.995833333333333e-07,-127.19775390625
3596,2.9966666666666666e-07,-127.18281555175781
3597,2.9974999999999997e-07,-127.16824340820312
3598,2.998333333333333e-07,-127.15219116210938
3599,2.9991666666666663e-07,-127.13702392578125
3600,3e-07,-127.1219711303711
3601,3.0008333333333334e-07,-127.10665893554688
3602,3.0016666666666665e-07,-127.09090423583984
3603,3.0025e-07,-127.07550048828125
3604,3.003333333333333e-07,-127.06043243408203
3605,3.0041666666666667e-07,-127.0455551147461
3606,3.0049999999999997e-07,-127.02978515625
3607,3.0058333333333333e-07,-127.01371002197266
3608,3.0066666666666663e-07,-126.99798583984375
3609,3.0075e-07,-126.98316955566406
3610,3.0083333333333335e-07,-126.96715545654297
3611,3.0091666666666665e-07,-126.95201110839844
3612,3.01e-07,-126.9363021850586
3613,3.010833333333333e-07,-126.92069244384766
3614,3.0116666666666667e-07,-126.90550994873047
3615,3.0125e-07,-126.889892578125
3616,3.0133333333333333e-07,-126.87380981445312
3617,3.0141666666666664e-07,-126.85779571533203
3618,3.015e-07,-126.84188079833984
3619,3.015833333333333e-07,-126.82617950439453
3620,3.0166666666666665e-07,-126.8106689453125
3621,3.0175e-07,-126.7945556640625
3622,3.018333333333333e-07,-126.77752685546875
3623,3.019166666666667e-07,-126.76136779785156
3624,3.02e-07,-126.74445343017578
3625,3.0208333333333334e-07,-126.72867584228516
3626,3.0216666666666664e-07,-126.71224975585938
3627,3.0225e-07,-126.69725036621094
3628,3.023333333333333e-07,-126.6822738647461
3629,3.0241666666666666e-07,-126.66583251953125
3630,3.0249999999999996e-07,-126.64923858642578
3631,3.025833333333333e-07,-126.63282775878906
3632,3.026666666666667e-07,-126.61564636230469
3633,3.0275e-07,-126.59850311279297
3634,3.0283333333333334e-07,-126.58153533935547
3635,3.0291666666666664e-07,-126.56563568115234
3636,3.03e-07,-126.54887390136719
3637,3.030833333333333e-07,-126.53276062011719
3638,3.0316666666666666e-07,-126.51629638671875
3639,3.0324999999999997e-07,-126.50005340576172
3640,3.033333333333333e-07,-126.48383331298828
3641,3.034166666666667e-07,-126.46663665771484
3642,3.035e-07,-126.44938659667969
3643,3.0358333333333334e-07,-126.43389892578125
3644,3.0366666666666665e-07,-126.417236328125
3645,3.0375e-07,-126.3993911743164
3646,3.038333333333333e-07,-126.3835220336914
3647,3.0391666666666667e-07,-126.36669158935547
3648,3.0399999999999997e-07,-126.34893798828125
3649,3.0408333333333333e-07,-126.33198547363281
3650,3.0416666666666663e-07,-126.31575775146484
3651,3.0425e-07,-126.2978515625
3652,3.0433333333333335e-07,-126.2812728881836
3653,3.0441666666666665e-07,-126.2643814086914
3654,3.045e-07,-126.24691009521484
3655,3.045833333333333e-07,-126.22908020019531
3656,3.0466666666666667e-07,-126.21217346191406
3657,3.0474999999999997e-07,-126.1949462890625
3658,3.0483333333333333e-07,-126.1778335571289
3659,3.0491666666666663e-07,-126.16019439697266
3660,3.05e-07,-126.14271545410156
3661,3.050833333333333e-07,-126.12557983398438
3662,3.0516666666666665e-07,-126.10824584960938
3663,3.0525e-07,-126.0908432006836
3664,3.053333333333333e-07,-126.07289123535156
3665,3.0541666666666667e-07,-126.05545043945312
3666,3.055e-07,-126.03817749023438
3667,3.0558333333333333e-07,-126.02031707763672
3668,3.0566666666666664e-07,-126.00338745117188
3669,3.0575e-07,-125.9862060546875
3670,3.058333333333333e-07,-125.96668243408203
3671,3.0591666666666666e-07,-125.94937133789062
3672,3.06e-07,-125.93138885498047
3673,3.060833333333333e-07,-125.91343688964844
3674,3.061666666666667e-07,-125.89522552490234
3675,3.0625e-07,-125.8772201538086
3676,3.0633333333333334e-07,-125.85968017578125
3677,3.0641666666666664e-07,-125.84114837646484
3678,3.065e-07,-125.82217407226562
3679,3.065833333333333e-07,-125.80462646484375
3680,3.0666666666666666e-07,-125.78660583496094
3681,3.0674999999999996e-07,-125.76789855957031
3682,3.068333333333333e-07,-125.74967956542969
3683,3.069166666666667e-07,-125.73139953613281
3684,3.07e-07,-125.71231842041016
3685,3.0708333333333334e-07,-125.69381713867188
3686,3.0716666666666664e-07,-125.67646026611328
3687,3.0725e-07,-125.65786743164062
3688,3.073333333333333e-07,-125.63853454589844
3689,3.0741666666666666e-07,-125.62000274658203
3690,3.0749999999999997e-07,-125.60140991210938
3691,3.075833333333333e-07,-125.58407592773438
3692,3.0766666666666663e-07,-125.56419372558594
3693,3.0775e-07,-125.54501342773438
3694,3.0783333333333334e-07,-125.52628326416016
3695,3.0791666666666665e-07,-125.50703430175781
3696,3.08e-07,-125.48736572265625
3697,3.080833333333333e-07,-125.4693603515625
3698,3.0816666666666667e-07,-125.45050811767578
3699,3.0824999999999997e-07,-125.430908203125
3700,3.0833333333333333e-07,-125.41200256347656
3701,3.0841666666666663e-07,-125.39295959472656
3702,3.085e-07,-125.37387084960938
3703,3.0858333333333335e-07,-125.3544692993164
3704,3.0866666666666665e-07,-125.33555603027344
3705,3.0875e-07,-125.3163833618164
3706,3.088333333333333e-07,-125.29707336425781
3707,3.0891666666666667e-07,-125.27710723876953
3708,3.09e-07,-125.2577896118164
3709,3.0908333333333333e-07,-125.23907470703125
3710,3.0916666666666664e-07,-125.2176284790039
3711,3.0925e-07,-125.19796752929688
3712,3.093333333333333e-07,-125.17915344238281
3713,3.0941666666666665e-07,-125.15865325927734
3714,3.095e-07,-125.1393051147461
3715,3.095833333333333e-07,-125.12005615234375
3716,3.0966666666666667e-07,-125.099609375
3717,3.0975e-07,-125.07933807373047
3718,3.0983333333333334e-07,-125.05947875976562
3719,3.0991666666666664e-07,-125.0387954711914
3720,3.1e-07,-125.01911163330078
3721,3.100833333333333e-07,-124.99832916259766
3722,3.1016666666666666e-07,-124.97795104980469
3723,3.1024999999999996e-07,-124.95845794677734
3724,3.103333333333333e-07,-124.93785095214844
3725,3.104166666666667e-07,-124.91802978515625
3726,3.105e-07,-124.8970718383789
3727,3.1058333333333334e-07,-124.87667846679688
3728,3.1066666666666664e-07,-124.85686492919922
3729,3.1075e-07,-124.83543395996094
3730,3.108333333333333e-07,-124.8149185180664
3731,3.1091666666666666e-07,-124.79432678222656
3732,3.1099999999999997e-07,-124.77306365966797
3733,3.110833333333333e-07,-124.75282287597656
3734,3.111666666666667e-07,-124.73135375976562
3735,3.1125e-07,-124.71061706542969
3736,3.1133333333333334e-07,-124.6902847290039
3737,3.1141666666666665e-07,-124.66902923583984
3738,3.115e-07,-124.64839172363281
3739,3.115833333333333e-07,-124.6266860961914
3740,3.1166666666666666e-07,-124.60528564453125
3741,3.1174999999999997e-07,-124.5833740234375
3742,3.118333333333333e-07,-124.56230926513672
3743,3.1191666666666663e-07,-124.5413589477539
3744,3.12e-07,-124.51959228515625
3745,3.1208333333333335e-07,-124.4987564086914
3746,3.1216666666666665e-07,-124.47724914550781
3747,3.1225e-07,-124.45446014404297
3748,3.123333333333333e-07,-124.43232727050781
3749,3.1241666666666667e-07,-124.41091918945312
3750,3.1249999999999997e-07,-124.38964080810547
3751,3.1258333333333333e-07,-124.36880493164062
3752,3.1266666666666663e-07,-124.34868621826172
3753,3.1275e-07,-124.32616424560547
3754,3.128333333333333e-07,-124.30087280273438
3755,3.1291666666666665e-07,-124.27806091308594
3756,3.13e-07,-124.2586441040039
3757,3.130833333333333e-07,-124.23544311523438
3758,3.1316666666666667e-07,-124.21051025390625
3759,3.1325e-07,-124.18816375732422
3760,3.1333333333333333e-07,-124.167724609375
3761,3.1341666666666664e-07,-124.14605712890625
3762,3.135e-07,-124.12335205078125
3763,3.135833333333333e-07,-124.10105895996094
3764,3.1366666666666666e-07,-124.07780456542969
3765,3.1374999999999996e-07,-124.05445861816406
3766,3.138333333333333e-07,-124.0318374633789
3767,3.139166666666667e-07,-124.0091552734375
3768,3.14e-07,-123.98674011230469
3769,3.1408333333333334e-07,-123.96360778808594
3770,3.1416666666666664e-07,-123.94039154052734
3771,3.1425e-07,-123.91661071777344
3772,3.143333333333333e-07,-123.89370727539062
3773,3.1441666666666666e-07,-123.87016296386719
3774,3.1449999999999996e-07,-123.84693145751953
3775,3.145833333333333e-07,-123.8241958618164
3776,3.146666666666667e-07,-123.80069732666016
3777,3.1475e-07,-123.77682495117188
3778,3.1483333333333334e-07,-123.7530517578125
3779,3.1491666666666664e-07,-123.72998046875
3780,3.15e-07,-123.70525360107422
3781,3.150833333333333e-07,-123.68215942382812
3782,3.1516666666666666e-07,-123.65875244140625
3783,3.1524999999999997e-07,-123.63488006591797
3784,3.153333333333333e-07,-123.6110610961914
3785,3.1541666666666663e-07,-123.58624267578125
3786,3.155e-07,-123.56224822998047
3787,3.1558333333333334e-07,-123.5380859375
3788,3.1566666666666665e-07,-123.51395416259766
3789,3.1575e-07,-123.48973083496094
3790,3.158333333333333e-07,-123.46479797363281
3791,3.1591666666666667e-07,-123.44124603271484
3792,3.1599999999999997e-07,-123.41641235351562
3793,3.1608333333333333e-07,-123.39120483398438
3794,3.1616666666666663e-07,-123.36617279052734
3795,3.1625e-07,-123.34153747558594
3796,3.163333333333333e-07,-123.31681823730469
3797,3.1641666666666665e-07,-123.29246520996094
3798,3.165e-07,-123.26687622070312
3799,3.165833333333333e-07,-123.24131774902344
3800,3.1666666666666667e-07,-123.21676635742188
3801,3.1675e-07,-123.19123840332031
3802,3.1683333333333333e-07,-123.16558837890625
3803,3.1691666666666664e-07,-123.14054870605469
3804,3.17e-07,-123.11521911621094
3805,3.170833333333333e-07,-123.08975982666016
3806,3.1716666666666665e-07,-123.06401062011719
3807,3.1725e-07,-123.03768157958984
3808,3.173333333333333e-07,-123.01219940185547
3809,3.1741666666666667e-07,-122.985595703125
3810,3.175e-07,-122.95956420898438
3811,3.1758333333333333e-07,-122.93389129638672
3812,3.1766666666666664e-07,-122.90767669677734
3813,3.1775e-07,-122.87983703613281
3814,3.178333333333333e-07,-122.852294921875
3815,3.1791666666666666e-07,-122.82723999023438
3816,3.1799999999999996e-07,-122.80349731445312
3817,3.180833333333333e-07,-122.7773208618164
3818,3.181666666666667e-07,-122.74840545654297
3819,3.1825e-07,-122.7208023071289
3820,3.1833333333333334e-07,-122.69432067871094
3821,3.1841666666666664e-07,-122.66732025146484
3822,3.185e-07,-122.64022064208984
3823,3.185833333333333e-07,-122.6124496459961
3824,3.1866666666666666e-07,-122.58605194091797
3825,3.1874999999999997e-07,-122.55844116210938
3826,3.188333333333333e-07,-122.53058624267578
3827,3.1891666666666663e-07,-122.50342559814453
3828,3.19e-07,-122.47584533691406
3829,3.1908333333333334e-07,-122.44876098632812
3830,3.1916666666666665e-07,-122.42072296142578
3831,3.1925e-07,-122.39283752441406
3832,3.193333333333333e-07,-122.36515808105469
3833,3.1941666666666666e-07,-122.33689880371094
3834,3.1949999999999997e-07,-122.30870056152344
3835,3.195833333333333e-07,-122.28042602539062
3836,3.1966666666666663e-07,-122.25204467773438
3837,3.1975e-07,-122.22366333007812
3838,3.1983333333333335e-07,-122.19546508789062
3839,3.1991666666666665e-07,-122.16670989990234
3840,3.2e-07,-122.13742065429688
3841,3.200833333333333e-07,-122.10870361328125
3842,3.2016666666666667e-07,-122.07974243164062
3843,3.2024999999999997e-07,-122.05058288574219
3844,3.2033333333333333e-07,-122.02168273925781
3845,3.2041666666666663e-07,-121.99201965332031
3846,3.205e-07,-121.96300506591797
3847,3.205833333333333e-07,-121.93365478515625
3848,3.2066666666666665e-07,-121.90360260009766
3849,3.2075e-07,-121.87380981445312
3850,3.208333333333333e-07,-121.84417724609375
3851,3.2091666666666667e-07,-121.81438446044922
3852,3.21e-07,-121.78435516357422
3853,3.2108333333333333e-07,-121.75438690185547
3854,3.2116666666666664e-07,-121.72401428222656
3855,3.2125e-07,-121.69368743896484
3856,3.213333333333333e-07,-121.66320037841797
3857,3.2141666666666666e-07,-121.6328353881836
3858,3.2149999999999996e-07,-121.60208892822266
3859,3.215833333333333e-07,-121.57112884521484
3860,3.216666666666667e-07,-121.54023742675781
3861,3.2175e-07,-121.50901794433594
3862,3.2183333333333334e-07,-121.47795867919922
3863,3.2191666666666664e-07,-121.44685363769531
3864,3.22e-07,-121.41572570800781
3865,3.220833333333333e-07,-121.38431549072266
3866,3.2216666666666666e-07,-121.3521728515625
3867,3.2224999999999996e-07,-121.32086944580078
3868,3.223333333333333e-07,-121.28907012939453
3869,3.224166666666667e-07,-121.2564468383789
3870,3.225e-07,-121.22454833984375
3871,3.2258333333333334e-07,-121.19256591796875
3872,3.2266666666666664e-07,-121.1605224609375
3873,3.2275e-07,-121.12784576416016
3874,3.228333333333333e-07,-121.09497833251953
3875,3.2291666666666666e-07,-121.0621337890625
3876,3.2299999999999997e-07,-121.02950286865234
3877,3.230833333333333e-07,-120.99720764160156
3878,3.2316666666666663e-07,-120.96385955810547
3879,3.2325e-07,-120.93047332763672
3880,3.2333333333333334e-07,-120.89695739746094
3881,3.2341666666666665e-07,-120.86368560791016
3882,3.235e-07,-120.82984924316406
3883,3.235833333333333e-07,-120.7960433959961
3884,3.2366666666666667e-07,-120.76241302490234
3885,3.2374999999999997e-07,-120.72806549072266
3886,3.2383333333333333e-07,-120.69400787353516
3887,3.2391666666666663e-07,-120.65998840332031
3888,3.24e-07,-120.62516784667969
3889,3.240833333333333e-07,-120.59044647216797
3890,3.2416666666666665e-07,-120.5557632446289
3891,3.2425e-07,-120.52031707763672
3892,3.243333333333333e-07,-120.48503112792969
3893,3.2441666666666667e-07,-120.4505844116211
3894,3.245e-07,-120.4152603149414
3895,3.2458333333333333e-07,-120.37968444824219
3896,3.2466666666666664e-07,-120.3439712524414
3897,3.2475e-07,-120.30841827392578
3898,3.248333333333333e-07,-120.2720947265625
3899,3.2491666666666665e-07,-120.23612976074219
3900,3.25e-07,-120.1998062133789
3901,3.250833333333333e-07,-120.16402435302734
3902,3.2516666666666667e-07,-120.12733459472656
3903,3.2525e-07,-120.09060668945312
3904,3.2533333333333333e-07,-120.05378723144531
3905,3.2541666666666664e-07,-120.01646423339844
3906,3.255e-07,-119.97935485839844
3907,3.255833333333333e-07,-119.94210052490234
3908,3.2566666666666666e-07,-119.90477752685547
3909,3.2574999999999996e-07,-119.86672973632812
3910,3.258333333333333e-07,-119.82872009277344
3911,3.259166666666667e-07,-119.79056549072266
3912,3.26e-07,-119.75239562988281
3913,3.2608333333333334e-07,-119.71417236328125
3914,3.2616666666666664e-07,-119.67544555664062
3915,3.2625e-07,-119.63692474365234
3916,3.263333333333333e-07,-119.59801483154297
3917,3.2641666666666666e-07,-119.55870056152344
3918,3.2649999999999997e-07,-119.51934051513672
3919,3.265833333333333e-07,-119.4797592163086
3920,3.2666666666666663e-07,-119.44039154052734
3921,3.2675e-07,-119.400390625
3922,3.2683333333333334e-07,-119.36065673828125
3923,3.2691666666666665e-07,-119.3203353881836
3924,3.27e-07,-119.28007507324219
3925,3.270833333333333e-07,-119.23924255371094
3926,3.2716666666666666e-07,-119.19837951660156
3927,3.2724999999999997e-07,-119.15767669677734
3928,3.273333333333333e-07,-119.11640930175781
3929,3.2741666666666663e-07,-119.07540130615234
3930,3.275e-07,-119.03369903564453
3931,3.2758333333333335e-07,-118.99179077148438
3932,3.2766666666666665e-07,-118.94966888427734
3933,3.2775e-07,-118.90704345703125
3934,3.278333333333333e-07,-118.86498260498047
3935,3.2791666666666667e-07,-118.82240295410156
3936,3.2799999999999997e-07,-118.77975463867188
3937,3.2808333333333333e-07,-118.73663330078125
3938,3.2816666666666663e-07,-118.69300079345703
3939,3.2825e-07,-118.64875793457031
3940,3.283333333333333e-07,-118.60492706298828
3941,3.2841666666666665e-07,-118.56074523925781
3942,3.285e-07,-118.516845703125
3943,3.285833333333333e-07,-118.47357177734375
3944,3.2866666666666667e-07,-118.43036651611328
3945,3.2875e-07,-118.38607788085938
3946,3.2883333333333333e-07,-118.34109497070312
3947,3.2891666666666664e-07,-118.29528045654297
3948,3.29e-07,-118.24899291992188
3949,3.290833333333333e-07,-118.20313262939453
3950,3.2916666666666666e-07,-118.15702819824219
3951,3.2924999999999996e-07,-118.11046600341797
3952,3.293333333333333e-07,-118.06433868408203
3953,3.294166666666667e-07,-118.01753997802734
3954,3.295e-07,-117.97042846679688
3955,3.2958333333333334e-07,-117.92292785644531
3956,3.2966666666666664e-07,-117.8750228881836
3957,3.2975e-07,-117.82710266113281
3958,3.298333333333333e-07,-117.77893829345703
3959,3.2991666666666666e-07,-117.73089599609375
3960,3.2999999999999996e-07,-117.68246459960938
3961,3.300833333333333e-07,-117.63313293457031
3962,3.301666666666667e-07,-117.58467864990234
3963,3.3025e-07,-117.5345687866211
3964,3.3033333333333334e-07,-117.48416900634766
3965,3.3041666666666664e-07,-117.4344482421875
3966,3.305e-07,-117.3837890625
3967,3.305833333333333e-07,-117.3336410522461
3968,3.3066666666666666e-07,-117.28241729736328
3969,3.3074999999999997e-07,-117.23159790039062
3970,3.308333333333333e-07,-117.17980194091797
3971,3.3091666666666663e-07,-117.12818908691406
3972,3.31e-07,-117.07586669921875
3973,3.3108333333333334e-07,-117.02362823486328
3974,3.3116666666666665e-07,-116.97114562988281
3975,3.3125e-07,-116.91822814941406
3976,3.313333333333333e-07,-116.86489868164062
3977,3.3141666666666667e-07,-116.81095123291016
3978,3.3149999999999997e-07,-116.75686645507812
3979,3.3158333333333333e-07,-116.70249938964844
3980,3.3166666666666663e-07,-116.64776611328125
3981,3.3175e-07,-116.5926742553711
3982,3.318333333333333e-07,-116.53729248046875
3983,3.3191666666666665e-07,-116.48123168945312
3984,3.32e-07,-116.42456817626953
3985,3.320833333333333e-07,-116.36805725097656
3986,3.3216666666666667e-07,-116.31134796142578
3987,3.3225e-07,-116.25375366210938
3988,3.3233333333333333e-07,-116.19601440429688
3989,3.3241666666666664e-07,-116.13789367675781
3990,3.325e-07,-116.0794448852539
3991,3.325833333333333e-07,-116.02044677734375
3992,3.3266666666666665e-07,-115.96118927001953
3993,3.3275e-07,-115.90165710449219
3994,3.328333333333333e-07,-115.84163665771484
3995,3.3291666666666667e-07,-115.78125762939453
3996,3.33e-07,-115.72013854980469
3997,3.3308333333333333e-07,-115.65885925292969
3998,3.3316666666666664e-07,-115.59713745117188
3999,3.3325e-07,-115.53517150878906
4000,3.333333333333333e-07,-115.4726333618164
4001,3.3341666666666666e-07,-115.40970611572266
4002,3.3349999999999996e-07,-115.34603881835938
4003,3.335833333333333e-07,-115.28204345703125
4004,3.336666666666667e-07,-115.21759796142578
4005,3.3375e-07,-115.15240478515625
4006,3.3383333333333334e-07,-115.08699035644531
4007,3.3391666666666664e-07,-115.02117919921875
4008,3.34e-07,-114.95489501953125
4009,3.340833333333333e-07,-114.8878173828125
4010,3.3416666666666666e-07,-114.82048797607422
4011,3.3424999999999997e-07,-114.75282287597656
4012,3.343333333333333e-07,-114.68443298339844
4013,3.3441666666666663e-07,-114.61541748046875
4014,3.345e-07,-114.54589080810547
4015,3.3458333333333334e-07,-114.475830078125
4016,3.3466666666666665e-07,-114.40531921386719
4017,3.3475e-07,-114.33425903320312
4018,3.348333333333333e-07,-114.26273345947266
4019,3.3491666666666666e-07,-114.19038391113281
4020,3.3499999999999997e-07,-114.11753845214844
4021,3.350833333333333e-07,-114.04408264160156
4022,3.3516666666666663e-07,-113.97012329101562
4023,3.3525e-07,-113.89546203613281
4024,3.3533333333333334e-07,-113.82029724121094
4025,3.3541666666666665e-07,-113.744384765625
4026,3.355e-07,-113.66791534423828
4027,3.355833333333333e-07,-113.59071350097656
4028,3.3566666666666667e-07,-113.51301574707031
4029,3.3574999999999997e-07,-113.43455505371094
4030,3.3583333333333333e-07,-113.35540771484375
4031,3.3591666666666663e-07,-113.27567291259766
4032,3.36e-07,-113.19511413574219
4033,3.360833333333333e-07,-113.1138916015625
4034,3.3616666666666665e-07,-113.031982421875
4035,3.3625e-07,-112.9493408203125
4036,3.363333333333333e-07,-112.86599731445312
4037,3.3641666666666667e-07,-112.78209686279297
4038,3.365e-07,-112.69696044921875
4039,3.3658333333333333e-07,-112.6114730834961
4040,3.3666666666666664e-07,-112.52516174316406
4041,3.3675e-07,-112.43798065185547
4042,3.368333333333333e-07,-112.35001373291016
4043,3.3691666666666666e-07,-112.26126098632812
4044,3.3699999999999996e-07,-112.17167663574219
4045,3.370833333333333e-07,-112.08122253417969
4046,3.371666666666667e-07,-111.98995971679688
4047,3.3725e-07,-111.8979721069336
4048,3.3733333333333334e-07,-111.80490112304688
4049,3.3741666666666664e-07,-111.71116638183594
4050,3.375e-07,-111.6164779663086
4051,3.375833333333333e-07,-111.5208740234375
4052,3.3766666666666666e-07,-111.42459869384766
4053,3.3774999999999996e-07,-111.3272476196289
4054,3.378333333333333e-07,-111.22893524169922
4055,3.379166666666667e-07,-111.12989807128906
4056,3.38e-07,-111.02983093261719
4057,3.3808333333333334e-07,-110.92887878417969
4058,3.3816666666666664e-07,-110.82708740234375
4059,3.3825e-07,-110.72427368164062
4060,3.383333333333333e-07,-110.62069702148438
4061,3.3841666666666666e-07,-110.51598358154297
4062,3.3849999999999997e-07,-110.4106216430664
4063,3.385833333333333e-07,-110.30419158935547
4064,3.3866666666666663e-07,-110.19708251953125
4065,3.3875e-07,-110.08895111083984
4066,3.3883333333333334e-07,-109.9798583984375
4067,3.3891666666666665e-07,-109.87022399902344
4068,3.39e-07,-109.75968170166016
4069,3.390833333333333e-07,-109.64820861816406
4070,3.3916666666666667e-07,-109.5359878540039
4071,3.3924999999999997e-07,-109.42302703857422
4072,3.3933333333333333e-07,-109.30947875976562
4073,3.3941666666666663e-07,-109.19509887695312
4074,3.395e-07,-109.07988739013672
4075,3.395833333333333e-07,-108.96392059326172
4076,3.3966666666666665e-07,-108.84730529785156
4077,3.3975e-07,-108.72947692871094
4078,3.398333333333333e-07,-108.6104965209961
4079,3.3991666666666667e-07,-108.48975372314453
4080,3.4e-07,-108.36665344238281
4081,3.4008333333333333e-07,-108.24006652832031
4082,3.4016666666666664e-07,-108.1081314086914
4083,3.4025e-07,-107.96798706054688
4084,3.403333333333333e-07,-107.81503295898438
4085,3.4041666666666665e-07,-107.6417236328125
4086,3.405e-07,-107.43548583984375
4087,3.405833333333333e-07,-107.17583465576172
4088,3.4066666666666667e-07,-106.82861328125
4089,3.4075e-07,-106.33731079101562
4090,3.4083333333333333e-07,-105.60985565185547
4091,3.4091666666666664e-07,-104.50409698486328
4092,3.41e-07,-102.81253051757812
4093,3.410833333333333e-07,-100.24209594726562
4094,3.4116666666666666e-07,-96.30079650878906
4095,3.4124999999999996e-07,-89.5745849609375


==> figures/stripe0_am_am_sorted_red.csv <==
xstage0,ystage0,xstage1,ystage1,xstage2,ystage2,xstage3,ystage3,xstage4,ystage4
0.0007691221797446,0.0026253888537656,0.0007691221797446,0.0048840585114544,0.0007691221797446,0.0059910192093907,0.0007691221797446,0.0069885200475309,0.0007691221797446,0.0061820182365954
0.0169727192680497,0.0141030165257904,0.0169727192680497,0.0142859251711086,0.0169727192680497,0.0158080668203351,0.0169727192680497,0.0165772239616231,0.0169727192680497,0.0163691783457907
0.0250562866513667,0.0234385755187765,0.0250562866513667,0.024099652558171,0.0250562866513667,0.0250155492765375,0.0250562866513667,0.025981865415256,0.0250562866513667,0.0270101244235207
0.0310995832127722,0.0237184173466539,0.0310995832127722,0.0236825166292304,0.0310995832127722,0.0256647443275572,0.0310995832127722,0.02590180480152,0.0310995832127722,0.0248936602227956
0.0362357377288591,0.0274419424959767,0.0362357377288591,0.0288038882802403,0.0362357377288591,0.0301468706938461,0.0362357377288591,0.031013009088815,0.0362357377288591,0.0317580673949361
0.0399635643641283,0.030046255417823,0.0399635643641283,0.0310885244670737,0.0399635643641283,0.0316296763062325,0.0399635643641283,0.0353546442383407,0.0399635643641283,0.0366593735581151
0.0436793843534679,0.0312160188285589,0.0436793843534679,0.0308929132246982,0.0436793843534679,0.0320049604586917,0.0436793843534679,0.0315094615568237,0.0436793843534679,0.0330208099240562
0.0476981622950351,0.0373376392633448,0.0476981622950351,0.0398044861452909,0.0476981622950351,0.0404738169679641,0.0476981622950351,0.0425780978462706,0.0476981622950351,0.042492416384995
0.0510932954889774,0.0383155959065433,0.0510932954889774,0.0417093406322546,0.0510932954889774,0.0432679280505128,0.0510932954889774,0.0424855984964515,0.0510932954889774,0.0419904460343394
0.0537320803410179,0.039583760059871,0.0537320803410179,0.0411901568987338,0.0537320803410179,0.0419816337644987,0.0537320803410179,0.0429235334600952,0.0537320803410179,0.0449392693877058
0.0571107156067444,0.0450896710549634,0.0571107156067444,0.0479216013271538,0.0571107156067444,0.048780141067523,0.0571107156067444,0.0491456973803592,0.0571107156067444,0.0507007197093489
0.0600818437297591,0.0433707732933242,0.0600818437297591,0.0442995582812488,0.0600818437297591,0.0439587946619033,0.0600818437297591,0.0456803124386178,0.0600818437297591,0.0473694850710661
0.0623386783819294,0.0457892271309299,0.0623386783819294,0.050039351233612,0.0623386783819294,0.0494660116119606,0.0623386783819294,0.0512783664267209,0.0623386783819294,0.0540495654953516
0.0651035646774141,0.0470598199537398,0.0651035646774141,0.0492534631197407,0.0651035646774141,0.0503317125243465,0.0651035646774141,0.0540152567222643,0.0651035646774141,0.0561501717354167
0.0675562921027323,0.0519945523637293,0.0675562921027323,0.0539884190353364,0.0675562921027323,0.0562971902303301,0.0675562921027323,0.0575784339913365,0.0675562921027323,0.0582582876242445
0.0699819931850234,0.0562214902324906,0.0699819931850234,0.0575021944140919,0.0699819931850234,0.057840431600544,0.0699819931850234,0.0592956107488543,0.0699819931850234,0.0617910490191313
0.0723810380475813,0.0573377632273628,0.0723810380475813,0.0586057385641821,0.0723810380475813,0.0591342413289173,0.0723810380475813,0.0598256880612073,0.0723810380475813,0.0614668424204735
0.0743731267027897,0.0545427648691701,0.0743731267027897,0.0564623521173325,0.0743731267027897,0.0591381875624494,0.0743731267027897,0.061304591470476,0.0743731267027897,0.0621003944926573
0.0763246566139473,0.0579360351394436,0.0763246566139473,0.0592865160767034,0.0763246566139473,0.0614343126654264,0.0763246566139473,0.0612877961363549,0.0763246566139473,0.0630921181890172
0.0786723679249076,0.0597750218918765,0.0786723679249076,0.0625137998684836,0.0786723679249076,0.0633632288039159,0.0786723679249076,0.0647854205509026,0.0786723679249076,0.0666795312671214
0.0806811208794129,0.0613339213357062,0.0806811208794129,0.0629883525239912,0.0806811208794129,0.0651419282808228,0.0806811208794129,0.0662228927017929,0.0806811208794129,0.0700031111325028
0.08263941867152,0.0626146355216603,0.08263941867152,0.0660861082068269,0.08263941867152,0.0696318725533634,0.08263941867152,0.0715257912979133,0.08263941867152,0.0744055882792879
0.0846168155624598,0.0635700384868668,0.0846168155624598,0.0670135722156517,0.0846168155624598,0.0696334598606859,0.0846168155624598,0.0718933988049288,0.0846168155624598,0.074681951306875
0.0866246498792669,0.0646328828409149,0.0866246498792669,0.0683250341161178,0.0866246498792669,0.0686699711507183,0.0866246498792669,0.0724874794462979,0.0866246498792669,0.0751296178714275
0.088935597867677,0.0687413832468604,0.088935597867677,0.0721657328517523,0.088935597867677,0.0736550147990206,0.088935597867677,0.0740755084661143,0.088935597867677,0.0759787967667461
0.0906278830858864,0.0697596644775226,0.0906278830858864,0.0719071564913262,0.0906278830858864,0.0719258339510824,0.0906278830858864,0.0749388440164768,0.0906278830858864,0.0766561084825951
0.0924640647992749,0.0708873009658998,0.0924640647992749,0.0736037303212074,0.0924640647992749,0.0768508338825259,0.0924640647992749,0.0764065261058787,0.0924640647992749,0.0789794206398828
0.0943473978645882,0.0729747403760177,0.0943473978645882,0.0742909542607958,0.0943473978645882,0.0761634011919357,0.0943473978645882,0.0769153940280545,0.0943473978645882,0.0798553352903319
0.0960670531582096,0.0713969759487818,0.0960670531582096,0.0737710916985358,0.0960670531582096,0.0769995954389347,0.0960670531582096,0.0792578512984891,0.0960670531582096,0.0801830289331646
0.0982329083517136,0.0733221190493543,0.0982329083517136,0.0767071640551539,0.0982329083517136,0.0805380216268551,0.0982329083517136,0.0807979921515507,0.0982329083517136,0.0793772723652748
0.1000629002323571,0.0754858146993041,0.1000629002323571,0.0774894614003616,0.1000629002323571,0.0798403171959295,0.1000629002323571,0.0812022439834322,0.1000629002323571,0.0835518634203594
0.1021580389286214,0.077767387705274,0.1021580389286214,0.0797029117243833,0.1021580389286214,0.0827251847747126,0.1021580389286214,0.0837375976315293,0.1021580389286214,0.0862883452222777
0.103660716284491,0.0787867350238448,0.103660716284491,0.0811299453447285,0.103660716284491,0.0851462299598005,0.103660716284491,0.0881369818649136,0.103660716284491,0.0885110387120243
0.105596820898979,0.079660272021247,0.105596820898979,0.0823116175490986,0.105596820898979,0.0830474530572521,0.105596820898979,0.0846797983160329,0.105596820898979,0.0872867608295272
0.1074333100666596,0.0803375341560933,0.1074333100666596,0.0839606754201583,0.1074333100666596,0.0856237670050899,0.1074333100666596,0.0879921491698283,0.1074333100666596,0.0889191262152646
0.1092104406067391,0.0813079281136474,0.1092104406067391,0.0828863814943951,0.1092104406067391,0.0857099145775694,0.1092104406067391,0.0867455731692897,0.1092104406067391,0.0889495142094866
0.1111106005133179,0.0855645500000185,0.1111106005133179,0.0883041159012759,0.1111106005133179,0.0902227098856512,0.1111106005133179,0.0907568985496716,0.1111106005133179,0.0922910170799635
0.112959494941227,0.0851738160913765,0.112959494941227,0.0872018171063178,0.112959494941227,0.0888759665297112,0.112959494941227,0.0912808584381406,0.112959494941227,0.0925555755100516
0.1146325515074487,0.0854337645620316,0.1146325515074487,0.0882015866137036,0.1146325515074487,0.0896398636650199,0.1146325515074487,0.0908011758451065,0.1146325515074487,0.0920314119105948
0.1165144952135184,0.0872011359064118,0.1165144952135184,0.0888869722757106,0.1165144952135184,0.0898921646045619,0.1165144952135184,0.0926224510002744,0.1165144952135184,0.0928442669895354
0.117953756110855,0.0899813116481285,0.117953756110855,0.0932604804962287,0.117953756110855,0.0942189462787768,0.117953756110855,0.0966756608307495,0.117953756110855,0.0984229018602532
0.1197109513211315,0.0907814170376755,0.1197109513211315,0.0953902722729063,0.1197109513211315,0.098960922355544,0.1197109513211315,0.1020069250316429,0.1197109513211315,0.1042404968576247
0.1212362395967832,0.0903774974039657,0.1212362395967832,0.090947510972498,0.1212362395967832,0.0931417174999032,0.1212362395967832,0.0961779742905249,0.1212362395967832,0.0991559153828406
0.1227207321366624,0.0918648294449998,0.1227207321366624,0.0964809679717263,0.1227207321366624,0.0988834347774679,0.1227207321366624,0.1023700490242756,0.1227207321366624,0.1041694716844122
0.1241739147567242,0.0940222989054195,0.1241739147567242,0.0976199856319145,0.1241739147567242,0.1015487436962846,0.1241739147567242,0.1021377426398601,0.1241739147567242,0.1055133079909773
0.1256982160997662,0.0944074717627389,0.1256982160997662,0.0955071309442079,0.1256982160997662,0.0983511463906891,0.1256982160997662,0.10113776235208,0.1256982160997662,0.1036678262793662
0.1275011114942879,0.0971735844843638,0.1275011114942879,0.1009007396652357,0.1275011114942879,0.1049939738411396,0.1275011114942879,0.1079459171309691,0.1275011114942879,0.1098186712421263
0.1291557247615538,0.0972666133219706,0.1291557247615538,0.0997082996675201,0.1291557247615538,0.1022388103357721,0.1291557247615538,0.1029117420029336,0.1291557247615538,0.1058601267421136
0.1307264990279082,0.0981483544762317,0.1307264990279082,0.1012302915298494,0.1307264990279082,0.104973949990476,0.1307264990279082,0.1094439792258854,0.1307264990279082,0.1143724487247669
0.1323610004682525,0.1002530241926074,0.1323610004682525,0.1030787991927084,0.1323610004682525,0.106893553185424,0.1323610004682525,0.111326696411761,0.1323610004682525,0.1137049331012607
0.133985534740214,0.1021299284325303,0.133985534740214,0.1052657087829667,0.133985534740214,0.1086675940202884,0.133985534740214,0.1114161781778662,0.133985534740214,0.1130730842814781
0.1355044398914103,0.1021828663465523,0.1355044398914103,0.1030488958245679,0.1355044398914103,0.1060459732879215,0.1355044398914103,0.1093974928385396,0.1355044398914103,0.1117705869576144
0.1371684302631559,0.1050488263682114,0.1371684302631559,0.1077292330808256,0.1371684302631559,0.1116129536070784,0.1371684302631559,0.112446981701679,0.1371684302631559,0.1160390772703835
0.1387702171728762,0.105019106041214,0.1387702171728762,0.108026563485969,0.1387702171728762,0.1119843282254125,0.1387702171728762,0.1142852268380174,0.1387702171728762,0.1169465623405938
0.1405465100136027,0.1064925565587693,0.1405465100136027,0.1104230088039609,0.1405465100136027,0.1116158667267183,0.1405465100136027,0.115449178157642,0.1405465100136027,0.1190971349035014
0.1421082656386331,0.1076167579394117,0.1421082656386331,0.1129603495505928,0.1421082656386331,0.1162381546637308,0.1421082656386331,0.1186511981723787,0.1421082656386331,0.1210991527281938
0.1435671825787106,0.1077438651405404,0.1435671825787106,0.1090019086896743,0.1435671825787106,0.1138121356788123,0.1435671825787106,0.1182850343506543,0.1435671825787106,0.1211200495344347
0.1449342233074465,0.1085116092632488,0.1449342233074465,0.1123508522546826,0.1449342233074465,0.1149963692825292,0.1449342233074465,0.1195315471504736,0.1449342233074465,0.1220287810095943
0.1463604953605428,0.1076056868334619,0.1463604953605428,0.1092466266213133,0.1463604953605428,0.1115298912625141,0.1463604953605428,0.114217097616335,0.1463604953605428,0.1154302758609918
0.1478432166013171,0.1111623766057731,0.1478432166013171,0.1152558612517882,0.1478432166013171,0.119566495709334,0.1478432166013171,0.1227246184488187,0.1478432166013171,0.1246120219334954
0.149738119911814,0.1137974517042239,0.149738119911814,0.1197314175672242,0.149738119911814,0.122126267066822,0.149738119911814,0.1248264686656721,0.149738119911814,0.1275109757150735
0.1514853618781904,0.113291277071349,0.1514853618781904,0.1153384289627882,0.1514853618781904,0.1185218189403345,0.1514853618781904,0.1214109560527064,0.1514853618781904,0.1241970848522352
0.1530952400937354,0.1147870536897833,0.1530952400937354,0.1174617135341308,0.1530952400937354,0.1177066704456191,0.1530952400937354,0.1198911203568546,0.1530952400937354,0.1235106749218673
0.1546646430388053,0.1166036848248867,0.1546646430388053,0.1176813114681996,0.1546646430388053,0.1224751316875378,0.1546646430388053,0.1229833953675521,0.1546646430388053,0.1271364443741404
0.1562074417080907,0.1176639709930629,0.1562074417080907,0.1225790137744835,0.1562074417080907,0.1255958549413258,0.1562074417080907,0.1292710981110619,0.1562074417080907,0.130397705039605
0.1579336874732131,0.1178242666665574,0.1579336874732131,0.1199665678113418,0.1579336874732131,0.1229140747070157,0.1579336874732131,0.1252909544077427,0.1579336874732131,0.128208704013736
0.1593096402046749,0.1188916246348915,0.1593096402046749,0.123245432286755,0.1593096402046749,0.1267355074732974,0.1593096402046749,0.1298128295657454,0.1593096402046749,0.1315440719665835
0.160900405675133,0.1223199879067777,0.160900405675133,0.1243946534738493,0.160900405675133,0.126533897561266,0.160900405675133,0.1282461505791942,0.160900405675133,0.1312006435741058
0.1628116630402456,0.1247469483678717,0.1628116630402456,0.1253083309567155,0.1628116630402456,0.1281153397828191,0.1628116630402456,0.1310224132055832,0.1628116630402456,0.1315263744988347
0.1644652312738178,0.1247491031651141,0.1644652312738178,0.128095534376785,0.1644652312738178,0.1324852998968766,0.1644652312738178,0.1366602985358513,0.1644652312738178,0.1381689171185507
0.1661767045516226,0.1247042004944786,0.1661767045516226,0.1285373864180062,0.1661767045516226,0.1310312050492713,0.1661767045516226,0.1320232553714758,0.1661767045516226,0.1337189659729598
0.1676892093805428,0.1229490287832543,0.1676892093805428,0.1255622895755742,0.1676892093805428,0.1276281111042349,0.1676892093805428,0.1311855253939911,0.1676892093805428,0.1321395944402377
0.1690166361938826,0.1269073900068481,0.1690166361938826,0.1300544920411683,0.1690166361938826,0.1322351462079809,0.1690166361938826,0.1350707586213423,0.1690166361938826,0.1375931909991918
0.1704060784035081,0.1256035299130906,0.1704060784035081,0.1294083623912546,0.1704060784035081,0.1316502631271608,0.1704060784035081,0.1341022027404069,0.1704060784035081,0.137184045488908
0.1720011348349281,0.1294928630910346,0.1720011348349281,0.1332286791825898,0.1720011348349281,0.1364088905587151,0.1720011348349281,0.1398725834967151,0.1720011348349281,0.1434511712365793
0.1737657315543667,0.1317226113806127,0.1737657315543667,0.1375094745403427,0.1737657315543667,0.1393377164158923,0.1737657315543667,0.1424757809553229,0.1737657315543667,0.1453022577950988
0.1753258432681156,0.1310457970908841,0.1753258432681156,0.1330466449958396,0.1753258432681156,0.1340112551559395,0.1753258432681156,0.1359254249116541,0.1753258432681156,0.1397217494392678
0.1768359362842056,0.1332387270840557,0.1768359362842056,0.1359427697680712,0.1768359362842056,0.1386460682823246,0.1768359362842056,0.1404097939675962,0.1768359362842056,0.1423679012961362
0.1783252818472132,0.131636667730691,0.1783252818472132,0.1362235787172328,0.1783252818472132,0.1384428899385316,0.1783252818472132,0.1410755272630094,0.1783252818472132,0.1418229370944392
0.1795807575031008,0.1343525270858654,0.1795807575031008,0.1405102758369221,0.1795807575031008,0.1439097241797817,0.1795807575031008,0.1474518283609768,0.1795807575031008,0.1481316736028554
0.1809768716869897,0.1353462590537296,0.1809768716869897,0.137794976809858,0.1809768716869897,0.1414405318934775,0.1809768716869897,0.1423923724559433,0.1809768716869897,0.1448927432321162
0.1824658106018745,0.1360630338963569,0.1824658106018745,0.1389961388161861,0.1824658106018745,0.1424973683876092,0.1824658106018745,0.1447371073429309,0.1824658106018745,0.1472180812474155
0.1839489688668011,0.1376319842655468,0.1839489688668011,0.1393418448576214,0.1839489688668011,0.1413872736189084,0.1839489688668011,0.1430121610254731,0.1839489688668011,0.1456344761110785
0.1856748050546441,0.1371478981779978,0.1856748050546441,0.1397868380199561,0.1856748050546441,0.1406932348153519,0.1856748050546441,0.1423529330083244,0.1856748050546441,0.1454421509878597
0.1873720306694501,0.1389669373417281,0.1873720306694501,0.1447736163291614,0.1873720306694501,0.1481210141228011,0.1873720306694501,0.150130179855956,0.1873720306694501,0.1531893361711547
0.188969813202334,0.1404424919496995,0.188969813202334,0.1437503115655596,0.188969813202334,0.1458383213152981,0.188969813202334,0.1486248904964482,0.188969813202334,0.1504547112533728
0.1907235777868998,0.1442213376702396,0.1907235777868998,0.1483015236756442,0.1907235777868998,0.150806497015076,0.1907235777868998,0.1543382772375874,0.1907235777868998,0.1573942853414199
0.1923250864425678,0.1434372235251201,0.1923250864425678,0.1459805784658886,0.1923250864425678,0.1497507829148162,0.1923250864425678,0.1516222403762354,0.1923250864425678,0.1529947025475168
0.1940498502810236,0.1438683064495233,0.1940498502810236,0.1489475327623105,0.1940498502810236,0.1535375296736467,0.1940498502810236,0.1550203131920975,0.1940498502810236,0.1559521845139239
0.1955039289539715,0.1450594585743162,0.1955039289539715,0.1468327446906223,0.1955039289539715,0.1488748303390039,0.1955039289539715,0.1519501743873917,0.1955039289539715,0.152584399738403
0.1972801347784932,0.1471115879268364,0.1972801347784932,0.1501918324396884,0.1972801347784932,0.1521304527511371,0.1972801347784932,0.155117081687873,0.1972801347784932,0.1568523600348338
0.1988752274537609,0.1494160364571068,0.1988752274537609,0.1523615719031793,0.1988752274537609,0.1562538868988862,0.1988752274537609,0.160449139914667,0.1988752274537609,0.1607791617906928
0.2008741483537411,0.1512212864627807,0.2008741483537411,0.1543906939489172,0.2008741483537411,0.1574976434767976,0.2008741483537411,0.1602658642494753,0.2008741483537411,0.1608480901223757
0.2025187976647363,0.1521727827987439,0.2025187976647363,0.1556896643535013,0.2025187976647363,0.1557422755518132,0.2025187976647363,0.1583455600461493,0.2025187976647363,0.1616739688409574
0.2042354680351101,0.1535050967083893,0.2042354680351101,0.1579626179248786,0.2042354680351101,0.1605903220062715,0.2042354680351101,0.1626006006226353,0.2042354680351101,0.1638083116343742
0.2057697194115249,0.1537991720844423,0.2057697194115249,0.1554905462641858,0.2057697194115249,0.157583429179839,0.2057697194115249,0.1596318798896713,0.2057697194115249,0.160224996603662
0.2077091675291349,0.1542789602892711,0.2077091675291349,0.157684426808249,0.2077091675291349,0.1630552977907034,0.2077091675291349,0.1654628420120552,0.2077091675291349,0.1674029900465561
0.2091913168835986,0.1540748838348917,0.2091913168835986,0.1559874530829428,0.2091913168835986,0.1608081402779169,0.2091913168835986,0.161710205609447,0.2091913168835986,0.1638208238727926
0.210806435623098,0.1557857732818443,0.210806435623098,0.1591839189758329,0.210806435623098,0.162474522647863,0.210806435623098,0.1640339733661006,0.210806435623098,0.1673334058140016
0.2122474909321061,0.1576338259871352,0.2122474909321061,0.1618453783249483,0.2122474909321061,0.1665058018121751,0.2122474909321061,0.1692389010918552,0.2122474909321061,0.1708907312159679
0.2141918434829546,0.1595623829875815,0.2141918434829546,0.161376224997684,0.2141918434829546,0.1655902278810978,0.2141918434829546,0.1666729452140846,0.2141918434829546,0.1686496653295166
0.2159235542906619,0.1614542709622861,0.2159235542906619,0.1646104840291428,0.2159235542906619,0.1682613358056986,0.2159235542906619,0.1708000377249836,0.2159235542906619,0.1729452954410156
0.2174896097906616,0.16033030896697,0.2174896097906616,0.1633088114244187,0.2174896097906616,0.1651976084087184,0.2174896097906616,0.1672249143905472,0.2174896097906616,0.1693214800890987
0.219114201074619,0.1617256827420782,0.219114201074619,0.1636891728913542,0.219114201074619,0.1666963401860307,0.219114201074619,0.1674053912427124,0.219114201074619,0.1686271935795777
0.2207614324214115,0.1634360438076386,0.2207614324214115,0.1662055222064929,0.2207614324214115,0.1677480524665435,0.2207614324214115,0.1687971895305027,0.2207614324214115,0.1697333122285607
0.2223466709566128,0.1667348057475009,0.2223466709566128,0.1697668781136511,0.2223466709566128,0.1729046248174267,0.2223466709566128,0.1740811253602561,0.2223466709566128,0.1761416196101165
0.224472830517896,0.1654080907858112,0.224472830517896,0.1677785238236835,0.224472830517896,0.169272966161842,0.224472830517896,0.1698764800712036,0.224472830517896,0.1725186862328528
0.2262908352301374,0.1668887468844336,0.2262908352301374,0.1690722619693787,0.2262908352301374,0.1691870461283412,0.2262908352301374,0.1725542021971664,0.2262908352301374,0.1741959457925244
0.2280930329873195,0.1684431920526864,0.2280930329873195,0.1719504614387775,0.2280930329873195,0.174532533525509,0.2280930329873195,0.1766467694387488,0.2280930329873195,0.177548724486107
0.2299218000572462,0.1708416560561567,0.2299218000572462,0.1737508904890507,0.2299218000572462,0.1750227743204691,0.2299218000572462,0.1770704006834259,0.2299218000572462,0.1794738282278533
0.2319298070189583,0.1710082382107495,0.2319298070189583,0.1729843779186951,0.2319298070189583,0.1756284449596508,0.2319298070189583,0.173864003601864,0.2319298070189583,0.1755776775617542
0.2341826951314911,0.1737912342228457,0.2341826951314911,0.1753246267506416,0.2341826951314911,0.1767317073385327,0.2341826951314911,0.1786831740684284,0.2341826951314911,0.1799553919908806
0.2357610772684577,0.1755432209641776,0.2357610772684577,0.1786233013212099,0.2357610772684577,0.1792719229729095,0.2357610772684577,0.1830679370741563,0.2357610772684577,0.1837293864070972
0.2378045063405003,0.1757714283741162,0.2378045063405003,0.1788414796750095,0.2378045063405003,0.1789774557953744,0.2378045063405003,0.1804929300991274,0.2378045063405003,0.1799534563441049
0.2397929509988403,0.1765808496568774,0.2397929509988403,0.1790898825698949,0.2397929509988403,0.1819828107769915,0.2397929509988403,0.183663683099902,0.2397929509988403,0.1856610448716107
0.2417622779425027,0.1802413060582031,0.2417622779425027,0.183629263311177,0.2417622779425027,0.1825803953784205,0.2417622779425027,0.1839609868788738,0.2417622779425027,0.1828812762201257
0.2442282123371517,0.1819424439361099,0.2442282123371517,0.1841358032630339,0.2442282123371517,0.186141706059194,0.2442282123371517,0.1865547166264063,0.2442282123371517,0.1872881839676996
0.2461165936496517,0.1831032888129534,0.2461165936496517,0.1862877378817395,0.2461165936496517,0.1859533862072375,0.2461165936496517,0.1870803745789888,0.2461165936496517,0.1894813993252528
0.2486154730309235,0.1834605876273461,0.2486154730309235,0.1872062937879476,0.2486154730309235,0.1870101743741756,0.2486154730309235,0.1886521086048837,0.2486154730309235,0.1895772925284461
0.2509518401986824,0.1855912190183587,0.2509518401986824,0.1861181745279755,0.2509518401986824,0.1884792599290056,0.2509518401986824,0.1885739477489481,0.2509518401986824,0.1868461945612282
0.2530788768573627,0.1854072887491882,0.2530788768573627,0.1870695277698377,0.2530788768573627,0.1866331206474058,0.2530788768573627,0.1869990511988846,0.2530788768573627,0.1864395676303914
0.2549786870088719,0.1915591997211677,0.2549786870088719,0.1944932322734071,0.2549786870088719,0.1969680360825239,0.2549786870088719,0.1974023760067609,0.2549786870088719,0.1992125011247692
0.2570606476783482,0.1891172960931613,0.2570606476783482,0.1905190813971073,0.2570606476783482,0.1910596114244772,0.2570606476783482,0.1922460282931853,0.2570606476783482,0.1935562032991093
0.2593828429740543,0.1912408206812217,0.2593828429740543,0.1921617454750987,0.2593828429740543,0.1908444329036587,0.2593828429740543,0.1901489794359263,0.2593828429740543,0.1903249005430198
0.2615894817767218,0.1933401676181133,0.2615894817767218,0.196936521615598,0.2615894817767218,0.196726478828031,0.2615894817767218,0.1975439773191259,0.2615894817767218,0.1982591745475702
0.2633930632092596,0.1941973653355523,0.2633930632092596,0.1952420278090332,0.2633930632092596,0.1959209409453351,0.2633930632092596,0.1953523318922999,0.2633930632092596,0.1958181244603832
0.2654065810850102,0.1957202353576378,0.2654065810850102,0.1972228631211459,0.2654065810850102,0.1975445008534664,0.2654065810850102,0.1970167257009425,0.2654065810850102,0.1976290961598301
0.2674713886082732,0.1972596747516289,0.2674713886082732,0.1987588534595302,0.2674713886082732,0.1989945954425978,0.2674713886082732,0.1986711113703716,0.2674713886082732,0.2008411925126775
0.2700476180110379,0.1988551360480985,0.2700476180110379,0.1999342765023883,0.2700476180110379,0.2005717852658175,0.2700476180110379,0.201622726780351,0.2700476180110379,0.1990525379283478
0.2725734571909927,0.2001374829806666,0.2725734571909927,0.2024389603962188,0.2725734571909927,0.2032091578842066,0.2725734571909927,0.2025596103801439,0.2725734571909927,0.2039022199717862
0.2748423794262448,0.2010453000737186,0.2748423794262448,0.2025050609078663,0.2748423794262448,0.2047049489840431,0.2748423794262448,0.2038990634758769,0.2748423794262448,0.2039174198889149
0.2776430862294169,0.2056656523647038,0.2776430862294169,0.2058095298776099,0.2776430862294169,0.205769916376856,0.2776430862294169,0.2050744918218081,0.2776430862294169,0.2034586291617533
0.2796280289642391,0.2043930357684854,0.2796280289642391,0.2066280159405823,0.2796280289642391,0.2067924764530124,0.2796280289642391,0.2081166149760841,0.2796280289642391,0.2088703417995391
0.2820654254995394,0.2078928521003211,0.2820654254995394,0.2087484649700355,0.2820654254995394,0.2070048674105405,0.2820654254995394,0.2084927634157137,0.2820654254995394,0.2067527670819364
0.2851584357351248,0.2095489666012609,0.2851584357351248,0.2098559335689592,0.2851584357351248,0.2102587371379119,0.2851584357351248,0.209542528775032,0.2851584357351248,0.2102592917232536
0.2874254322019595,0.2102149803992306,0.2874254322019595,0.2134162909045144,0.2874254322019595,0.2119692718312242,0.2874254322019595,0.2127525348135639,0.2874254322019595,0.211596042698238
0.2905386791134148,0.2143578569159159,0.2905386791134148,0.2148392576161683,0.2905386791134148,0.213348420174284,0.2905386791134148,0.2126508506269707,0.2905386791134148,0.2117800401532146
0.2930664612465514,0.2151780181638778,0.2930664612465514,0.2159105497730146,0.2930664612465514,0.2162332521992882,0.2930664612465514,0.2164670272845088,0.2930664612465514,0.2157832462315875
0.2959847114368437,0.2184114338001445,0.2959847114368437,0.2174151882271104,0.2959847114368437,0.2160155728665095,0.2959847114368437,0.21587957562911,0.2959847114368437,0.2144466805453112
0.2988504003534478,0.2178841229067467,0.2988504003534478,0.2183638145480143,0.2988504003534478,0.2186564369494836,0.2988504003534478,0.2174439513285855,0.2988504003534478,0.2171707797317456
0.3017466241236977,0.2205566845387152,0.3017466241236977,0.2196400072871905,0.3017466241236977,0.2168770431754238,0.3017466241236977,0.2159749233311713,0.3017466241236977,0.2133028252854176
0.3054527071566287,0.2210859381544762,0.3054527071566287,0.2202509304811554,0.3054527071566287,0.218382752925364,0.3054527071566287,0.2158679365693334,0.3054527071566287,0.2163888205332029
0.3090675773402531,0.2252309276252336,0.3090675773402531,0.2252671361267026,0.3090675773402531,0.2245623141622835,0.3090675773402531,0.2247373190627673,0.3090675773402531,0.2247598732417015
0.3120318678413278,0.2280432678323827,0.3120318678413278,0.2281739861373918,0.3120318678413278,0.2268030451972099,0.3120318678413278,0.2242850953741975,0.3120318678413278,0.2220866429449881
0.3155802088927156,0.2287865504055626,0.3155802088927156,0.2290168764400892,0.3155802088927156,0.2268702333286182,0.3155802088927156,0.2259016652942363,0.3155802088927156,0.2242929872321111
0.3188028588350505,0.2324314222616917,0.3188028588350505,0.2317134026569744,0.3188028588350505,0.2302588971377361,0.3188028588350505,0.2278426768517035,0.3188028588350505,0.2267200185870005
0.3224910241435229,0.2332159145422595,0.3224910241435229,0.2313850335779383,0.3224910241435229,0.2289133657639704,0.3224910241435229,0.226345058913402,0.3224910241435229,0.2244655416828734
0.3260941300729567,0.236155613300713,0.3260941300729567,0.2355948299623091,0.3260941300729567,0.2337208158329385,0.3260941300729567,0.232283553893034,0.3260941300729567,0.2294566055119554
0.3302705470407967,0.2407955269995268,0.3302705470407967,0.2397515065713514,0.3302705470407967,0.2367248661951995,0.3302705470407967,0.2341598975926181,0.3302705470407967,0.2308303772758661
0.3339293725625094,0.2420525095922202,0.3339293725625094,0.2398389357189856,0.3339293725625094,0.2383098588160258,0.3339293725625094,0.2353303097905811,0.3339293725625094,0.2325342436230693
0.3381496429328283,0.2475973140992052,0.3381496429328283,0.247031935080602,0.3381496429328283,0.2450799420445749,0.3381496429328283,0.2417401838337487,0.3381496429328283,0.2382909401346426
0.3426596294718837,0.2478546726863015,0.3426596294718837,0.2473765602490583,0.3426596294718837,0.243952593129798,0.3426596294718837,0.2422219515629582,0.3426596294718837,0.2382193250912409
0.3482425206357115,0.2547650267904875,0.3482425206357115,0.2524588472617862,0.3482425206357115,0.2484701997322702,0.3482425206357115,0.2451508580187915,0.3482425206357115,0.2411624425624848
0.3525978454314883,0.2542771672530696,0.3525978454314883,0.2532437458221688,0.3525978454314883,0.2496619242820185,0.3525978454314883,0.2457189155041049,0.3525978454314883,0.2430062489309589
0.3577726726279048,0.2577584188522585,0.3577726726279048,0.254988395451924,0.3577726726279048,0.2513880667212579,0.3577726726279048,0.2470624879436744,0.3577726726279048,0.244307292497371
0.36373545444332,0.263162168122133,0.36373545444332,0.2590711862057319,0.36373545444332,0.2547062519564852,0.36373545444332,0.2509106212453171,0.36373545444332,0.2460837960312879
0.36883766275691,0.2643386078358308,0.36883766275691,0.2587957096332725,0.36883766275691,0.2550943209292745,0.36883766275691,0.249840543686397,0.36883766275691,0.2461603780869792
0.3762579636962453,0.2674772516336643,0.3762579636962453,0.2628086685624378,0.3762579636962453,0.2590423288009734,0.3762579636962453,0.2554529273059159,0.3762579636962453,0.2526094772224296
0.3833286129432491,0.2730015167772284,0.3833286129432491,0.2686565130504361,0.3833286129432491,0.2622459832615853,0.3833286129432491,0.2557683866053684,0.3833286129432491,0.2517535482099053
0.3922074197911104,0.2807764434597365,0.3922074197911104,0.2741912140226741,0.3922074197911104,0.2678298612921769,0.3922074197911104,0.2624386804740568,0.3922074197911104,0.2570237803126315
0.4037382887428496,0.2879496148461943,0.4037382887428496,0.2812684555237236,0.4037382887428496,0.2737128726257413,0.4037382887428496,0.2676674872518545,0.4037382887428496,0.2608247666354489
0.4144146673956304,0.2939985643388418,0.4144146673956304,0.2867677997263894,0.4144146673956304,0.2792939791816503,0.4144146673956304,0.2715457581604218,0.4144146673956304,0.2643964576887673
0.4276089250852067,0.30087721159913,0.4276089250852067,0.2910944962821589,0.4276089250852067,0.2819771833220182,0.4276089250852067,0.2735332900418762,0.4276089250852067,0.2670288368480175
0.446909944217867,0.3132391899284531,0.446909944217867,0.3027525264626692,0.446909944217867,0.2926990569924657,0.446909944217867,0.2833575364553602,0.446909944217867,0.2759293184776252
0.468014186599489,0.3249980410165485,0.468014186599489,0.3128398761817271,0.468014186599489,0.2987694087215368,0.468014186599489,0.2886821107326934,0.468014186599489,0.2774072608662775
0.5042496082774103,0.3450923917575478,0.5042496082774103,0.3292344093163641,0.5042496082774103,0.314296176235709,0.5042496082774103,0.3015507035444816,0.5042496082774103,0.2895566324729222
0.4276089250852067,0.30087721159913,0.4276089250852067,0.2910944962821589,0.4276089250852067,0.2819771833220182,0.4276089250852067,0.2735332900418762,0.4276089250852067,0.2670288368480175
0.4291963907493154,0.302979479800269,0.4291963907493154,0.2937104220878267,0.4291963907493154,0.2846207057743555,0.4291963907493154,0.2780663064513837,0.4291963907493154,0.2694069852164128
0.4308416317975384,0.3047920634146541,0.4308416317975384,0.2939904652210722,0.4308416317975384,0.2857991723456718,0.4308416317975384,0.2766397067298138,0.4308416317975384,0.2689016216183827
0.4330115381355041,0.3035189501078675,0.4330115381355041,0.2940736251563476,0.4330115381355041,0.284037292501391,0.4330115381355041,0.2750880784384464,0.4330115381355041,0.2685388485502681
0.4352662439704656,0.3045145055007251,0.4352662439704656,0.2939181753896491,0.4352662439704656,0.2836720703733458,0.4352662439704656,0.2759788146829324,0.4352662439704656,0.2679097624020504
0.4363139675627954,0.3071521984266581,0.4363139675627954,0.2965770710163367,0.4363139675627954,0.287055075013035,0.4363139675627954,0.2778660544208536,0.4363139675627954,0.2696994646875063
0.4375847064226766,0.3070207056748973,0.4375847064226766,0.295956425320181,0.4375847064226766,0.2870503276045862,0.4375847064226766,0.2784631686755281,0.4375847064226766,0.270412725369603
0.4387045627288092,0.3068934330394364,0.4387045627288092,0.2951678518760117,0.4387045627288092,0.2871592147015195,0.4387045627288092,0.2787619129441571,0.4387045627288092,0.2711723477723486
0.4409525179786547,0.3090847441460286,0.4409525179786547,0.2983403032808516,0.4409525179786547,0.2892167453858055,0.4409525179786547,0.2807905745604109,0.4409525179786547,0.2721060872359768
0.4429078891261931,0.3093036484677087,0.4429078891261931,0.2995456839461525,0.4429078891261931,0.2898506778502417,0.4429078891261931,0.2821223074024612,0.4429078891261931,0.2740705143221916
0.446909944217867,0.3132391899284531,0.446909944217867,0.3027525264626692,0.446909944217867,0.2926990569924657,0.446909944217867,0.2833575364553602,0.446909944217867,0.2759293184776252
0.4478373459440097,0.3130963298562853,0.4478373459440097,0.3025288311420377,0.4478373459440097,0.2920919257577056,0.4478373459440097,0.2827672208821917,0.4478373459440097,0.2767756616670383
0.4500042218629775,0.3138603360470969,0.4500042218629775,0.301953227433142,0.4500042218629775,0.2918297656646677,0.4500042218629775,0.2826373226013965,0.4500042218629775,0.2748404007060632
0.4520158390192933,0.3152405969497574,0.4520158390192933,0.3031494524647306,0.4520158390192933,0.2923566368915423,0.4520158390192933,0.2834845343626833,0.4520158390192933,0.272869964829446
0.4532588960671748,0.3171552633050831,0.4532588960671748,0.306378501029223,0.4532588960671748,0.2968738465564522,0.4532588960671748,0.2872511015770375,0.4532588960671748,0.2773816630302624
0.455972092752494,0.3168832983467315,0.455972092752494,0.3042433238535665,0.455972092752494,0.2939125022811346,0.455972092752494,0.284220095086821,0.455972092752494,0.2741345659698992
0.458237438264325,0.3197951370717301,0.458237438264325,0.3079969590930297,0.458237438264325,0.2978470837587085,0.458237438264325,0.2870306164276396,0.458237438264325,0.277702440348814
0.4601936143236348,0.3209395964728738,0.4601936143236348,0.3080416734487187,0.4601936143236348,0.2964536345334298,0.4601936143236348,0.2874607449803841,0.4601936143236348,0.277309038128787
0.4639821242305152,0.3236742663069635,0.4639821242305152,0.3097484604881191,0.4639821242305152,0.2963955135945512,0.4639821242305152,0.2863365633361194,0.4639821242305152,0.2775594295590611
0.4666717484482867,0.3236888892860143,0.4666717484482867,0.3095112898044143,0.4666717484482867,0.2975277297120158,0.4666717484482867,0.2885278583333346,0.4666717484482867,0.2797453676916616
0.468014186599489,0.3249980410165485,0.468014186599489,0.3128398761817271,0.468014186599489,0.2987694087215368,0.468014186599489,0.2886821107326934,0.468014186599489,0.2774072608662775
0.4707713601946758,0.3265941664840733,0.4707713601946758,0.3124125311964582,0.4707713601946758,0.2990678548751458,0.4707713601946758,0.288512375721318,0.4707713601946758,0.2800169259319612
0.4748241097528763,0.3287873698987775,0.4748241097528763,0.3144636186435714,0.4748241097528763,0.3013677381195796,0.4748241097528763,0.2900950925669976,0.4748241097528763,0.2814614711446209
0.477968280734504,0.3306315169686694,0.477968280734504,0.3167593413718502,0.477968280734504,0.3022289906721247,0.477968280734504,0.2897569950941668,0.477968280734504,0.2799202402213689
0.4837527737920917,0.3345612752709932,0.4837527737920917,0.3196075115648177,0.4837527737920917,0.306098536810753,0.4837527737920917,0.2951224127193406,0.4837527737920917,0.2844393873174811
0.4868285581968636,0.3364460945068538,0.4868285581968636,0.3211596024839234,0.4868285581968636,0.3065393505889305,0.4868285581968636,0.2951421812796236,0.4868285581968636,0.2865355895482638
0.4909087615636773,0.3371990262149164,0.4909087615636773,0.322691565576191,0.4909087615636773,0.3098289676263731,0.4909087615636773,0.2970657665021445,0.4909087615636773,0.2862572178786889
0.4942027907939989,0.3392202271433999,0.4942027907939989,0.3232057973957563,0.4942027907939989,0.30903227713023,0.4942027907939989,0.2964228325620493,0.4942027907939989,0.2863755239725046
0.497497022443693,0.3425135898865978,0.497497022443693,0.3262934203818547,0.497497022443693,0.3115433267943304,0.497497022443693,0.2985013509978259,0.497497022443693,0.2890813407038526
0.5004464381940581,0.3429198573092336,0.5004464381940581,0.32610087311664,0.5004464381940581,0.3113245237532336,0.5004464381940581,0.2970201487655246,0.5004464381940581,0.28728026367274
0.5042496082774103,0.3450923917575478,0.5042496082774103,0.3292344093163641,0.5042496082774103,0.314296176235709,0.5042496082774103,0.3015507035444816,0.5042496082774103,0.2895566324729222
0.5090502694593672,0.3483344014215365,0.5090502694593672,0.3313968699487424,0.5090502694593672,0.3151288645495655,0.5090502694593672,0.3004906803643014,0.5090502694593672,0.2909796601701409
0.5125956200668967,0.3475713737890781,0.5125956200668967,0.3306331834057699,0.5125956200668967,0.3141881986855666,0.5125956200668967,0.3008888996648788,0.5125956200668967,0.2908983216143615
0.5179212438235834,0.3516506117883753,0.5179212438235834,0.3323374080670074,0.5179212438235834,0.3171955920514503,0.5179212438235834,0.301920497641962,0.5179212438235834,0.2908585390758176
0.5247535952667078,0.3571589825809662,0.5247535952667078,0.3381412808698819,0.5247535952667078,0.3204967602562391,0.5247535952667078,0.3077436214836108,0.5247535952667078,0.2961940834047157
0.5376389091196205,0.3621593702506255,0.5376389091196205,0.3420983263451462,0.5376389091196205,0.3237716505594034,0.5376389091196205,0.3085649967163768,0.5376389091196205,0.2970091748227346
0.5493307601131541,0.3695582802969232,0.5493307601131541,0.3454752688916165,0.5493307601131541,0.3277173397362848,0.5493307601131541,0.3121657396260872,0.5493307601131541,0.3002780015426146
0.5741587792190053,0.3812810646847167,0.5741587792190053,0.35525070655439,0.5741587792190053,0.3336413176974017,0.5741587792190053,0.3153928762809315,0.5741587792190053,0.3022212150135516
0.6160174261052538,0.3997696506065121,0.6160174261052538,0.3671424708325663,0.6160174261052538,0.3426357465122123,0.6160174261052538,0.324474830541138,0.6160174261052538,0.3095141548432623
0.5042496082774103,0.3450923917575478,0.5042496082774103,0.3292344093163641,0.5042496082774103,0.314296176235709,0.5042496082774103,0.3015507035444816,0.5042496082774103,0.2895566324729222
0.5043470978763193,0.3458414428146426,0.5043470978763193,0.327376405102571,0.5043470978763193,0.3129134622063942,0.5043470978763193,0.3015943802428564,0.5043470978763193,0.2901195374543009
0.5045021448955769,0.346426561230151,0.5045021448955769,0.3288816785129553,0.5045021448955769,0.3143715296168081,0.5045021448955769,0.3017587148207576,0.5045021448955769,0.2919434469269015
0.5047216179234386,0.3438108245455756,0.5047216179234386,0.3255829788620136,0.5047216179234386,0.3098805512897222,0.5047216179234386,0.2972510084303775,0.5047216179234386,0.2865920676629222
0.5050333835201404,0.3462196346235954,0.5050333835201404,0.3301393558277981,0.5050333835201404,0.3145488534203303,0.5050333835201404,0.3007179953205661,0.5050333835201404,0.2917249363969699
0.50568705341067,0.345495850734913,0.50568705341067,0.3277501830896502,0.50568705341067,0.3119458826832746,0.50568705341067,0.2997242314346788,0.50568705341067,0.2879152884374264
0.5057401880431255,0.3458567642644693,0.5057401880431255,0.3280634005167229,0.5057401880431255,0.3121124188304564,0.5057401880431255,0.3009736900553567,0.5057401880431255,0.2889491740386232
0.5065820332088341,0.3457523957612819,0.5065820332088341,0.3264663400558844,0.5065820332088341,0.3133378923613373,0.5065820332088341,0.3001838468101392,0.5065820332088341,0.290966637559824
0.5080833708062963,0.3485018010143069,0.5080833708062963,0.3324542547710284,0.5080833708062963,0.3148761692973179,0.5080833708062963,0.3004645339732746,0.5080833708062963,0.2896236883753494
0.5083733868767762,0.3471533717727537,0.5083733868767762,0.3290522458725929,0.5083733868767762,0.3145763718458372,0.5083733868767762,0.2992899145593334,0.5083733868767762,0.2873451725171786
0.5090502694593672,0.3483344014215365,0.5090502694593672,0.3313968699487424,0.5090502694593672,0.3151288645495655,0.5090502694593672,0.3004906803643014,0.5090502694593672,0.2909796601701409
0.5091792788208996,0.34710910017017,0.5091792788208996,0.3295612473108233,0.5091792788208996,0.313987482150315,0.5091792788208996,0.3026720392627519,0.5091792788208996,0.2912589816624202
0.509367479198085,0.3482367898752594,0.509367479198085,0.3288665017637828,0.509367479198085,0.3125640097527766,0.509367479198085,0.2985824881676348,0.509367479198085,0.2870538920773164
0.5093753464038521,0.3468073311323819,0.5093753464038521,0.3285262071805989,0.5093753464038521,0.3137852968170195,0.5093753464038521,0.3013654508576428,0.5093753464038521,0.2910540787071854
0.5103720226641388,0.3459991104675232,0.5103720226641388,0.326266745607305,0.5103720226641388,0.3110765065463831,0.5103720226641388,0.2991771296252734,0.5103720226641388,0.2889756746887353
0.5108711989128103,0.3474460823369676,0.5108711989128103,0.3300433128683292,0.5108711989128103,0.3155671491891106,0.5108711989128103,0.3025241141747855,0.5108711989128103,0.29091457905262
0.5109761002215837,0.3492219669344812,0.5109761002215837,0.3303002679566689,0.5109761002215837,0.3141753140434114,0.5109761002215837,0.3015047598423282,0.5109761002215837,0.2886403297211384
0.5110408653946226,0.3485979879314572,0.5110408653946226,0.3307349184566295,0.5110408653946226,0.3156166730220087,0.5110408653946226,0.3019630181362179,0.5110408653946226,0.2916013958464757
0.5116449182112636,0.3499454883173856,0.5116449182112636,0.3299431849834546,0.5116449182112636,0.3157097509725857,0.5116449182112636,0.3021581223956053,0.5116449182112636,0.2902945214285033
0.5124568523094711,0.3479672427286573,0.5124568523094711,0.3289312408850096,0.5124568523094711,0.3130500042555709,0.5124568523094711,0.3016240627605548,0.5124568523094711,0.2886499922802379
0.5125956200668967,0.3475713737890781,0.5125956200668967,0.3306331834057699,0.5125956200668967,0.3141881986855666,0.5125956200668967,0.3008888996648788,0.5125956200668967,0.2908983216143615
0.5126911719942874,0.3488705700882439,0.5126911719942874,0.3297896606924867,0.5126911719942874,0.314079689512061,0.5126911719942874,0.3006463013062206,0.5126911719942874,0.2891058626554017
0.513040859173069,0.3496903638229233,0.513040859173069,0.331606175310259,0.513040859173069,0.3150571761494419,0.513040859173069,0.3018695341335071,0.513040859173069,0.2896468620559086
0.5136627468051844,0.3512468573463334,0.5136627468051844,0.3318589721143541,0.5136627468051844,0.3173207326448928,0.5136627468051844,0.303594586401663,0.5136627468051844,0.2903796542466775
0.5148826819052501,0.3508095404312391,0.5148826819052501,0.3320408199063304,0.5148826819052501,0.3170471251232771,0.5148826819052501,0.3031259460400508,0.5148826819052501,0.2917959561611257
0.5155118153405426,0.3507867464904003,0.5155118153405426,0.3321956485789196,0.5155118153405426,0.3158310926516032,0.5155118153405426,0.3014963860590516,0.5155118153405426,0.2905031893764407
0.516069727421568,0.3518279060868153,0.516069727421568,0.3319756833077546,0.516069727421568,0.3173035994739159,0.516069727421568,0.302319642979702,0.516069727421568,0.2903415186031249
0.5169681096562713,0.3524491370366318,0.5169681096562713,0.3336074774464056,0.5169681096562713,0.3173277819866723,0.5169681096562713,0.3044639386384319,0.5169681096562713,0.293838314264647
0.5169974838920532,0.3507421220505652,0.5169974838920532,0.3308794668912047,0.5169974838920532,0.3148203908159876,0.5169974838920532,0.3005773270564372,0.5169974838920532,0.290073943902863
0.5174210057686645,0.3535413591995764,0.5174210057686645,0.3339842373523793,0.5174210057686645,0.318329969950553,0.5174210057686645,0.3042634225663796,0.5174210057686645,0.2918123807611189
0.5179212438235834,0.3516506117883753,0.5179212438235834,0.3323374080670074,0.5179212438235834,0.3171955920514503,0.5179212438235834,0.301920497641962,0.5179212438235834,0.2908585390758176
0.5181612023147157,0.3522914483799564,0.5181612023147157,0.3334417756159211,0.5181612023147157,0.3174272683172343,0.5181612023147157,0.3046685241082658,0.5181612023147157,0.2940337054314458
0.5182799880989001,0.3528616833747307,0.5182799880989001,0.3321806204061462,0.5182799880989001,0.3159170207862515,0.5182799880989001,0.3028171622068861,0.5182799880989001,0.292497240696374
0.51882151195899,0.3525280296873829,0.51882151195899,0.3329974750652192,0.51882151195899,0.3158730075398154,0.51882151195899,0.3034086648744375,0.51882151195899,0.2917299337236954
0.5199183918548342,0.3534028819096613,0.5199183918548342,0.3334433911673874,0.5199183918548342,0.3174328611678235,0.5199183918548342,0.3039606581915344,0.5199183918548342,0.2911301834215521
0.5200083648356892,0.3540236515944721,0.5200083648356892,0.3344437158090517,0.5200083648356892,0.3162973701383948,0.5200083648356892,0.3034394522027067,0.5200083648356892,0.2913561384446199
0.5206762810794239,0.354487502900471,0.5206762810794239,0.3337709784376562,0.5206762810794239,0.3181667597790076,0.5206762810794239,0.3053376010760931,0.5206762810794239,0.292395479359444
0.5243260089528605,0.3553494387558804,0.5243260089528605,0.3371897389053464,0.5243260089528605,0.3214896360961156,0.5243260089528605,0.3054376565238685,0.5243260089528605,0.2938216639562843
0.5243416371934403,0.3558371697019815,0.5243416371934403,0.3366671019103631,0.5243416371934403,0.3210139058048143,0.5243416371934403,0.3067781577300085,0.5243416371934403,0.2952840246851256
0.5245420158289227,0.3541783114984083,0.5245420158289227,0.3338130642569243,0.5245420158289227,0.3172184233435675,0.5245420158289227,0.3029727248026013,0.5245420158289227,0.2910784370675605
0.5247535952667078,0.3571589825809662,0.5247535952667078,0.3381412808698819,0.5247535952667078,0.3204967602562391,0.5247535952667078,0.3077436214836108,0.5247535952667078,0.2961940834047157
0.5259646359004572,0.3557732132235676,0.5259646359004572,0.3362304577976044,0.5259646359004572,0.3190932748715085,0.5259646359004572,0.3037741799615313,0.5259646359004572,0.2937192213612501
0.5261331894735312,0.3565855399843584,0.5261331894735312,0.3363887659051508,0.5261331894735312,0.3181639488167119,0.5261331894735312,0.3034259571470697,0.5261331894735312,0.2934251822198675
0.529466509321162,0.3593064669865127,0.529466509321162,0.3376940633061165,0.529466509321162,0.3203329423404378,0.529466509321162,0.3075378177470445,0.529466509321162,0.2960573897346844
0.5303505195204332,0.3597277879697502,0.5303505195204332,0.3393351676157486,0.5303505195204332,0.3232575332607566,0.5303505195204332,0.3094157466169578,0.5303505195204332,0.2976237590854205
0.5311661416094335,0.3596784436184198,0.5311661416094335,0.3388763685608791,0.5311661416094335,0.3200677121939272,0.5311661416094335,0.3062768434752628,0.5311661416094335,0.2935125299984945
0.5312905118485021,0.3586078942201894,0.5312905118485021,0.3391243401619074,0.5312905118485021,0.3223529355385824,0.5312905118485021,0.3070751203958995,0.5312905118485021,0.296556563556779
0.5330197933421494,0.3606216880302442,0.5330197933421494,0.3402908504282835,0.5330197933421494,0.3210589679626291,0.5330197933421494,0.3068089024356618,0.5330197933421494,0.2930809457641419
0.5354399835000413,0.3615483529383142,0.5354399835000413,0.3394976454117879,0.5354399835000413,0.3207428991500932,0.5354399835000413,0.3054892796976635,0.5354399835000413,0.2942741099514271
0.5369496875206989,0.36152248857249,0.5369496875206989,0.3391976728291391,0.5369496875206989,0.3210613830406073,0.5369496875206989,0.3066445995030361,0.5369496875206989,0.2959448038550025
0.5376389091196205,0.3621593702506255,0.5376389091196205,0.3420983263451462,0.5376389091196205,0.3237716505594034,0.5376389091196205,0.3085649967163768,0.5376389091196205,0.2970091748227346
0.5376879392192075,0.3628632684708164,0.5376879392192075,0.3414794768288623,0.5376879392192075,0.3229445806493442,0.5376879392192075,0.3077276371659888,0.5376879392192075,0.2938028719396194
0.5391126984897614,0.3645497582912197,0.5391126984897614,0.3424174987093271,0.5391126984897614,0.3249187136409371,0.5391126984897614,0.3104358926806754,0.5391126984897614,0.2965054329211992
0.5395018694540231,0.3644040771069244,0.5395018694540231,0.34244633665488,0.5395018694540231,0.322913031572963,0.5395018694540231,0.306964316273737,0.5395018694540231,0.2949583766635817
0.5395557414512877,0.3632915862329556,0.5395557414512877,0.3416030005530611,0.5395557414512877,0.3204166231562197,0.5395557414512877,0.3069282565481964,0.5395557414512877,0.295067830229043
0.5452599709872066,0.3656337333142959,0.5452599709872066,0.3434258071059269,0.5452599709872066,0.3256633299427448,0.5452599709872066,0.3103931224826427,0.5452599709872066,0.2988830120569641
0.5470860276562057,0.3676190289575019,0.5470860276562057,0.3443839838185514,0.5470860276562057,0.3261332503435918,0.5470860276562057,0.3100987600984504,0.5470860276562057,0.297323756009055
0.548601610605362,0.3681469231769104,0.548601610605362,0.3447774836574354,0.548601610605362,0.3254070384859904,0.548601610605362,0.3108367098168614,0.548601610605362,0.2989822499755173
0.5488790079007361,0.3689642260327275,0.5488790079007361,0.3443188987668235,0.5488790079007361,0.3238346580714325,0.5488790079007361,0.30960459136016,0.5488790079007361,0.299018879568457
0.5489482005372668,0.3692521758209382,0.5489482005372668,0.3469008221680159,0.5489482005372668,0.328243542129764,0.5489482005372668,0.3129454447146233,0.5489482005372668,0.3003390587045199
0.5493307601131541,0.3695582802969232,0.5493307601131541,0.3454752688916165,0.5493307601131541,0.3277173397362848,0.5493307601131541,0.3121657396260872,0.5493307601131541,0.3002780015426146
0.550933667144673,0.3694650643659009,0.550933667144673,0.3454784802221606,0.550933667144673,0.3284010376922159,0.550933667144673,0.3122694343414526,0.550933667144673,0.299657413651728
0.5547571895671091,0.3727802175948456,0.5547571895671091,0.3498638511480841,0.5547571895671091,0.3296972226350718,0.5547571895671091,0.3143089475511715,0.5547571895671091,0.301332289873694
0.5549303642517092,0.3713705465689025,0.5549303642517092,0.3478208176406378,0.5549303642517092,0.3277670869581877,0.5549303642517092,0.3117894292867927,0.5549303642517092,0.2984756870330201
0.5561707282816171,0.3716315448729047,0.5561707282816171,0.3482762486797401,0.5561707282816171,0.328737805091908,0.5561707282816171,0.3159036542213567,0.5561707282816171,0.302867598055718
0.5562905058764462,0.3729573461007334,0.5562905058764462,0.348540459166388,0.5562905058764462,0.3281550286239317,0.5562905058764462,0.3133592400453476,0.5562905058764462,0.2983920783826443
0.557566794649168,0.3732371982891548,0.557566794649168,0.3490308576831795,0.557566794649168,0.3292308125939189,0.557566794649168,0.3129667703374309,0.557566794649168,0.2993539179182363
0.5613955600537425,0.3742015494132915,0.5613955600537425,0.3489576465903387,0.5613955600537425,0.3291161226470189,0.5613955600537425,0.3131933077520766,0.5613955600537425,0.3007232826254463
0.5633927800826002,0.3761701732220412,0.5633927800826002,0.3515374143929748,0.5633927800826002,0.3311584258311696,0.5633927800826002,0.3140908176522414,0.5633927800826002,0.3023024302545849
0.5741286370284941,0.3805291109007889,0.5741286370284941,0.3551503808109784,0.5741286370284941,0.3320433226903272,0.5741286370284941,0.3154211244626798,0.5741286370284941,0.3014633406480635
0.5741587792190053,0.3812810646847167,0.5741587792190053,0.35525070655439,0.5741587792190053,0.3336413176974017,0.5741587792190053,0.3153928762809315,0.5741587792190053,0.3022212150135516
0.5760681038448585,0.3824890610388993,0.5760681038448585,0.3560390324138089,0.5760681038448585,0.3332551375862769,0.5760681038448585,0.3173279897746581,0.5760681038448585,0.3036887533143838
0.5845769276004592,0.3845547508982951,0.5845769276004592,0.3568268516618036,0.5845769276004592,0.3348154734251717,0.5845769276004592,0.3191051189293966,0.5845769276004592,0.3041130345203401
0.5910773584547258,0.3896187946657692,0.5910773584547258,0.3605588402615664,0.5910773584547258,0.3377096731988804,0.5910773584547258,0.3181258721603251,0.5910773584547258,0.3036537321287435
0.5914690555502042,0.3906101949308207,0.5914690555502042,0.3618257799541003,0.5914690555502042,0.3389731130418781,0.5914690555502042,0.3220903387916027,0.5914690555502042,0.3080769097517887
0.5926319895741159,0.3901290686004986,0.5926319895741159,0.3599773848696994,0.5926319895741159,0.3384554819142741,0.5926319895741159,0.3212183658363565,0.5926319895741159,0.3056370032828535
0.5931081432654025,0.391605525063025,0.5931081432654025,0.3620790918779562,0.5931081432654025,0.3380973420660079,0.5931081432654025,0.3185754224381593,0.5931081432654025,0.3046603937321578
0.5978169052484125,0.3918102773679265,0.5978169052484125,0.3635195158960251,0.5978169052484125,0.3415791289460041,0.5978169052484125,0.3223284106677626,0.5978169052484125,0.3076472336536782
0.5993031340936096,0.3924914118271295,0.5993031340936096,0.3629003768219556,0.5993031340936096,0.3404949784324915,0.5993031340936096,0.3217266694910787,0.5993031340936096,0.3066701608283929
0.6062825790240403,0.3967255494563941,0.6062825790240403,0.3650798727383461,0.6062825790240403,0.3407550085497253,0.6062825790240403,0.3229307780418182,0.6062825790240403,0.307548999674565
0.6160174261052538,0.3997696506065121,0.6160174261052538,0.3671424708325663,0.6160174261052538,0.3426357465122123,0.6160174261052538,0.324474830541138,0.6160174261052538,0.3095141548432623
0.6175688172576697,0.4009876603491565,0.6175688172576697,0.3694971740747746,0.6175688172576697,0.3449260202756118,0.6175688172576697,0.324534259059999,0.6175688172576697,0.309612925388493
0.6220375430491244,0.4040903286553129,0.6220375430491244,0.3726426426704676,0.6220375430491244,0.3463000218608282,0.6220375430491244,0.3279774928623186,0.6220375430491244,0.3113673425503034
0.6364129042335451,0.4104058978499491,0.6364129042335451,0.3745656524960601,0.6364129042335451,0.3481598620955243,0.6364129042335451,0.327981974489337,0.6364129042335451,0.3111100438819838


==> models/amplifier-10x-nf10db.csv <==
x,y
0.34651004112832134,0.5297931792262169
0.19092105748961352,0.5297931792262169
0.29931350589879213,0.5297931792262169
0.32245805633697533,0.5297931792262169
0.38405182598769905,0.5297931792262169
0.40015055661644383,0.5297931792262169
0.29631201429295306,0.5297931792262169
0.31096975329588167,0.5297931792262169
0.23124883805178192,0.5297931792262169
0.4708045959880403,0.5297931792262169
0.47632271866853143,0.5297931792262169
0.4388145263818017,0.5297931792262169
0.3135646394024127,0.5297931792262169
0.31375176333807864,0.5297931792262169
0.4792226612554419,0.5297931792262169
0.4275119784759728,0.5297931792262169
0.4973951906898642,0.5297931792262169
0.23820771909122013,0.5297931792262169
0.3218566951828963,0.5297931792262169
0.4539367834250594,0.5297931792262169
0.4839067253791484,0.5297931792262169
0.18884606029928186,0.5297931792262169
0.4640374934779949,0.5297931792262169
0.26137968881157664,0.5297931792262169
0.1897984042782972,0.5297931792262169
0.04074925751512121,0.36871762824199666
0.364456413744077,0.5297931792262169
0.495223943360561,0.5297931792262169
0.12231074349598436,0.5297931792262169
0.3802515818697743,0.5297931792262169
0.09048978754782377,0.5232902973003094
0.24814887084477233,0.5297931792262169
0.4034259995888102,0.5297931792262169
0.2134509159282974,0.5297931792262169
0.08343211175441734,0.5200533234712408
0.3167393788309064,0.5297931792262169
0.26948973531613285,0.5297931792262169
0.16616336848776275,0.5297931792262169
0.3194162280722593,0.5297931792262169
0.12180587806227272,0.5297931792262169
0.31431305150316746,0.5297931792262169
0.3361962284167601,0.5297931792262169
0.36902535746147624,0.5297931792262169
0.05808495741301428,0.4637567773586357
0.23755384771208565,0.5297931792262169
0.4579952078278562,0.5297931792262169
0.16725023491061142,0.5297931792262169
0.3264000045707547,0.5297931792262169
0.32701577487855416,0.5297931792262169
0.26982730602712696,0.5297931792262169
0.41915085898587373,0.5297931792262169
0.3735109486057914,0.5297931792262169
0.18722582739024157,0.5297931792262169
0.3112274385204501,0.5297931792262169
0.4147195077717041,0.5297931792262169
0.3147662957905199,0.5297931792262169
0.43620581471139097,0.5297931792262169
0.2700839891715123,0.5297931792262169
0.4524003071838872,0.5297931792262169
0.4895800857405182,0.5297931792262169
0.499826385498939,0.5297931792262169
0.4054288888677139,0.5297931792262169
0.07097276981154244,0.5033199478478289
0.2377356663697237,0.5297931792262169
0.43093468203060786,0.5297931792262169
0.3063773484592541,0.5297931792262169
0.41422098043408184,0.5297931792262169
0.41059387093951544,0.5297931792262169
0.19369511450529348,0.5297931792262169
0.2109161447052995,0.5297931792262169
0.44383024163782897,0.5297931792262169
0.19597060662435262,0.5297931792262169
0.2613088182529559,0.5297931792262169
0.2839540769259974,0.5297931792262169
0.21045667842978122,0.5297931792262169
0.19936178504262425,0.5297931792262169
0.07002263395697611,0.5012644974010836
0.0835847856207706,0.52015447224596
0.0839562916769016,0.5204050411535251
0.20703917239399594,0.5297931792262169
0.13901062545536363,0.5297931792262169
0.043139139215334854,0.38469042753428245
0.3340664071288944,0.5297931792262169
0.21034106209103198,0.5297931792262169
0.06564950337736519,0.49003157851298
0.12759504231505087,0.5297931792262169
0.21133997201456534,0.5297931792262169
0.07199953329663389,0.5054197771731641
0.11310199298791707,0.5297931792262169
0.27248736919842353,0.5297931792262169
0.33021782615032214,0.5297931792262169
0.015475767036084942,0.15541090265502788
0.1667881827078721,0.5297931792262169
0.2843348242564755,0.5297931792262169
0.13879513732974297,0.5297931792262169
0.0813388196992717,0.5184109263757334
0.0358644126964458,0.33357799710358
0.22143007436046297,0.5297931792262169
0.27696572620793025,0.5297931792262169
0.3280356197593315,0.5297931792262169
0.046430412110618935,0.4050788104004653
0.48683836726474844,0.5297931792262169
0.4667494986750635,0.5297931792262169
0.4731263965786624,0.5297931792262169
0.08596015999953133,0.5215632369403401
0.46471800501591265,0.5297931792262169
0.2368951440499517,0.5297931792262169
0.0014979327021232836,0.015269563312360124
0.2984787116455456,0.5297931792262169
0.36577400972122337,0.5297931792262169
0.2583172088718781,0.5297931792262169
0.14934973691496678,0.5297931792262169
0.49032973731098445,0.5297931792262169
0.01582300549862581,0.1587852735993796
0.32729040054038105,0.5297931792262169
0.12382239432138742,0.5297931792262169
0.38942851952893953,0.5297931792262169
0.3390200820554032,0.5297931792262169
0.38580427194989,0.5297931792262169
0.38477430683485864,0.5297931792262169
0.10189239706550213,0.5264964150633088
0.12197073993537039,0.5297931792262169
0.41855575184300786,0.5297931792262169
0.32332436205407106,0.5297931792262169
0.41702500678011967,0.5297931792262169
0.1280167168316967,0.5297931792262169
0.24417214696534106,0.5297931792262169
0.04618889102820861,0.40374360666307424
0.4229156344807994,0.5297931792262169
0.2487889196991283,0.5297931792262169
0.4741529351981922,0.5297931792262169
0.2541652583082857,0.5297931792262169
0.11651177635807058,0.5297931792262169
0.1161713321981952,0.5297931792262169
0.4613530515837291,0.5297931792262169
0.3953306148697165,0.5297931792262169
0.47152310529897007,0.5297931792262169
0.4209428586805934,0.5297931792262169
0.004808973623033175,0.04918474999392471
0.06584514251087165,0.4906533787372247
0.08907540799321834,0.5228633386394838
0.20027122399944725,0.5297931792262169
0.3395602313979741,0.5297931792262169
0.0030252786383305197,0.030821704665936672
0.2840179542228084,0.5297931792262169
0.17749406667554096,0.5297931792262169
0.22958375499990563,0.5297931792262169
0.03548118361443947,0.3307437785425593
0.1347018353170792,0.5297931792262169
0.22446464801730814,0.5297931792262169
0.07357037929995791,0.5083488345461716
0.0823812255754523,0.51926731367237
0.46378701347986406,0.5297931792262169
0.302676500753186,0.5297931792262169
0.4553998702314177,0.5297931792262169
0.18387724724436016,0.5297931792262169
0.21648247556996958,0.5297931792262169
0.18758520984026117,0.5297931792262169
0.013197323919881543,0.1333134130538753
0.3734084024237441,0.5297931792262169
0.45349046839898455,0.5297931792262169
0.15982700322214388,0.5297931792262169
0.23329324174078514,0.5297931792262169
0.052060778938564534,0.43621878838374983
0.21911422088572535,0.5297931792262169
0.14425933046184786,0.5297931792262169
0.3255801705452991,0.5297931792262169
0.163995667493822,0.5297931792262169
0.33226289659010744,0.5297931792262169
0.17824217699274553,0.5297931792262169
0.014307298245050948,0.14408846963927138
0.49609251847192976,0.5297931792262169
0.11013333135106634,0.5297931792262169
0.3628779746335441,0.5297931792262169
0.26913912260150313,0.5297931792262169
0.10734557602323735,0.5297931792262169
0.3008206012643825,0.5297931792262169
0.19963126165413553,0.5297931792262169
0.31084248635528444,0.5297931792262169
0.49304010268910586,0.5297931792262169
0.4022620271217041,0.5297931792262169
0.150530911123834,0.5297931792262169
0.29986965270542154,0.5297931792262169
0.4157705286813982,0.5297931792262169
0.4652035790190646,0.5297931792262169
0.0776557328509287,0.5144685048467884
0.21823661945773465,0.5297931792262169
0.0686487212155158,0.4980141694975201
0.3284779908414219,0.5297931792262169
0.37193894619195483,0.5297931792262169
0.17208965701551254,0.5297931792262169
0.31123136326233536,0.5297931792262169
0.4682537962074571,0.5297931792262169
0.27823938513907953,0.5297931792262169
0.38905700638270796,0.5297931792262169
0.08617477351652642,0.5216653928506101
0.04682091083847589,0.40749844899115956
0.4988471102693472,0.5297931792262169
0.233292885157046,0.5297931792262169
0.33852903941626755,0.5297931792262169
0.48243885387418617,0.5297931792262169
0.17455321290986736,0.5297931792262169
0.3268451882512543,0.5297931792262169
0.45051472040231455,0.5297931792262169
0.1590597987224056,0.5297931792262169
0.4659952582003104,0.5297931792262169
0.15813320485748672,0.5297931792262169
0.40226485513843374,0.5297931792262169
0.0554005744439825,0.45227314851714273
0.41030577758957504,0.5297931792262169
0.45673031588447266,0.5297931792262169
0.10006932900084187,0.5257296600572948
0.15634424611553915,0.5297931792262169
0.2661628270397999,0.5297931792262169
0.21988808070510185,0.5297931792262169
0.08208264133550397,0.5190289089689414
0.25720284092852796,0.5297931792262169
0.3501412734373789,0.5297931792262169
0.12431856379355144,0.5297931792262169
0.47840409318605615,0.5297931792262169
0.28057248723497547,0.5297931792262169
0.05753573547274754,0.46147726689162444
0.1515437231667497,0.5297931792262169
0.06856781539955975,0.49784177432722304
0.3133306481188878,0.5297931792262169
0.3007200607421512,0.5297931792262169
0.20608292614194768,0.5297931792262169
0.13332810640612214,0.5297931792262169
0.24421623197049042,0.5297931792262169
0.44848243146403344,0.5297931792262169
0.4358185155325785,0.5297931792262169
0.4032799732334775,0.5297931792262169
0.2259209821088659,0.5297931792262169
0.25460881968608046,0.5297931792262169
0.33208416386951106,0.5297931792262169
0.36870268322576855,0.5297931792262169
0.02258597777071203,0.22247079631087294
0.3706700038456117,0.5297931792262169
0.24141380753310498,0.5297931792262169
0.4983611102126006,0.5297931792262169
0.18279856954870732,0.5297931792262169
0.21699717576992372,0.5297931792262169
0.3379427300847006,0.5297931792262169
0.4600647937555663,0.5297931792262169
0.4672154243540954,0.5297931792262169
0.12851307911696652,0.5297931792262169
0.10880890173196417,0.5297931792262169
0.08243499988428027,0.5193238790233309
0.3553808714340856,0.5297931792262169
0.4641355567548611,0.5297931792262169
0.4144294028161524,0.5297931792262169
0.47302743546797016,0.5297931792262169
0.2593101428814107,0.5297931792262169
0.12689746629092846,0.5297931792262169
0.14893016650191515,0.5297931792262169
0.4540666845064557,0.5297931792262169
0.31112615617231876,0.5297931792262169
0.2728590212104542,0.5297931792262169
0.41282266670273526,0.5297931792262169
0.4908271584775842,0.5297931792262169
0.3410874856414819,0.5297931792262169
0.3462321085143223,0.5297931792262169
0.030712512478237197,0.2929348908835359
0.1575098296612924,0.5297931792262169
0.12215252557561856,0.5297931792262169
0.4994498522603376,0.5297931792262169
0.011085172725014192,0.11226198790670008
0.45967928426170285,0.5297931792262169
0.08965949170253634,0.5230482757632356
0.43994435699804063,0.5297931792262169
0.3191891825315128,0.5297931792262169
0.06855832322230515,0.49782469824950176
0.06846464481836073,0.4975991758166173
0.025962012812655533,0.2526501792759428
0.022404926908647316,0.22086036616890722
0.44638512054885865,0.5297931792262169
0.3554636801199653,0.5297931792262169
0.379956842024468,0.5297931792262169
0.4473114894536312,0.5297931792262169
0.4483564355857429,0.5297931792262169
0.35185062167914877,0.5297931792262169
0.2071690024972035,0.5297931792262169
0.13544521402676396,0.5297931792262169
0.3615395348127694,0.5297931792262169
0.08702446410736703,0.522065894255267
0.38359711883488673,0.5297931792262169
0.34034953059827794,0.5297931792262169
0.26745079707246144,0.5297931792262169
0.25489343717288243,0.5297931792262169
0.12255128810373239,0.5297931792262169
0.1158196414993663,0.5297931792262169
0.3342786170379016,0.5297931792262169
0.396825225357857,0.5297931792262169
0.22871631775746887,0.5297931792262169
0.38835934538334776,0.5297931792262169
0.0736969659390585,0.5085359656054758
0.22370539334521433,0.5297931792262169
0.4475695758964352,0.5297931792262169
0.16273778867707545,0.5297931792262169
0.21206740605701035,0.5297931792262169
0.3633984780881363,0.5297931792262169
0.23091712852174628,0.5297931792262169
0.3445744841621181,0.5297931792262169
0.05474844227828718,0.44924686203899317
0.3043386095357436,0.5297931792262169
0.4915628985848654,0.5297931792262169
0.10067359723060437,0.5259596691364089
0.3445905237963054,0.5297931792262169
0.2694939995986477,0.5297931792262169
0.3771385285220843,0.5297931792262169
0.24828205445868928,0.5297931792262169
0.25160487796639597,0.5297931792262169
0.034168035072702496,0.3206877323071598
0.2689265755074561,0.5297931792262169
0.432295175301308,0.5297931792262169
0.2234042308731879,0.5297931792262169
0.28594463062996145,0.5297931792262169
0.20401386001699917,0.5297931792262169
0.26785116962023603,0.5297931792262169
0.25669031060136976,0.5297931792262169
0.40031319576236,0.5297931792262169
0.2720852007431676,0.5297931792262169
0.4162450236809002,0.5297931792262169
0.2049584347072912,0.5297931792262169
0.2570794342819034,0.5297931792262169
0.2500416084272115,0.5297931792262169
0.18043590317067143,0.5297931792262169
0.18798887948033965,0.5297931792262169
0.2673337926838441,0.5297931792262169
0.4870826373208731,0.5297931792262169
0.265062190127105,0.5297931792262169
0.3813746234970994,0.5297931792262169
0.020715109348447336,0.20516848426659334
0.14007037738016848,0.5297931792262169
0.3231001019641323,0.5297931792262169
0.11535634257467425,0.5297931792262169
0.4886197964760003,0.5297931792262169
0.07806860600201343,0.5149960921614205
0.39487989383658795,0.5297931792262169
0.4407938875696854,0.5297931792262169
0.013426971341974958,0.13542290153842054
0.13454223578762076,0.5297931792262169
0.24090821386435196,0.5297931792262169
0.20425023268621872,0.5297931792262169
0.07115662692810393,0.5037213464868543
0.04174742974972678,0.37548063525460135
0.3037076014975746,0.5297931792262169
0.1666949096935691,0.5297931792262169
0.12493761258958935,0.5297931792262169
0.12030233827693093,0.5297931792262169
0.27187886263146305,0.5297931792262169
0.4122414924880852,0.5297931792262169
0.46479407159172553,0.5297931792262169
0.06383643332919264,0.48459187582456614
0.3802974106677689,0.5297931792262169
0.3360668965135304,0.5297931792262169
0.35385628368864025,0.5297931792262169
0.06426208999905009,0.48595682997793654
0.10240439474620128,0.5267636296251018
0.3570076239113855,0.5297931792262169
0.01512191206739838,0.15210244430880407
0.01720580402676658,0.17206113528296546
0.3499584156683914,0.5297931792262169
0.28889319171711136,0.5297931792262169
0.16817883461460592,0.5297931792262169
0.06370808592348243,0.4841883444596109
0.45307536286298467,0.5297931792262169
0.48546484718998273,0.5297931792262169
0.08651086175941597,0.5218351175352908
0.1627000711184074,0.5297931792262169
0.2731347957150449,0.5297931792262169
0.42723998782948824,0.5297931792262169
0.4348356582297559,0.5297931792262169
0.45301599182221325,0.5297931792262169
0.22321179494299714,0.5297931792262169
0.11392108675723966,0.5297931792262169
0.29700202225612854,0.5297931792262169
0.11941193834108654,0.5297931792262169
0.07972388292185278,0.5168626934938825
0.47892899484472445,0.5297931792262169
0.18730706928182472,0.5297931792262169
0.03959107513660115,0.36064477605322925
0.2780173653772971,0.5297931792262169
0.2505295970391683,0.5297931792262169
0.11725934451290865,0.5297931792262169
0.011792133364637414,0.11920072138091578
0.3252061784915786,0.5297931792262169
0.29701309972121076,0.5297931792262169
0.10181817697080736,0.5264697592429517
0.24572477107135754,0.5297931792262169
0.06420557619352224,0.4857145777824231
0.32616473282260977,0.5297931792262169
0.1985553033330733,0.5297931792262169
0.10058240056289774,0.5259296406525359
0.3323327143360759,0.5297931792262169
0.2443211788197947,0.5297931792262169
0.27353105351187745,0.5297931792262169
0.22679071959092145,0.5297931792262169
0.17792517248161838,0.5297931792262169
0.3579859166905674,0.5297931792262169
0.45820991002893985,0.5297931792262169
0.21098500284604316,0.5297931792262169
0.45216326271914803,0.5297931792262169
0.307606313688076,0.5297931792262169
0.44002250584673375,0.5297931792262169
0.303379654319445,0.5297931792262169
0.3991965776939198,0.5297931792262169
0.22945159543934496,0.5297931792262169
0.35862665576995706,0.5297931792262169
0.1151207198201249,0.5297931792262169
0.11451289392598857,0.5297931792262169
0.2642992632970709,0.5297931792262169
0.16366081209188943,0.5297931792262169
0.20098042756210616,0.5297931792262169
0.4990793228575181,0.5297931792262169
0.322751171298486,0.5297931792262169
0.374401238597588,0.5297931792262169
0.23142427697022694,0.5297931792262169
0.28241284272439793,0.5297931792262169
0.44350367637703236,0.5297931792262169
0.30422985547664855,0.5297931792262169
0.010799168223502853,0.1093731156517101
0.23738835327801378,0.5297931792262169
0.4025898782168995,0.5297931792262169
0.32364647795901097,0.5297931792262169
0.33271442764789466,0.5297931792262169
0.01796730497592236,0.17924919121426108
0.14756199077863402,0.5297931792262169
0.19209696988989372,0.5297931792262169
0.20768136150805516,0.5297931792262169
0.29569550587938637,0.5297931792262169
0.46659607049274116,0.5297931792262169
0.22953602759888986,0.5297931792262169
0.2919820855269661,0.5297931792262169
0.14002688413429137,0.5297931792262169
0.16247558466591333,0.5297931792262169
0.29351768306508275,0.5297931792262169
0.21490325375832642,0.5297931792262169
0.09448673406892744,0.5242434871621976
0.28332585423582635,0.5297931792262169
0.11795870669669029,0.5297931792262169
0.04619845179752102,0.40381483928119316
0.226180758808035,0.5297931792262169
0.17264746994787566,0.5297931792262169
0.25500244414350215,0.5297931792262169
0.4901667172912769,0.5297931792262169
0.17346720022841317,0.5297931792262169
0.4167528574430085,0.5297931792262169
0.24051697974171782,0.5297931792262169
0.47145095898249956,0.5297931792262169
0.11164460364917911,0.5297931792262169
0.39311469324987275,0.5297931792262169
0.11890033686925444,0.5297931792262169
0.43879055831593644,0.5297931792262169
0.053946315425632,0.44548340069310594
0.3067746336431429,0.5297931792262169
0.20693371749906575,0.5297931792262169
0.39254034116606024,0.5297931792262169
0.40595840817151907,0.5297931792262169
0.051333055712820375,0.43245890542325677
0.1552830186248586,0.5297931792262169
0.22580913097341448,0.5297931792262169
0.09045208969252638,0.5232860057115236
0.11891626226360436,0.5297931792262169
0.22295649796187217,0.5297931792262169
0.43167477820755024,0.5297931792262169
0.2651927195277065,0.5297931792262169
0.3353658545265947,0.5297931792262169
0.001684706848889661,0.017182892740019398
0.2900662288737849,0.5297931792262169
0.25197862350943867,0.5297931792262169
0.3335302610589081,0.5297931792262169
0.16359390731815548,0.5297931792262169
0.16648136782387957,0.5297931792262169
0.3627077718440843,0.5297931792262169
0.42916319018076693,0.5297931792262169
0.048218919891686085,0.4155967238915612
0.4618868899460363,0.5297931792262169
0.07578584224446933,0.5119090541041458
0.29466712994522154,0.5297931792262169
0.05771998789180793,0.46225283462452493
0.23842246462041167,0.5297931792262169
0.49925652747953103,0.5297931792262169
0.46676436609752164,0.5297931792262169
0.0317526313822632,0.3013863033736818
0.42374816636059454,0.5297931792262169
0.13217785946690458,0.5297931792262169
0.34881756398975233,0.5297931792262169
0.25766125427406317,0.5297931792262169
0.20284260135406423,0.5297931792262169
0.49175620358448535,0.5297931792262169
0.18570834457385754,0.5297931792262169
0.2770388069715105,0.5297931792262169
0.484595882388167,0.5297931792262169
0.24215446165904275,0.5297931792262169
0.46535925396899236,0.5297931792262169
0.40253661813091796,0.5297931792262169
0.39160190711301346,0.5297931792262169
0.3328135005530359,0.5297931792262169
0.43279406198901854,0.5297931792262169
0.3019601125296838,0.5297931792262169
0.0016812140929952646,0.017209520475373868
0.19745419954146487,0.5297931792262169
0.39284857928625216,0.5297931792262169
0.10498938986001627,0.528432740112125
0.3421340219607801,0.5297931792262169
0.1177380418062165,0.5297931792262169
0.1157570246695021,0.5297931792262169
0.3191417900269537,0.5297931792262169
0.4496115526201208,0.5297931792262169
0.07724192111202899,0.5139581016550321
0.13171005369599248,0.5297931792262169
0.16350197243143721,0.5297931792262169
0.3641746608467896,0.5297931792262169
0.4053915301178764,0.5297931792262169
0.14699499160476698,0.5297931792262169
0.19096637872498395,0.5297931792262169
0.31511470507020606,0.5297931792262169
0.26054618389974565,0.5297931792262169
0.23899822330932163,0.5297931792262169
0.15404068832322382,0.5297931792262169
0.05424671206210868,0.44689495973089566
0.34838947757631533,0.5297931792262169
0.4589319339449814,0.5297931792262169
0.38295755419164584,0.5297931792262169
0.045327519327231114,0.3984731825129827
0.032121345803618195,0.30448408401199534
0.24280553889133316,0.5297931792262169
0.0786091126896658,0.5156499334565274
0.21418853180178388,0.5297931792262169
0.4814454060721418,0.5297931792262169
0.229508877181414,0.5297931792262169
0.2920944742222103,0.5297931792262169
0.3352428854725747,0.5297931792262169
0.21767666702618094,0.5297931792262169
0.03206466088436455,0.30396485373659354
0.3413126071432381,0.5297931792262169
0.44562592498024245,0.5297931792262169
0.3500442295899693,0.5297931792262169
0.45035842583686037,0.5297931792262169
0.4020100632423974,0.5297931792262169
0.055911134255438366,0.45451180548383113
0.02144034708112158,0.2119317424292738
0.05651575538919773,0.45715839153915644
0.26914520867930364,0.5297931792262169
0.16701632471970018,0.5297931792262169
0.0035183157223813155,0.035834186917945925
0.35251156779673704,0.5297931792262169
0.4274597175262467,0.5297931792262169
0.49835639042169977,0.5297931792262169
0.49078864349384477,0.5297931792262169
0.416913535927175,0.5297931792262169
0.4205581543190951,0.5297931792262169
0.17409185626145263,0.5297931792262169
0.08073765533546334,0.5178601635237573
0.4827973465296524,0.5297931792262169
0.4816390903260561,0.5297931792262169
0.2569608440191933,0.5297931792262169
0.007784294263732339,0.07914596580580764
0.13528655571529413,0.5297931792262169
0.13398091274727364,0.5297931792262169
0.3685558134525448,0.5297931792262169
0.4703310375087658,0.5297931792262169
0.01955189845769184,0.1944096863060874
0.27476461706833655,0.5297931792262169
0.3463154060365905,0.5297931792262169
0.41378837136277463,0.5297931792262169
0.18223873520281497,0.5297931792262169
0.02185251402914995,0.2156715565888698
0.04482979275256127,0.3954637901278196
0.12755187295982096,0.5297931792262169
0.019504244491250322,0.19380573782252944
0.3949282502956939,0.5297931792262169
0.287630164692924,0.5297931792262169
0.28842382855333953,0.5297931792262169
0.2809992693492366,0.5297931792262169
0.2859226793587368,0.5297931792262169
0.1577294741717019,0.5297931792262169
0.0021808155659861495,0.02223273233116109
0.0709662673553253,0.5033014399609713
0.273111454440454,0.5297931792262169
0.40900042394964115,0.5297931792262169
0.3696631065698744,0.5297931792262169
0.1765186109342748,0.5297931792262169
0.11437127220969273,0.5297931792262169
0.39282158572491255,0.5297931792262169
0.13316407495974564,0.5297931792262169
0.41438580577507805,0.5297931792262169
0.04069713099622202,0.3683660760007686
0.3139803006237496,0.5297931792262169
0.48635785902848205,0.5297931792262169
0.29754975714362947,0.5297931792262169
0.34962939737980553,0.5297931792262169
0.496933455193182,0.5297931792262169
0.3776708407715573,0.5297931792262169
0.2885311912037919,0.5297931792262169
0.19474136934728986,0.5297931792262169
0.053842561734305516,0.4450036705225475
0.12293537482340278,0.5297931792262169
0.2984788917996472,0.5297931792262169
0.16613406877530068,0.5297931792262169
0.47834211058610915,0.5297931792262169
0.06659921714670025,0.49277586741196683
0.448754786998465,0.5297931792262169
0.39562606759162106,0.5297931792262169
0.49478748200444655,0.5297931792262169
0.18259745555434564,0.5297931792262169
0.36163974460056014,0.5297931792262169
0.36295513634950616,0.5297931792262169
0.026466915358660748,0.2571196138255693
0.3143416241332009,0.5297931792262169
0.09521688721300992,0.5244021408436716
0.30144440713413745,0.5297931792262169
0.257761525953199,0.5297931792262169
0.19096090518462272,0.5297931792262169
0.37956903925209384,0.5297931792262169
0.15652198375631476,0.5297931792262169
0.3880120973147301,0.5297931792262169
0.13784105130278607,0.5297931792262169
0.12433275173604119,0.5297931792262169
0.2577086270364364,0.5297931792262169
0.20652589350203565,0.5297931792262169
0.23050338007882093,0.5297931792262169
0.18599712030368604,0.5297931792262169
0.22440514702288894,0.5297931792262169
0.3084776662057185,0.5297931792262169
0.18730827988458915,0.5297931792262169
0.4535799988799649,0.5297931792262169
0.21563566962611913,0.5297931792262169
0.3680773854265397,0.5297931792262169
0.1464441389444086,0.5297931792262169
0.44430660841371067,0.5297931792262169
0.2197104519539339,0.5297931792262169
0.1031259230492989,0.5271655914496967
0.35950665887598005,0.5297931792262169
0.21695660135270478,0.5297931792262169
0.13248660238061855,0.5297931792262169
0.47632565020293677,0.5297931792262169
0.1640298620019356,0.5297931792262169
0.06031576492076407,0.4724637699166459
0.4038625548540639,0.5297931792262169
0.2263867922241335,0.5297931792262169
0.3044234619974831,0.5297931792262169
0.2626036381563408,0.5297931792262169
0.24435148842305587,0.5297931792262169
0.3111717183150132,0.5297931792262169
0.34312839116127136,0.5297931792262169
0.44855331096527423,0.5297931792262169
0.040529095108086,0.36733606581454037
0.465527015970756,0.5297931792262169
1.345468218588719e-05,0.00021449004372587482
0.03649252850427942,0.3382796875875569
0.44410748014794377,0.5297931792262169
0.280613809292877,0.5297931792262169
0.4625951745852584,0.5297931792262169
0.03900321987281452,0.35664008061220154
0.08112517508165368,0.5182186789207905
0.015320996840024692,0.15398111692797214
0.18156789465384915,0.5297931792262169
0.20960519261675015,0.5297931792262169
0.23585942394283366,0.5297931792262169
0.23504950144945258,0.5297931792262169
0.3633313968544648,0.5297931792262169
0.46971977398060627,0.5297931792262169
0.1524771336391641,0.5297931792262169
0.3100759780298319,0.5297931792262169
0.2122336513408577,0.5297931792262169
0.2995245449655774,0.5297931792262169
0.3768706738351203,0.5297931792262169
0.3156825886752817,0.5297931792262169
0.14107416384565458,0.5297931792262169
0.1209199955350484,0.5297931792262169
0.1813369589344188,0.5297931792262169
0.4490462485944947,0.5297931792262169
0.01689652267227043,0.16909265800989576
0.2163093072318728,0.5297931792262169
0.38235744599595217,0.5297931792262169
0.34328121393212535,0.5297931792262169
0.43470449257639904,0.5297931792262169
0.26313385591249666,0.5297931792262169
0.21671156057459995,0.5297931792262169
0.4963643531532232,0.5297931792262169
0.29713534176351625,0.5297931792262169
0.4139920294791802,0.5297931792262169
0.40655794310531573,0.5297931792262169
0.12638869686880705,0.5297931792262169
0.1367806272631953,0.5297931792262169
0.2650830378736287,0.5297931792262169
0.005014774350243167,0.05129370883279501
0.17634806730757713,0.5297931792262169
0.11046486700209074,0.5297931792262169
0.3155784159708427,0.5297931792262169
0.36442869320869203,0.5297931792262169
0.07461413899222308,0.510073372933706
0.225528619635736,0.5297931792262169
0.49854763242528083,0.5297931792262169
0.12729775109197533,0.5297931792262169
0.18910098859977553,0.5297931792262169
0.4633091630920294,0.5297931792262169
0.2102838880244891,0.5297931792262169
0.11498168394435554,0.5297931792262169
0.05716095821303907,0.45990065090057036
0.15670309091462997,0.5297931792262169
0.48625258758061624,0.5297931792262169
0.23820367502344048,0.5297931792262169
0.076149488552673,0.5124691909602579
0.4094272047553162,0.5297931792262169
0.08439343466358834,0.5206827986435733
0.2775706673950095,0.5297931792262169
0.27083511860226567,0.5297931792262169
0.48759833731959007,0.5297931792262169
0.04844347054039877,0.41680131625730776
0.022104239145321836,0.21803220687935243
0.3306838977810808,0.5297931792262169
0.3725904034127366,0.5297931792262169
0.3882270003977318,0.5297931792262169
0.14111450101852396,0.5297931792262169
0.3490346483730768,0.5297931792262169
0.1996631583168838,0.5297931792262169
0.04872705467695693,0.4185166679407931
0.46637522555327227,0.5297931792262169
0.2876268102444531,0.5297931792262169
0.26951626620775687,0.5297931792262169
0.364892444115845,0.5297931792262169
0.43160786098737874,0.5297931792262169
0.4933240558051719,0.5297931792262169
0.007212920217745278,0.07344955453910589
0.2785676575245446,0.5297931792262169
0.41465211693617277,0.5297931792262169
0.02731663490730324,0.26441484732130044
0.40935612936422705,0.5297931792262169
0.2827245436005083,0.5297931792262169
0.06432478483259352,0.48608865978716276
0.21707492887529023,0.5297931792262169
0.49956162257840125,0.5297931792262169
0.10592815059885324,0.5292113496721056
0.4721437312637943,0.5297931792262169
0.37435427522100534,0.5297931792262169
0.21466934565094614,0.5297931792262169
0.4348173989706317,0.5297931792262169
0.14903556523459954,0.5297931792262169
0.15610587800012882,0.5297931792262169
0.4469570668999196,0.5297931792262169
0.4272534559835616,0.5297931792262169
0.32060271428636905,0.5297931792262169
0.3674063999950236,0.5297931792262169
0.3984689895294355,0.5297931792262169
0.2845046060203638,0.5297931792262169
0.07347096164293532,0.5081537573972611
0.3758738706660076,0.5297931792262169
0.31845421074326313,0.5297931792262169
0.44617517073139795,0.5297931792262169
0.48024197718264994,0.5297931792262169
0.3697670065713025,0.5297931792262169
0.0369871416185199,0.34194104185556634
0.2469136912011835,0.5297931792262169
0.2586216731073831,0.5297931792262169
0.23717687800368364,0.5297931792262169
0.418479198220538,0.5297931792262169
0.04765322756770912,0.41236324411082276
0.3473977030417072,0.5297931792262169
0.48416680492728115,0.5297931792262169
0.021354858057277437,0.21116893505299955
0.14497127656962183,0.5297931792262169
0.10369309649189534,0.5275093894958186
0.1451561334620779,0.5297931792262169
0.19919346723146641,0.5297931792262169
0.061174428547045356,0.4755872409655671
0.012365378770785362,0.12495389116754532
0.3308792234974535,0.5297931792262169
0.14163241569250418,0.5297931792262169
0.11532513878818096,0.5297931792262169
0.07046057572360709,0.5021968363028322
0.10831638038506985,0.5297931792262169
0.26873257342816864,0.5297931792262169
0.4229249575512391,0.5297931792262169
0.1668921861691593,0.5297931792262169
0.4252313315312804,0.5297931792262169
0.45322408716378715,0.5297931792262169
0.21359182249443293,0.5297931792262169
0.46931779464730394,0.5297931792262169
0.027467852811368043,0.26575043461800235
0.41803267662061905,0.5297931792262169
0.10059900299755276,0.5259379609138642
0.30839859621901905,0.5297931792262169
0.16822718653792734,0.5297931792262169
0.10776492550965616,0.5297931792262169
0.10956630197235423,0.5297931792262169
0.41361900876838836,0.5297931792262169
0.3521800723135262,0.5297931792262169
0.05664925388047487,0.4577349472080136
0.07301352344619699,0.5073034111989717
0.484395807079681,0.5297931792262169
0.08257627943348145,0.5194154790746953
0.148325369566711,0.5297931792262169
0.4442230534229773,0.5297931792262169
0.49120713775785585,0.5297931792262169
0.04079695375635278,0.36894482054718203
0.10392237019611555,0.5276527214348524
0.3729885242555343,0.5297931792262169
0.20320126865563032,0.5297931792262169
0.41163406749638115,0.5297931792262169
0.14723880867230865,0.5297931792262169
0.22368650062436385,0.5297931792262169
0.24111129427656985,0.5297931792262169
0.002617988458428644,0.02664912058488501
0.33678745544369276,0.5297931792262169
0.030375739692657056,0.29026158776039
0.1829432299380211,0.5297931792262169
0.06147146174333562,0.4766764381221597
0.3823487990394562,0.5297931792262169
0.29006144783444865,0.5297931792262169
0.2619141296902766,0.5297931792262169
0.05733932403817715,0.4606713839031795
0.019032799611782725,0.18943784620890658
0.4676685652345843,0.5297931792262169
0.3171661032171989,0.5297931792262169
0.0013798913571022586,0.014096058886581895
0.1947488232342477,0.5297931792262169
0.47925347988390177,0.5297931792262169
0.46644173449887494,0.5297931792262169
0.16654553663597266,0.5297931792262169
0.40751936525049803,0.5297931792262169
0.1959069205092634,0.5297931792262169
0.24747865948897418,0.5297931792262169
0.26782264621386437,0.5297931792262169
0.42954912573920884,0.5297931792262169
0.44634973990291477,0.5297931792262169
0.09636199999858719,0.524659013879066
0.44089748453080857,0.5297931792262169
0.2500021619670177,0.5297931792262169
0.3045553584055449,0.5297931792262169
0.2574003985257822,0.5297931792262169
0.48143868370293963,0.5297931792262169
0.39716210839221094,0.5297931792262169
0.2947661462707465,0.5297931792262169
0.3886407703277379,0.5297931792262169
0.10555684019261491,0.5288899208005154
0.2625817481251863,0.5297931792262169
0.2891665847330947,0.5297931792262169
0.4436602434521518,0.5297931792262169
0.31079615946450206,0.5297931792262169
0.10552703616321657,0.5288571388384804
0.2596137723567805,0.5297931792262169
0.1607031538039873,0.5297931792262169
0.031115462261719296,0.2962717056742201
0.3877026273217617,0.5297931792262169
0.4078206398598518,0.5297931792262169
0.23323175199191964,0.5297931792262169
0.28357959743117916,0.5297931792262169
0.4037477878959433,0.5297931792262169
0.2506456561350717,0.5297931792262169
0.1635277360860613,0.5297931792262169
0.14309251181036386,0.5297931792262169
0.4436668194304926,0.5297931792262169
0.3848120476514621,0.5297931792262169
0.4343008544926346,0.5297931792262169
0.08840809085985507,0.5226288303168641
0.1146731588410454,0.5297931792262169
0.04099375227616198,0.3703506579389648
0.19939384540737531,0.5297931792262169
0.04817635348765015,0.41532014850874266
0.0852254901233217,0.5211710831256673
0.18000550090682305,0.5297931792262169
0.38370997429638437,0.5297931792262169
0.3624858757733443,0.5297931792262169
0.0009900329108607497,0.010129611313487635
0.36689516884598267,0.5297931792262169
0.1527914297408407,0.5297931792262169
0.19063902986126868,0.5297931792262169
0.03039657520464073,0.2902695768147689
0.1644661676729946,0.5297931792262169
0.3906855466200437,0.5297931792262169
0.2449281654122461,0.5297931792262169
0.15413120312962447,0.5297931792262169
0.3452151601034403,0.5297931792262169
0.2192676634611201,0.5297931792262169
0.28123737647417624,0.5297931792262169
0.11352899262367389,0.5297931792262169
0.16533686592019248,0.5297931792262169
0.3081919861469415,0.5297931792262169
0.19072439820679188,0.5297931792262169
0.4175694411382792,0.5297931792262169
0.3252186120689404,0.5297931792262169
0.3023880831738537,0.5297931792262169
0.28819808034740735,0.5297931792262169
0.19320137983278507,0.5297931792262169
0.44344346306099947,0.5297931792262169
0.04793064539230918,0.41398820828702804
0.4922459182648171,0.5297931792262169
0.12081144067374039,0.5297931792262169
0.4738251965198889,0.5297931792262169
0.06167155520179851,0.4774166563345603
0.40087255764635465,0.5297931792262169
0.30819742799357297,0.5297931792262169
0.35361000929427283,0.5297931792262169
0.4933862394955855,0.5297931792262169
0.15634284077288685,0.5297931792262169
0.24037422435694555,0.5297931792262169
0.43176154969500646,0.5297931792262169
0.007682266235358115,0.07813583379231509
0.10728573062502156,0.5297931792262169
0.24915488011138526,0.5297931792262169
0.10633364815878793,0.5295768960334033
0.3111784186079935,0.5297931792262169
0.009089542015641494,0.09236469030629871
0.2547539999827959,0.5297931792262169
0.42830218069240955,0.5297931792262169
0.14090506906931555,0.5297931792262169
0.10770742396667998,0.5297931792262169
0.40288567630546424,0.5297931792262169
0.008807216852641742,0.08948357220257848
0.4189679470508222,0.5297931792262169
0.1310511925852016,0.5297931792262169
0.2416814458786764,0.5297931792262169
0.11314493012320798,0.5297931792262169
0.028201002801037156,0.2719062271668007
0.23956005287910614,0.5297931792262169
0.19344262291574632,0.5297931792262169
0.4343536807516365,0.5297931792262169
0.22374078841747164,0.5297931792262169
0.30305866578663465,0.5297931792262169
0.4134305132196849,0.5297931792262169
0.2518334785290262,0.5297931792262169
0.4433617171488976,0.5297931792262169
0.13178022410259277,0.5297931792262169
0.24986439453303327,0.5297931792262169
0.49213658219091794,0.5297931792262169
0.26225141725482204,0.5297931792262169
0.34482977618730304,0.5297931792262169
0.4842955116877769,0.5297931792262169
0.19566245218861728,0.5297931792262169
0.11648963103386212,0.5297931792262169
0.2803906039660988,0.5297931792262169
0.12893912955195225,0.5297931792262169
0.04180734222100074,0.37587538495449535
0.2702987579058832,0.5297931792262169
0.46939853562784667,0.5297931792262169
0.23990146301404564,0.5297931792262169
0.08640587541409339,0.5217848303606616
0.06919831865499898,0.49932159841222323
0.20756870001107952,0.5297931792262169
0.4025867539428365,0.5297931792262169
0.05504312222557978,0.4505753908030275
0.3848959759751521,0.5297931792262169
0.4066436698473264,0.5297931792262169
0.1870902652742451,0.5297931792262169
0.31458164883126294,0.5297931792262169
0.16212603221548955,0.5297931792262169
0.17253815397492317,0.5297931792262169
0.2732275173094904,0.5297931792262169
0.14296334848086656,0.5297931792262169
0.2807887084958458,0.5297931792262169
0.11119251794498525,0.5297931792262169
0.18018834225832114,0.5297931792262169
0.1483360399029991,0.5297931792262169
0.02846709168861572,0.274145902546266
0.4369754242585142,0.5297931792262169
0.021775159002356603,0.21500505582877125
0.023234539058446912,0.22835223152150302
0.456471894465192,0.5297931792262169
0.23561121976834348,0.5297931792262169
0.388700019608443,0.5297931792262169
0.43069807617513634,0.5297931792262169
0.3294593949792955,0.5297931792262169
0.22176692345606625,0.5297931792262169
0.32060196121817225,0.5297931792262169
0.2687044538164178,0.5297931792262169
0.3413184752950108,0.5297931792262169
0.466073661392117,0.5297931792262169
0.4454871858871588,0.5297931792262169
0.47913491425364846,0.5297931792262169
0.23741208368625177,0.5297931792262169
0.42411432493705536,0.5297931792262169
0.3119282033044449,0.5297931792262169
0.3840431052072527,0.5297931792262169
0.267263943229544,0.5297931792262169
0.34103115653742266,0.5297931792262169
0.2184585247351597,0.5297931792262169
0.1676544616948933,0.5297931792262169
0.4344249344314586,0.5297931792262169
0.48284410746460665,0.5297931792262169
0.3597517598554966,0.5297931792262169
0.30901577301907546,0.5297931792262169
0.09570283921816136,0.5245103105969163
0.4378986959440498,0.5297931792262169
0.3979587886830699,0.5297931792262169
0.12194133776305993,0.5297931792262169
0.3151623775334054,0.5297931792262169
0.15700992072057646,0.5297931792262169
0.06537097061714842,0.489253360368569
0.14736026401458385,0.5297931792262169
0.25981154595474887,0.5297931792262169
0.24490489032752988,0.5297931792262169
0.05488628630872938,0.44990100433509433
0.02184806026675823,0.2156288289151947
0.11780606914174685,0.5297931792262169
0.2945106775247145,0.5297931792262169
0.3587182615102199,0.5297931792262169
0.21078556727534808,0.5297931792262169
0.4266617391308239,0.5297931792262169
0.41525442956625513,0.5297931792262169
0.14276083081597835,0.5297931792262169
0.21292151369667311,0.5297931792262169
0.01028506310513333,0.10431600202962607
0.03165327340521734,0.3006441454656803
0.13458978314507347,0.5297931792262169
0.05528903078352487,0.4518035451974326
0.006660232171456004,0.06804086793890228
0.44864585624386166,0.5297931792262169
0.33534716399225334,0.5297931792262169
0.12609670347060625,0.5297931792262169
0.008914912897695138,0.09072486510170609
0.33898115316526184,0.5297931792262169
0.0161313955694935,0.16172216587424557
0.2838174110557685,0.5297931792262169
0.4919205546144899,0.5297931792262169
0.4382818415663934,0.5297931792262169
0.07469173125132439,0.5102268016226978
0.37359201699260647,0.5297931792262169
0.475930633153103,0.5297931792262169
0.33761710032461395,0.5297931792262169
0.15874024653300817,0.5297931792262169
0.15881512431963712,0.5297931792262169
0.4936593653107459,0.5297931792262169
0.07305255992645299,0.5074017107122231
0.04851774050824348,0.4173055906709833
0.29828942804649683,0.5297931792262169
0.49774974533198835,0.5297931792262169
0.13297593038302857,0.5297931792262169
0.4422669388495052,0.5297931792262169
0.08207778057279685,0.5190230696341369
0.06771204896800265,0.4956870550273084
0.08347725504395914,0.5200829201515677
0.44011186367238325,0.5297931792262169
0.31210549583560643,0.5297931792262169
0.16989332429202214,0.5297931792262169
0.4883878760367883,0.5297931792262169
0.18394006010046138,0.5297931792262169
0.25001520400594385,0.5297931792262169
0.4128240378381109,0.5297931792262169
0.33078587272784066,0.5297931792262169
0.33306081456860936,0.5297931792262169
0.39319661335239753,0.5297931792262169
0.4881572348599029,0.5297931792262169
0.02534096192673574,0.24716098422629051
0.10893704386046088,0.5297931792262169
0.27424328862759284,0.5297931792262169
0.2088135752129831,0.5297931792262169
0.2561434114317788,0.5297931792262169
0.1720464252405014,0.5297931792262169
0.3165386719173019,0.5297931792262169
0.40851620154253676,0.5297931792262169
0.24252467412761236,0.5297931792262169
0.1460049079456428,0.5297931792262169
0.4008717675337291,0.5297931792262169
0.1989716357365271,0.5297931792262169
0.39019114648149716,0.5297931792262169
0.08228285669634133,0.5192028935801455
0.4109238955533682,0.5297931792262169
0.4011002262746706,0.5297931792262169
0.42057767338662594,0.5297931792262169
0.4674418834719511,0.5297931792262169
0.4296674755078673,0.5297931792262169
0.2322753719766804,0.5297931792262169
0.3371401058144759,0.5297931792262169
0.39367815603077627,0.5297931792262169
0.46679537544607463,0.5297931792262169
0.33227458609101,0.5297931792262169
0.3834219847713321,0.5297931792262169
0.03644413825873044,0.3379419611754979
0.32936730172429185,0.5297931792262169
0.042309549070777164,0.3792632126368439
0.3704694860421784,0.5297931792262169
0.16604001596045231,0.5297931792262169
0.41005104881592525,0.5297931792262169
0.05216943597098317,0.4367040477209615
0.4294390617579148,0.5297931792262169
0.036373099799803355,0.3374032702692998
0.42520559027254673,0.5297931792262169
0.3237268793440617,0.5297931792262169
0.0005609229458377607,0.005680728449492834
0.42888160698978006,0.5297931792262169
0.10412029125848893,0.5277949585175594
0.0612645264734496,0.4758873510821597
0.2839178571878521,0.5297931792262169
0.43761773065424975,0.5297931792262169
0.18877766365806448,0.5297931792262169
0.11989681958556764,0.5297931792262169
0.010463399616617852,0.10609979209502471
0.30224435327283133,0.5297931792262169
0.19627696308440712,0.5297931792262169
0.20994326959955412,0.5297931792262169
0.45251394509011206,0.5297931792262169
0.3154200447339833,0.5297931792262169
0.48246099923560454,0.5297931792262169
0.11607653700103332,0.5297931792262169
0.01596886822904009,0.16016790793080926
0.023553002089536923,0.23114905174936995
0.3066838119573688,0.5297931792262169
0.2574349454077878,0.5297931792262169
0.34596351633778805,0.5297931792262169
0.18328508236841906,0.5297931792262169
0.48773505223084407,0.5297931792262169
0.15930379193579375,0.5297931792262169
0.2103717887495028,0.5297931792262169
0.2769224532668577,0.5297931792262169
0.18175409103469786,0.5297931792262169
0.018267366827236065,0.18227111194153833
0.44024909615535757,0.5297931792262169
0.11457731561121781,0.5297931792262169
0.31047841161600526,0.5297931792262169
0.20158938006834104,0.5297931792262169
0.02402190391730047,0.23539014073977935
0.33249474903953685,0.5297931792262169
0.045576925576726046,0.40008806008660375
0.45550239143955373,0.5297931792262169
0.1448219295570244,0.5297931792262169
0.19295666691998858,0.5297931792262169
0.029288837853748695,0.2811397987180151
0.1501105565761578,0.5297931792262169
0.1885611767217718,0.5297931792262169
0.286876850708019,0.5297931792262169
0.3322424811013549,0.5297931792262169
0.3947163643151167,0.5297931792262169
0.4331213696361875,0.5297931792262169
0.3202578790591002,0.5297931792262169
0.16931876406854351,0.5297931792262169
0.15089988122625925,0.5297931792262169
0.18093212762533034,0.5297931792262169
0.43210121643640464,0.5297931792262169
0.29485648986032714,0.5297931792262169
0.2439459094241908,0.5297931792262169
0.40336058352556026,0.5297931792262169
0.43635965365450236,0.5297931792262169
0.10364343459029163,0.5274778729342717
0.2555148072382356,0.5297931792262169
0.07684650136479665,0.5134127952412347
0.16042742920239916,0.5297931792262169
0.0378326454738081,0.3481664602737825
0.30559872900271223,0.5297931792262169
0.045199635620399414,0.3976436465026568
0.22365010987998973,0.5297931792262169
0.36301407227108334,0.5297931792262169
0.29170186635745526,0.5297931792262169
0.26115636082467253,0.5297931792262169
0.08730093904835118,0.5221936685867504
0.11567439517529904,0.5297931792262169
0.21988249372062263,0.5297931792262169
0.37345080945890347,0.5297931792262169
0.12076931063379298,0.5297931792262169
0.4716187093328884,0.5297931792262169
0.47932518598691887,0.5297931792262169
0.05164500433081837,0.43405820373103415
0.049615618769354275,0.423405618465063
0.11151982624405532,0.5297931792262169
0.3236151617528116,0.5297931792262169
0.4731931310701168,0.5297931792262169
0.4626163750327225,0.5297931792262169
0.017274623027056957,0.1727348019778514
0.09384091700071595,0.5241048678631022
0.4261095756913589,0.5297931792262169
0.40171586813610904,0.5297931792262169
0.18343341438985022,0.5297931792262169
0.22630481604247799,0.5297931792262169
0.31787483714696324,0.5297931792262169
0.04495440810951179,0.39620901612405846
0.2718990191516948,0.5297931792262169
0.45282449069322245,0.5297931792262169
0.17445738289163676,0.5297931792262169
0.19754233103462682,0.5297931792262169
0.25116023018758815,0.5297931792262169
0.4294179031177936,0.5297931792262169
0.21870556820997955,0.5297931792262169
0.10616767818637707,0.529421259283686
0.3937723526010979,0.5297931792262169
0.09077523928437242,0.5233773300230867
0.22812141431116623,0.5297931792262169
0.4241355756280576,0.5297931792262169
0.3189095254673661,0.5297931792262169
0.39095730611709906,0.5297931792262169
0.015735340728110947,0.15790055451404417
0.4291362807644612,0.5297931792262169
0.4742381976418787,0.5297931792262169
0.2463689854527918,0.5297931792262169
0.14040036553024682,0.5297931792262169
0.4224636384750588,0.5297931792262169
0.018241528165246323,0.1819724011222417
0.3506449066916498,0.5297931792262169
0.3892625666917975,0.5297931792262169
0.1945459303421218,0.5297931792262169
0.4002508627121861,0.5297931792262169
0.05050091427898268,0.42811618033716997
0.2804007030929518,0.5297931792262169
0.3589336698572153,0.5297931792262169
0.17285503191216306,0.5297931792262169
0.1175407691973896,0.5297931792262169
0.316062372813553,0.5297931792262169
0.1734512215301574,0.5297931792262169
0.08039152176781655,0.5175204916492117
0.33184343489865337,0.5297931792262169
0.2677974443166541,0.5297931792262169
0.22844768602850074,0.5297931792262169
0.1333552382836916,0.5297931792262169
0.46496864707804264,0.5297931792262169
0.0029096580688962037,0.02968871296841986
0.47211928827828736,0.5297931792262169
0.22511388144561706,0.5297931792262169
0.06831429262226424,0.4971984474715504
0.15783576722125847,0.5297931792262169
0.18375563289590363,0.5297931792262169
0.15246188307579017,0.5297931792262169
0.1397454481148957,0.5297931792262169
0.4429029207987204,0.5297931792262169
0.3820243413349777,0.5297931792262169
0.33658801939192334,0.5297931792262169
0.19502650774953617,0.5297931792262169
0.037990864787298406,0.34936675121365046
0.4165531790624621,0.5297931792262169
0.4322321617119149,0.5297931792262169
0.4198456194117968,0.5297931792262169
0.25551788047043494,0.5297931792262169
0.4149211951835993,0.5297931792262169
0.4817031431259317,0.5297931792262169
0.06483569407375273,0.48767232458641796
0.3810973903787232,0.5297931792262169
0.381206318654051,0.5297931792262169
0.3998558323887854,0.5297931792262169
0.4112017571517679,0.5297931792262169
0.2561476772189223,0.5297931792262169
0.16974752613299599,0.5297931792262169
0.009209089482870692,0.09367218507414832
0.10687293851036817,0.5297931792262169
0.4460317353216996,0.5297931792262169
0.19902680625760022,0.5297931792262169
0.02807269509421828,0.27071660076690474
0.47968786444586387,0.5297931792262169
0.39409174278593995,0.5297931792262169
0.3737268648371369,0.5297931792262169
0.11387114214966482,0.5297931792262169
0.386889091355067,0.5297931792262169
0.2869966503074527,0.5297931792262169
0.08586168916777592,0.5215152607600307
0.48946084559740294,0.5297931792262169
0.17160960994238522,0.5297931792262169
0.40252480824063647,0.5297931792262169
0.46586022858158593,0.5297931792262169
0.029634508218327804,0.2840534753572704
0.006381136182714631,0.0649722964998407
0.3634276185747205,0.5297931792262169
0.04645412771483748,0.40523500028821025
0.11299498228676524,0.5297931792262169
0.32024338195240826,0.5297931792262169
0.2896144647797143,0.5297931792262169
0.0018961743753789229,0.01942874243050687
0.08792703764499676,0.5224392516600419
0.294778395319741,0.5297931792262169
0.286423005020643,0.5297931792262169
0.486218434080627,0.5297931792262169
0.33174160975486305,0.5297931792262169
0.18815955563368886,0.5297931792262169
0.3162927993629739,0.5297931792262169
0.42970821183560465,0.5297931792262169
0.10002986832207206,0.5257129872304889
0.2452978666732128,0.5297931792262169
0.458557142671685,0.5297931792262169
0.4402429378888637,0.5297931792262169
0.4887583683787069,0.5297931792262169
0.15208671305270105,0.5297931792262169
0.0585931563702175,0.4658541202459386
0.49447923113612197,0.5297931792262169
0.38149599245883803,0.5297931792262169
0.07538094980009735,0.5112808301359869
0.22347938317411714,0.5297931792262169
0.2919297224214024,0.5297931792262169
0.339818710194959,0.5297931792262169
0.34367013476651626,0.5297931792262169
0.35711915502954283,0.5297931792262169
0.056668336512810114,0.45779176872927624
0.2599107494227716,0.5297931792262169
0.15884131347362446,0.5297931792262169
0.09234041977806473,0.5237701562168282
0.01118240175158236,0.11310381335343632
0.11150924908140325,0.5297931792262169
0.18608358119521368,0.5297931792262169
0.021951993688323568,0.2166869816477872
0.2613717083859723,0.5297931792262169
0.2542066248525718,0.5297931792262169
0.007980372544306669,0.08106117462619919
0.38912729298680304,0.5297931792262169
0.3429049469614094,0.5297931792262169
0.45456844579881683,0.5297931792262169
0.14143262889174174,0.5297931792262169
0.006394495326703886,0.06530978410405978
0.09613772950287963,0.5246087463742665
0.05220492459135112,0.4369491995738311
0.42036811122793694,0.5297931792262169
0.247069682335111,0.5297931792262169
0.35329145673213874,0.5297931792262169
0.05075531149075041,0.42940897296593705
0.11026529630383924,0.5297931792262169
0.4945560436037692,0.5297931792262169
0.46963490733534025,0.5297931792262169
0.18295371571666724,0.5297931792262169
0.1870866546637454,0.5297931792262169
0.017846740047555265,0.17807765633864525
0.32285414247354643,0.5297931792262169
0.24369955504565238,0.5297931792262169
0.342998065653219,0.5297931792262169
0.35036867853384096,0.5297931792262169
0.44998624874521875,0.5297931792262169
0.23821339725765484,0.5297931792262169
0.4556382818135085,0.5297931792262169
0.4556603321791872,0.5297931792262169
0.0023817386515281314,0.024335322983435406
0.02343626834046003,0.23027430077866987
0.07927147141696828,0.5163674984230734
0.2146674210872111,0.5297931792262169
0.025854179324620308,0.2516381297762737
0.42351352081216015,0.5297931792262169
0.14607228477387652,0.5297931792262169
0.3661180942549002,0.5297931792262169
0.4593286851919856,0.5297931792262169
0.25567978423296556,0.5297931792262169
0.12910909070537485,0.5297931792262169
0.40312072716732467,0.5297931792262169
0.35866662475838706,0.5297931792262169
0.3704713074687308,0.5297931792262169
0.2265228169002128,0.5297931792262169
0.48228451125328176,0.5297931792262169
0.28165879960665957,0.5297931792262169
0.2983536849167639,0.5297931792262169
0.4111657710619735,0.5297931792262169
0.08029303288981754,0.5174246612421498
0.4863385909648357,0.5297931792262169
0.2547184229307527,0.5297931792262169
0.4218950083284341,0.5297931792262169
0.4344985231779849,0.5297931792262169
0.4399770830726455,0.5297931792262169
0.46829679821702225,0.5297931792262169
0.010772130187970574,0.10914759385170336
0.21735919075347454,0.5297931792262169
0.025756616750171213,0.2507672352295502
0.43440369254024264,0.5297931792262169
0.011619339760528202,0.1175026816582526
0.40246652517347664,0.5297931792262169
0.3783251911976257,0.5297931792262169
0.4836812036827634,0.5297931792262169
0.027213227166455356,0.2634058870654881
0.26394907498942966,0.5297931792262169
0.3604956553376316,0.5297931792262169
0.43060559450451663,0.5297931792262169
0.2902153633849672,0.5297931792262169
0.3043027432155374,0.5297931792262169
0.1987011954955148,0.5297931792262169
0.12469597386176379,0.5297931792262169
0.175468136103069,0.5297931792262169
0.1615586409099593,0.5297931792262169
0.41390029321920324,0.5297931792262169
0.35210533897122975,0.5297931792262169
0.19442861895971847,0.5297931792262169
0.21771228521985497,0.5297931792262169
0.39006575082977446,0.5297931792262169
0.40268587176991066,0.5297931792262169
0.3344803736398731,0.5297931792262169
0.42540756627964743,0.5297931792262169
0.08234966694097279,0.5192367891555768
0.300395917273319,0.5297931792262169
0.22888760148055132,0.5297931792262169
0.11221943288243746,0.5297931792262169
0.23698042316334111,0.5297931792262169
0.2086880220820574,0.5297931792262169
0.09233730247533323,0.5237673443072494
0.26789139463701606,0.5297931792262169
0.23445842814081874,0.5297931792262169
0.4550405492255205,0.5297931792262169
0.170061997700735,0.5297931792262169
0.16416831021970135,0.5297931792262169
0.338544890609903,0.5297931792262169
0.3184608758368104,0.5297931792262169
0.29914940751148944,0.5297931792262169
0.03245237360595521,0.30702595840291874
0.1958780530789203,0.5297931792262169
0.19733082216635328,0.5297931792262169
0.2407827128809148,0.5297931792262169
0.008881683830524567,0.09038354630957438
0.339526296531701,0.5297931792262169
0.3054589586042531,0.5297931792262169
0.19524841811655957,0.5297931792262169
0.33757073993859393,0.5297931792262169
0.06731337359428191,0.4946458039898288
0.25339269400924147,0.5297931792262169
0.2465976672473001,0.5297931792262169
0.37725954062724726,0.5297931792262169
0.3751424495711358,0.5297931792262169
0.04250127848542462,0.38048753868914564
0.10176636607242684,0.5264440590109043
0.26443448360907607,0.5297931792262169
0.31128614506318214,0.5297931792262169
0.09821806406569833,0.5251269876517347
0.01400258005788435,0.14110844470467931
0.027971025752509204,0.2701918241596754
0.24593012172822398,0.5297931792262169
0.13376275914849595,0.5297931792262169
0.14911128203622226,0.5297931792262169
0.24200748577116066,0.5297931792262169
0.13084098460392785,0.5297931792262169
0.05258712743961402,0.43887314740505706
0.410527379537829,0.5297931792262169
0.15172451195536463,0.5297931792262169
0.39749772841646747,0.5297931792262169
0.4250800130152157,0.5297931792262169
0.12479712948681465,0.5297931792262169
0.3369807407377151,0.5297931792262169
0.2875318081913999,0.5297931792262169
0.1406224731059204,0.5297931792262169
0.40064195880770526,0.5297931792262169
0.4974171424209098,0.5297931792262169
0.15062032374439488,0.5297931792262169
0.35938540954005477,0.5297931792262169
0.4695429820551435,0.5297931792262169
0.3480834348616411,0.5297931792262169
0.4717961039242097,0.5297931792262169
0.4328270581862179,0.5297931792262169
0.32411040510824307,0.5297931792262169
0.14405793131078465,0.5297931792262169
0.014654439445711931,0.14746123833961058
0.2760222704899374,0.5297931792262169
0.23079735859552686,0.5297931792262169
0.05165321293789338,0.4340880740147814
0.3682978186384508,0.5297931792262169
0.33616372106956965,0.5297931792262169
0.1507519532030992,0.5297931792262169
0.04918213859920795,0.4209551180449189
0.14396700648071953,0.5297931792262169
0.03235597788172517,0.30629601447709237
0.24337543332861666,0.5297931792262169
0.08787978109434968,0.5224288952442467
0.3303168403330753,0.5297931792262169
0.3781678084743224,0.5297931792262169
0.29251108358701233,0.5297931792262169
0.2529618756676984,0.5297931792262169
0.05713333390872605,0.4598308437666545
0.2832640205817161,0.5297931792262169
0.4539411991023362,0.5297931792262169
0.1745250992061274,0.5297931792262169
0.17478059549205344,0.5297931792262169
0.22048834562064662,0.5297931792262169
0.29607122842293565,0.5297931792262169
0.15696603169641415,0.5297931792262169
0.1996049510807325,0.5297931792262169
0.05832634515944746,0.46475594542171117
0.17691306666155404,0.5297931792262169
0.22755241838495838,0.5297931792262169
0.28449143515551595,0.5297931792262169
0.03645201641002799,0.3380362019645478
0.16670394881601563,0.5297931792262169
0.13366164336681607,0.5297931792262169
0.06733056927492542,0.49469633740358054
0.4685688385539047,0.5297931792262169
0.13878823354887304,0.5297931792262169
0.17346389220809777,0.5297931792262169
0.38747032756431,0.5297931792262169
0.2270723097527299,0.5297931792262169
0.2906827237435522,0.5297931792262169
0.49343346544391,0.5297931792262169
0.1977464387283529,0.5297931792262169
0.48156885396576726,0.5297931792262169
0.42013487666177873,0.5297931792262169
0.2322649577548705,0.5297931792262169
0.3161689758282561,0.5297931792262169
0.203738998562911,0.5297931792262169
0.4648127439872617,0.5297931792262169
0.09204882968514472,0.5236998990212461
0.11280024945505368,0.5297931792262169
0.003958084392199246,0.04041872174870765
0.2990492536122475,0.5297931792262169
0.11165091310055214,0.5297931792262169
0.0024642431198727,0.025299998086659052
0.15073116802127307,0.5297931792262169
0.38100537106906246,0.5297931792262169
0.36292827062483785,0.5297931792262169
0.25576897956659367,0.5297931792262169
0.15488960646106492,0.5297931792262169
0.34551231429729784,0.5297931792262169
0.233877655747251,0.5297931792262169
0.1280158586797479,0.5297931792262169
0.05113085073736212,0.43152264153294156
0.1585646158900651,0.5297931792262169
0.009669811996007027,0.09819723111642119
0.3314461623623162,0.5297931792262169
0.3683295388362277,0.5297931792262169
0.44663429458299686,0.5297931792262169
0.16628248780249277,0.5297931792262169
0.3762503411540264,0.5297931792262169
0.16954412781945633,0.5297931792262169
0.09463412414495348,0.5242744007671072
0.01531845644006713,0.15387328134348088
0.17862793612639,0.5297931792262169
0.4349823696897109,0.5297931792262169
0.34996641505120873,0.5297931792262169
0.18502418347097127,0.5297931792262169
0.15822829607426514,0.5297931792262169
0.41776491958586,0.5297931792262169
0.36176994083401276,0.5297931792262169
0.377109164914273,0.5297931792262169
0.2999499364555063,0.5297931792262169
0.4071477610049489,0.5297931792262169
0.2909403875571816,0.5297931792262169
0.30166501340634466,0.5297931792262169
0.4578173379925946,0.5297931792262169
0.40691709336050286,0.5297931792262169
0.15834337891604983,0.5297931792262169
0.43854330766484917,0.5297931792262169
0.29017906452891684,0.5297931792262169
0.3500224099515764,0.5297931792262169
0.14463084169189327,0.5297931792262169
0.05654415447189165,0.45724218411617856
0.06295489254890008,0.48173678279568455
0.3857510136353913,0.5297931792262169
0.19978471944506593,0.5297931792262169
0.26576473834866254,0.5297931792262169
0.47007943588564544,0.5297931792262169
0.4537324356279703,0.5297931792262169
0.41671847803908846,0.5297931792262169
0.18772030709467313,0.5297931792262169
0.22652858006495635,0.5297931792262169
0.08663435317415591,0.5218905725389642
0.1924198082979306,0.5297931792262169
0.3286646916029173,0.5297931792262169
0.04294436717134653,0.3834959121364764
0.2614504364405636,0.5297931792262169
0.33900851128434467,0.5297931792262169
0.4948324225112716,0.5297931792262169
0.10007806381315332,0.5257383353956442
0.21118154200886285,0.5297931792262169
0.23325125660250867,0.5297931792262169
0.03112280410322621,0.29634873631601155
0.4115693642325588,0.5297931792262169
0.15983800731514697,0.5297931792262169
0.11935683969769073,0.5297931792262169
0.2719669241786699,0.5297931792262169
0.1614506085475214,0.5297931792262169
0.13156341006550515,0.5297931792262169
0.3081961860049448,0.5297931792262169
0.3034166385681959,0.5297931792262169
0.46473971034786754,0.5297931792262169
0.016818191406956007,0.168378925477416
0.3462230643719932,0.5297931792262169
0.2252033300826683,0.5297931792262169
0.49197894874899467,0.5297931792262169
0.0886756351758603,0.5227230826355485
0.2765577518392097,0.5297931792262169
0.4100499080027609,0.5297931792262169
0.07032886683261469,0.5019179442130673
0.19830093891463707,0.5297931792262169
0.23202939019865554,0.5297931792262169
0.13687235580520307,0.5297931792262169
0.16231817439612106,0.5297931792262169
0.031182265432942724,0.29680819666022196
0.2778515697174912,0.5297931792262169
0.07081590836702922,0.5029679828118266
0.17634589045303278,0.5297931792262169
0.1791579250084967,0.5297931792262169
0.06757088150763552,0.4953503271371983
0.43979706272174873,0.5297931792262169
0.2586947702154304,0.5297931792262169
0.3723073814183253,0.5297931792262169
0.191532440859154,0.5297931792262169
0.11282696612935067,0.5297931792262169
0.21379840222044544,0.5297931792262169
0.08476188781808491,0.5209003307825915
0.19094126112175058,0.5297931792262169
0.16400708789306312,0.5297931792262169
0.0012701044091379399,0.013026938574299742
0.015289983849015698,0.153597880559771
0.35031962767685426,0.5297931792262169
0.14958562895332483,0.5297931792262169
0.4065493440539075,0.5297931792262169
0.16838774829454556,0.5297931792262169
0.25680804030135373,0.5297931792262169
0.002813177607101147,0.028814631509592684
0.21696206519684114,0.5297931792262169
0.15588001056200385,0.5297931792262169
0.2822410304483972,0.5297931792262169
0.40320092440932576,0.5297931792262169
0.4114049830323126,0.5297931792262169
0.009987579508430211,0.101321611860986
0.48157136765221126,0.5297931792262169
0.1818193484741542,0.5297931792262169
0.2516589627346005,0.5297931792262169
0.3688306575401851,0.5297931792262169
0.047061781260446356,0.4089251650609719
0.01029471783356306,0.10427175672717942
0.31887005888471337,0.5297931792262169
0.13996361777755495,0.5297931792262169
0.20771172670130394,0.5297931792262169
0.14400584009475426,0.5297931792262169
0.44908526305361535,0.5297931792262169
0.05425183387221716,0.4469456703740101
0.34250793360041265,0.5297931792262169
0.33125636599553004,0.5297931792262169
0.3698004514217304,0.5297931792262169
0.13862150901138637,0.5297931792262169
0.09537561073232348,0.5244380190816204
0.18045586083740156,0.5297931792262169
0.1683155759425512,0.5297931792262169
0.25109797761383684,0.5297931792262169
0.22001134868851552,0.5297931792262169
0.20422895320354895,0.5297931792262169
0.009180895443992088,0.09320580140677032
0.1772322159143378,0.5297931792262169
0.42943739973464556,0.5297931792262169
0.2756626639175536,0.5297931792262169
0.440568669207676,0.5297931792262169
0.17926110589428534,0.5297931792262169
0.333509586961741,0.5297931792262169
0.41837318707386173,0.5297931792262169
0.3343376862460458,0.5297931792262169
0.27435021083422195,0.5297931792262169
0.29426503009613225,0.5297931792262169
0.4102747890567668,0.5297931792262169
0.011955244875715032,0.12087372341987085
0.12585601534221552,0.5297931792262169
0.2977881661402017,0.5297931792262169
0.4566561325296464,0.5297931792262169
0.2982163171887846,0.5297931792262169
0.28451106903741596,0.5297931792262169
0.3648977771262902,0.5297931792262169
0.23355775791987926,0.5297931792262169
0.22874935602337804,0.5297931792262169
0.3792324468438638,0.5297931792262169
0.12897351610893493,0.5297931792262169
0.19020000443032287,0.5297931792262169
0.06274232880139174,0.4810219167307531
0.4256303617574871,0.5297931792262169
0.33730170625769923,0.5297931792262169
0.38953075675204524,0.5297931792262169
0.23518185058966906,0.5297931792262169
0.3024641363266942,0.5297931792262169
0.012024276875581053,0.12154313631284147
0.244825425611647,0.5297931792262169
0.1232563345659361,0.5297931792262169
0.1609346083010556,0.5297931792262169
0.19752899667681384,0.5297931792262169
0.18231975525932337,0.5297931792262169
0.20421162407453208,0.5297931792262169
0.2294724564673834,0.5297931792262169
0.34868019335381606,0.5297931792262169
0.3082930278826701,0.5297931792262169
0.45448124601693507,0.5297931792262169
0.3857594410655777,0.5297931792262169
0.03609464680943686,0.335439123153421
0.34141398460696,0.5297931792262169
0.31230005484651513,0.5297931792262169
0.10691882028398747,0.5297931792262169
0.36945575592941826,0.5297931792262169
0.08915429763583693,0.5228862015214927
0.18108982661546902,0.5297931792262169
0.3694456667419932,0.5297931792262169
0.4416993483604057,0.5297931792262169
0.3261983267883317,0.5297931792262169
0.1773347512022594,0.5297931792262169
0.3777097274885968,0.5297931792262169
0.4423201472708723,0.5297931792262169
0.027851487104662564,0.2690787182420739
0.3565918644761354,0.5297931792262169
0.3960721110841532,0.5297931792262169
0.46020446148120964,0.5297931792262169
0.037186777040439156,0.34335033657163394
0.3630032688214302,0.5297931792262169
0.3145257972322529,0.5297931792262169
0.42301295860758314,0.5297931792262169
0.4751466279085095,0.5297931792262169
0.42190272415799984,0.5297931792262169
0.3374572426931036,0.5297931792262169
0.05730696473634317,0.46059588231846926
0.2976643112565631,0.5297931792262169
0.3076019674890977,0.5297931792262169
0.04909258927057708,0.42055717194822373
0.43552759564527155,0.5297931792262169
0.33356823132593594,0.5297931792262169
0.14544257696429258,0.5297931792262169
0.11022921350619402,0.5297931792262169
0.3046630336908108,0.5297931792262169
0.29305378746276833,0.5297931792262169
0.28415964302271474,0.5297931792262169
0.47091337747277884,0.5297931792262169
0.2853783589304872,0.5297931792262169
0.10238614601866458,0.5267549597150396
0.4337049141220463,0.5297931792262169
0.2297786700676303,0.5297931792262169
0.15136953452628182,0.5297931792262169
0.16355108961142745,0.5297931792262169
0.2701443836771876,0.5297931792262169
0.2906880427720328,0.5297931792262169
0.3999825320524602,0.5297931792262169
0.38584081701586564,0.5297931792262169
0.3887332361830861,0.5297931792262169
0.20005987988640772,0.5297931792262169
0.038720109980048545,0.3545635024875813
0.3947910619818276,0.5297931792262169
0.043969873001934945,0.39004811829843045
0.19843840704454313,0.5297931792262169
0.08401985615205748,0.5204431260852751
0.3154513099907913,0.5297931792262169
0.33978138232172667,0.5297931792262169
0.03877475382324824,0.35494394718776756
0.14042207284306957,0.5297931792262169
0.18759437609363294,0.5297931792262169
0.3295804729440528,0.5297931792262169
0.18867765500456501,0.5297931792262169
0.20064243934718312,0.5297931792262169
0.47908423234869674,0.5297931792262169
0.25538632957290897,0.5297931792262169
0.20442773571193806,0.5297931792262169
0.49770678824039327,0.5297931792262169
0.05159775742292849,0.4337856142808052
0.08263411837507278,0.5194731918880936
0.2912543097294544,0.5297931792262169
0.01874149071605119,0.18661070970723917
0.40249570607493534,0.5297931792262169
0.42814378271643827,0.5297931792262169
0.1757916434151368,0.5297931792262169
0.4909607927197326,0.5297931792262169
0.31567792789102417,0.5297931792262169
0.42926277565234583,0.5297931792262169
0.4089858860603699,0.5297931792262169
0.2683331917769837,0.5297931792262169
0.10548370036293869,0.5288306557266707
0.08704785811123372,0.5220838740031031
0.30140218448125883,0.5297931792262169
0.029671395508495624,0.2844097671926654
0.2688577931605608,0.5297931792262169
0.17537313084808231,0.5297931792262169
0.3941807966458717,0.5297931792262169
0.31524462767617667,0.5297931792262169
0.19903205749470876,0.5297931792262169
0.2088295449465135,0.5297931792262169
0.12999158389039256,0.5297931792262169
0.24285005887398187,0.5297931792262169
0.14226334284440323,0.5297931792262169
0.2638704928213736,0.5297931792262169
0.0995771515086733,0.5255512594210212
0.26140014380922216,0.5297931792262169
0.2553354173688973,0.5297931792262169
0.22427522848111064,0.5297931792262169
0.0824728179783702,0.5193394505908634
0.39494737702171134,0.5297931792262169
0.08554326428974846,0.521342723852238
0.09362458556556968,0.5240541376057601
0.39162179765623545,0.5297931792262169
0.17875466149811892,0.5297931792262169
0.1281379903248276,0.5297931792262169
0.0922300107299403,0.5237424476656931
0.1538819486926034,0.5297931792262169
0.38280973252695466,0.5297931792262169
0.3263229344421257,0.5297931792262169
0.3186868773882751,0.5297931792262169
0.34479673165901986,0.5297931792262169
0.021349199511438488,0.21121655203941953
0.1550891234647257,0.5297931792262169
0.22519333436275824,0.5297931792262169
0.21132600709565658,0.5297931792262169
0.14091357705029373,0.5297931792262169
0.04550640135025752,0.3995765572927375
0.12275270854911124,0.5297931792262169
0.329754446459291,0.5297931792262169
0.4448292548797093,0.5297931792262169
0.12280297286967523,0.5297931792262169
0.4262030927804769,0.5297931792262169
0.400517475399215,0.5297931792262169
0.3246025093432607,0.5297931792262169
0.3982496095764914,0.5297931792262169
0.255762369551549,0.5297931792262169
0.1479730021323824,0.5297931792262169
0.2408966783923202,0.5297931792262169
0.10125618546176579,0.5262124165566594
0.18981665305497236,0.5297931792262169
0.19868460975123953,0.5297931792262169
0.051944112910561835,0.4356166440390748
0.4816194381468029,0.5297931792262169
0.3693815212598579,0.5297931792262169
0.37906843730356526,0.5297931792262169
0.4043026344394506,0.5297931792262169
0.3507924481970874,0.5297931792262169
0.12344356114463251,0.5297931792262169
0.24598222428223276,0.5297931792262169
0.18940466849277882,0.5297931792262169
0.051041409137263294,0.4310334875070707
0.20269413372799727,0.5297931792262169
0.052198871122153434,0.43690100321803277
0.24231681842651215,0.5297931792262169
0.2601006914681914,0.5297931792262169
0.3114643420719161,0.5297931792262169
0.032868546483519445,0.3103617599290657
0.4059375046569141,0.5297931792262169
0.2969946375006274,0.5297931792262169
0.1300927687215815,0.5297931792262169
0.3091783881147147,0.5297931792262169
0.11033157348982514,0.5297931792262169
0.4013272286057393,0.5297931792262169
0.21424548606714872,0.5297931792262169
0.15342160720839837,0.5297931792262169
0.22832781866739482,0.5297931792262169
0.35086296425921487,0.5297931792262169
0.4589482755114108,0.5297931792262169
0.40805245156464814,0.5297931792262169
0.26867594257030697,0.5297931792262169
0.3845926112036866,0.5297931792262169
0.28612569488140294,0.5297931792262169
0.485189529430922,0.5297931792262169
0.2905908936603306,0.5297931792262169
0.32124967885439765,0.5297931792262169
0.09730683115685523,0.5248875243060397
0.1266514167409637,0.5297931792262169
0.07153916959442136,0.5044626086136169
0.36957920926911453,0.5297931792262169
0.17674443258786798,0.5297931792262169
0.32372117502528425,0.5297931792262169
0.10586163773998136,0.5291468170911824
0.46304416529914716,0.5297931792262169
0.15611933526233462,0.5297931792262169
0.05959279624767849,0.46972001817410064
0.3283614576369373,0.5297931792262169
0.2759117163674047,0.5297931792262169
0.17980160351573693,0.5297931792262169
0.2568217032212624,0.5297931792262169
0.19584360022621822,0.5297931792262169
0.2819693539392929,0.5297931792262169
0.24852104612647946,0.5297931792262169
0.44783754865720216,0.5297931792262169
0.13981315650975545,0.5297931792262169
0.11979061695457754,0.5297931792262169
0.2952572634465679,0.5297931792262169
0.046214553531132574,0.4038926773260775
0.06933340431600915,0.49967079142215653
0.06883001587075921,0.49850887961471274
0.213902883307713,0.5297931792262169
0.1925651971921229,0.5297931792262169
0.013079993222717412,0.13203241720102912
0.2651000398588919,0.5297931792262169
0.4843623584585981,0.5297931792262169
0.21270547492055797,0.5297931792262169
0.027947625100211593,0.269767176329527
0.44747285443289864,0.5297931792262169
0.36974169103926824,0.5297931792262169
0.21986426623607858,0.5297931792262169
0.473427422523344,0.5297931792262169
0.14535447345429775,0.5297931792262169
0.09065663364078685,0.5233459266829205
0.43742661990865306,0.5297931792262169
0.3590826264881711,0.5297931792262169
0.4715679124317702,0.5297931792262169
0.16509868815201156,0.5297931792262169
0.2718172105269255,0.5297931792262169
0.16970048088486261,0.5297931792262169
0.498027043295341,0.5297931792262169
0.42041895079821795,0.5297931792262169
0.3547233286988221,0.5297931792262169
0.2563784170850763,0.5297931792262169
0.21696300629048965,0.5297931792262169
0.3620356151536481,0.5297931792262169
0.07305817633131834,0.507403367426303
0.23262731195182507,0.5297931792262169
0.43949039746181195,0.5297931792262169
0.2020302339321131,0.5297931792262169
0.3066214994110516,0.5297931792262169
0.21866758944650289,0.5297931792262169
0.32751935571052754,0.5297931792262169
0.11203646166946624,0.5297931792262169
0.10508565877789344,0.5285089924927621
0.2956458423640853,0.5297931792262169
0.37407781036323107,0.5297931792262169
0.3039158031782876,0.5297931792262169
0.14456321234645042,0.5297931792262169
0.2659935450332386,0.5297931792262169
0.29594905028958035,0.5297931792262169
0.21174310747822428,0.5297931792262169
0.2213606278940093,0.5297931792262169
0.1199431518515241,0.5297931792262169
0.23894193505042577,0.5297931792262169
0.2256818483339597,0.5297931792262169
0.13510058261348235,0.5297931792262169
0.4787872174349641,0.5297931792262169
0.17328740733874887,0.5297931792262169
0.39472558372465816,0.5297931792262169
0.12061036694183191,0.5297931792262169
0.22553328687567986,0.5297931792262169
0.23499049192237886,0.5297931792262169
0.10438070694728835,0.5279803658786686
0.10196794176739216,0.5265429445719011
0.3999598086197973,0.5297931792262169
0.12253616182250782,0.5297931792262169
0.044143812369326074,0.39109687724563125
0.05893173139594082,0.4671697630802445
0.26436420946373695,0.5297931792262169
0.2315415995891395,0.5297931792262169
0.276706020089053,0.5297931792262169
0.4258747201647184,0.5297931792262169
0.11038035161796944,0.5297931792262169
0.18168374956368893,0.5297931792262169
0.13274958063325826,0.5297931792262169
0.40136034270915083,0.5297931792262169
0.18158241769205113,0.5297931792262169
0.19029249340508458,0.5297931792262169
0.31796566404515403,0.5297931792262169
0.20813419116141108,0.5297931792262169
0.2909106130108724,0.5297931792262169
0.011496085344898155,0.11637179032596709
0.11797287534740697,0.5297931792262169
0.2590719857522493,0.5297931792262169
0.4952814092697394,0.5297931792262169
0.4860801946279555,0.5297931792262169
0.49411265205398797,0.5297931792262169
0.050877353443625595,0.43008456085222346
0.47317388139236494,0.5297931792262169
0.35677129221800885,0.5297931792262169
0.04032639916882186,0.3658603078695469
0.29386484147849823,0.5297931792262169
0.43129461355362714,0.5297931792262169
0.31337704497784175,0.5297931792262169
0.4964209125284753,0.5297931792262169
0.09936543480884125,0.5254845728069868
0.32683901986509717,0.5297931792262169
0.10657907271671829,0.5297931792262169
0.16486131655001585,0.5297931792262169
0.41568586753787634,0.5297931792262169
0.3618471334890869,0.5297931792262169
0.15046980664262238,0.5297931792262169
0.09864539230292302,0.5252558828515178
0.06098293996318527,0.47491957262460843
0.48953746493921596,0.5297931792262169
0.3609161201812768,0.5297931792262169
0.004734481917385569,0.048336353154131706
0.14844067931061644,0.5297931792262169
0.40388633796600026,0.5297931792262169
0.23245412261403897,0.5297931792262169
0.23381155526088543,0.5297931792262169
0.1020646332992991,0.5265774335746981
0.25747866132727626,0.5297931792262169
0.2024456908092282,0.5297931792262169
0.27544302524769687,0.5297931792262169
0.38292389168276536,0.5297931792262169
0.4713084229850025,0.5297931792262169
0.1516044731611259,0.5297931792262169
0.3273736660839012,0.5297931792262169
0.3690890777363865,0.5297931792262169
0.035916914327060345,0.3340511897036759
0.41991189600520146,0.5297931792262169
0.2092139090018561,0.5297931792262169
0.4294843306206278,0.5297931792262169
0.43414076619317205,0.5297931792262169
0.3603659283412145,0.5297931792262169
0.06125494827544181,0.4758907068430968
0.07537492922113609,0.5113030253870393
0.20708046014953158,0.5297931792262169
0.07678844963258702,0.5133547922621083
0.4385317797933562,0.5297931792262169
0.30584226002791254,0.5297931792262169
0.3507486186289523,0.5297931792262169
0.41212494804266914,0.5297931792262169
0.2685615596217498,0.5297931792262169
0.17404726461317066,0.5297931792262169
0.11670783899556902,0.5297931792262169
0.2613937913459431,0.5297931792262169
0.16408735174400552,0.5297931792262169
0.1302260448472939,0.5297931792262169
0.06713967389678666,0.4941798423128849
0.013115881976279165,0.1323547946360686
0.381631136190738,0.5297931792262169
0.2501435440102474,0.5297931792262169
0.3468251143904594,0.5297931792262169
0.10645890253385976,0.5296905757084263
0.015475609440383842,0.15547485148999793
0.22931034951591828,0.5297931792262169
0.343956094703288,0.5297931792262169
0.3292589794602737,0.5297931792262169
0.35068247182879775,0.5297931792262169
0.3642766943613043,0.5297931792262169
0.1361842728777587,0.5297931792262169
0.20743148055362381,0.5297931792262169
0.017737243310390283,0.17720881316356218
0.12497193419028818,0.5297931792262169
0.06324076857778599,0.4826969651385781
0.4914213529511435,0.5297931792262169
0.024854032871023557,0.24277161061930916
0.27562813865505775,0.5297931792262169
0.34521480327181797,0.5297931792262169
0.2478671925109332,0.5297931792262169
0.03643335441724349,0.33792257790226365
0.05776780401584303,0.4624560427367294
0.47621952885495783,0.5297931792262169
0.23952012646600723,0.5297931792262169
0.25338790188762356,0.5297931792262169
0.34183007551327727,0.5297931792262169
0.4272553886659373,0.5297931792262169
0.26118838203573946,0.5297931792262169
0.2347223003555874,0.5297931792262169
0.21913839858883738,0.5297931792262169
0.3761072980731819,0.5297931792262169
0.32165496278644057,0.5297931792262169
0.035265539977036575,0.32909880528227137
0.11103875766809762,0.5297931792262169
0.3623913660570559,0.5297931792262169
0.47336468750461236,0.5297931792262169
0.23945486526720355,0.5297931792262169
0.36456489044048257,0.5297931792262169
0.3527146934365437,0.5297931792262169
0.04691629838357314,0.4080942441096063
0.3723947104247975,0.5297931792262169
0.018454124757146917,0.1840517408288339
0.1418434860899066,0.5297931792262169
0.11550954996999319,0.5297931792262169
0.387025350892834,0.5297931792262169
0.3600560013808541,0.5297931792262169
0.2051321725586942,0.5297931792262169
0.495734189724127,0.5297931792262169
0.37996141367505176,0.5297931792262169
0.37758626664383055,0.5297931792262169
0.39349983673216965,0.5297931792262169
0.19859353053330092,0.5297931792262169
0.1186417785005145,0.5297931792262169
0.2510822595903916,0.5297931792262169
0.08382798216381099,0.5203160404449139
0.17527313704232356,0.5297931792262169
0.3349732776558689,0.5297931792262169
0.0919885695161321,0.5236846907820291
0.0020781438947038433,0.021215370265517074
0.10826404586451222,0.5297931792262169
0.11242262428280875,0.5297931792262169
0.4769223816901263,0.5297931792262169
0.356774871005723,0.5297931792262169
0.1570037565625727,0.5297931792262169
0.2856491063975384,0.5297931792262169
0.20939659941027322,0.5297931792262169
0.14453767731084138,0.5297931792262169
0.4586126197132529,0.5297931792262169
0.40813213375125745,0.5297931792262169
0.026571957937704893,0.2580140277839921
0.4658190499570843,0.5297931792262169
0.4266130677589157,0.5297931792262169
0.19541516547180082,0.5297931792262169
0.12767891187938096,0.5297931792262169
0.10907707370994413,0.5297931792262169
0.47582292852345554,0.5297931792262169
0.12759301960375713,0.5297931792262169
0.3491587648518072,0.5297931792262169
0.28617650938340256,0.5297931792262169
0.11241267588189602,0.5297931792262169
0.1233692544820788,0.5297931792262169
0.48409838854863624,0.5297931792262169
0.2951053436689118,0.5297931792262169
0.0022338102830459783,0.022874729469530324
0.48477398152538353,0.5297931792262169
0.42577114013943246,0.5297931792262169
0.24811674158706137,0.5297931792262169
0.0846570784950812,0.520846682502378
0.32008059703939895,0.5297931792262169
0.4067503380756053,0.5297931792262169
0.4743572296764278,0.5297931792262169
0.07634046181775178,0.5127235773179423
0.2077159716673722,0.5297931792262169
0.05207598566650895,0.4361919652410805
0.41233284012062194,0.5297931792262169
0.34591437900580935,0.5297931792262169
0.20303185715084038,0.5297931792262169
0.2787071553099959,0.5297931792262169
0.10876916543805049,0.5297931792262169
0.19993975260544822,0.5297931792262169
0.03617482899098223,0.33591909190775854
0.038487124355298497,0.3528599951358813
0.23045478786515677,0.5297931792262169
0.17543313166071112,0.5297931792262169
0.05622438852049777,0.4558543533866739
0.4687656076041958,0.5297931792262169
0.11007962903016838,0.5297931792262169
0.13833948329678297,0.5297931792262169
0.17943705679231536,0.5297931792262169
0.44453800485739586,0.5297931792262169
0.35245798445881055,0.5297931792262169
0.09730402874905997,0.5248863758367897
0.3093046732183684,0.5297931792262169
0.3764840507710539,0.5297931792262169
0.17094123126452526,0.5297931792262169
0.4054381262588882,0.5297931792262169
0.1347818073016121,0.5297931792262169
0.28492026212970634,0.5297931792262169
0.3310616250989058,0.5297931792262169
0.11168128443502418,0.5297931792262169
0.4241758341626401,0.5297931792262169
0.3073931761487764,0.5297931792262169
0.2301483377549675,0.5297931792262169
0.24428656654048359,0.5297931792262169
0.40191012428529344,0.5297931792262169
0.20687151462012004,0.5297931792262169
0.28154812524759765,0.5297931792262169
0.18389661876150143,0.5297931792262169
0.24336588052489688,0.5297931792262169
0.439144143469457,0.5297931792262169
0.31814553309189325,0.5297931792262169
0.07795391689741638,0.5148493375536365
0.27736957980187904,0.5297931792262169
0.43981450964225466,0.5297931792262169
0.2722301809562263,0.5297931792262169
0.34863070651812916,0.5297931792262169
0.09233720039008741,0.5237702274837038
0.23097876942397821,0.5297931792262169
0.4907894352139847,0.5297931792262169
0.23797070345098204,0.5297931792262169
0.45552986283018193,0.5297931792262169
0.3706004396408668,0.5297931792262169
0.4432358794822657,0.5297931792262169
0.39660626867545395,0.5297931792262169
0.25345586043819357,0.5297931792262169
0.09099249147973804,0.5234337887865714
0.28667365743528,0.5297931792262169
0.496119814083267,0.5297931792262169
0.16248090909568885,0.5297931792262169
0.18957204393886895,0.5297931792262169
0.29444524517662646,0.5297931792262169
0.15672503343864252,0.5297931792262169
0.49277089888423664,0.5297931792262169
0.2691941584532868,0.5297931792262169
0.2593913000289848,0.5297931792262169
0.34663511975241407,0.5297931792262169
0.15368631894358886,0.5297931792262169
0.2049857242932296,0.5297931792262169
0.10856216152914161,0.5297931792262169
0.39454395628249594,0.5297931792262169
0.17935374140119054,0.5297931792262169
0.36780310296518925,0.5297931792262169
0.3974427797729215,0.5297931792262169
0.34360498134186923,0.5297931792262169
0.3589546483375379,0.5297931792262169
0.4445221413814612,0.5297931792262169
0.37363491682955186,0.5297931792262169
0.18172943374075162,0.5297931792262169
0.026691269533236917,0.25900715247230405
0.1265161532243093,0.5297931792262169
0.32726138411178335,0.5297931792262169
0.4482107641863547,0.5297931792262169
0.28506593212758136,0.5297931792262169
0.3360179708183392,0.5297931792262169
0.1246499730882426,0.5297931792262169
0.19357481529438014,0.5297931792262169
0.08272271472870585,0.5195323214183094
0.2815051950191228,0.5297931792262169
0.10408306934891604,0.5277863351134058
0.4511858423976174,0.5297931792262169
0.15318339438341066,0.5297931792262169
0.4328483046613528,0.5297931792262169
0.41678876383847474,0.5297931792262169
0.2673159143646304,0.5297931792262169
0.2344362214009788,0.5297931792262169
0.06625987818862905,0.49176771649907847
0.33218527882993654,0.5297931792262169
0.45287338738307653,0.5297931792262169
0.2823787140252487,0.5297931792262169
0.4537355507642548,0.5297931792262169
0.12364252530999154,0.5297931792262169
0.09987518140433538,0.5256595035159076
0.3738888198093447,0.5297931792262169
0.12797953290926906,0.5297931792262169
0.1204863298500175,0.5297931792262169
0.0004776507267018615,0.005015152933349053
0.46165465415789614,0.5297931792262169
0.31419968029296796,0.5297931792262169
0.4077920363936597,0.5297931792262169
0.33101501924257587,0.5297931792262169
0.3632515743655589,0.5297931792262169
0.4678098591383838,0.5297931792262169
0.01461004276704797,0.14712568134430706
0.200737908919844,0.5297931792262169
0.394373575628899,0.5297931792262169
0.38039526758466613,0.5297931792262169
0.44862130985898535,0.5297931792262169
0.30813944984095126,0.5297931792262169
0.17374423079600915,0.5297931792262169
0.3295480024935908,0.5297931792262169
0.3308620132850783,0.5297931792262169
0.37559656278321935,0.5297931792262169
0.161793349834422,0.5297931792262169
0.41520087543792616,0.5297931792262169
0.06505115140341827,0.4883077797472304
0.22546216472558528,0.5297931792262169
0.42907899221884693,0.5297931792262169
0.2563970291712743,0.5297931792262169
0.32024659384886894,0.5297931792262169
0.23804248847070125,0.5297931792262169
0.08351823843112649,0.52009907904103
0.378993440377704,0.5297931792262169
0.3734453040892634,0.5297931792262169
0.06948237095160759,0.5000224318671678
0.09950296009258236,0.5255316027568588
0.31396129031996844,0.5297931792262169
0.013578218531208497,0.13693704305254986
0.2795409166247968,0.5297931792262169
0.04238884277335514,0.3797924746340983
0.4480477548968339,0.5297931792262169
0.27091715118800963,0.5297931792262169
0.04502619348759879,0.3966564439825707
0.19043253362421197,0.5297931792262169
0.3331051439803773,0.5297931792262169
0.31280905622155347,0.5297931792262169
0.10438842738740983,0.5279855726372898
0.3288670273834966,0.5297931792262169
0.2303549173383868,0.5297931792262169
0.2265681931096486,0.5297931792262169
0.1835437360021398,0.5297931792262169
0.2721590289667965,0.5297931792262169
0.25094272868178696,0.5297931792262169
0.45696454329625685,0.5297931792262169
0.34321253285362024,0.5297931792262169
0.23462179385531223,0.5297931792262169
0.4991313326722769,0.5297931792262169
0.26769865813863686,0.5297931792262169
0.40116826018080237,0.5297931792262169
0.05021052531094039,0.4266109037358165
0.3760155024057052,0.5297931792262169
0.44790472578090207,0.5297931792262169
0.2945473523126269,0.5297931792262169
0.20063111476014733,0.5297931792262169
0.35653830043522444,0.5297931792262169
0.07951938445133161,0.516645085501367
0.27386639507341587,0.5297931792262169
0.3726204997685511,0.5297931792262169
0.07849561802231014,0.515499925351606
0.3619982833958226,0.5297931792262169
0.2982940632526783,0.5297931792262169
0.11955247623273135,0.5297931792262169
0.48424745643950945,0.5297931792262169
0.12896170512852373,0.5297931792262169
0.37148460390699495,0.5297931792262169
0.2679363047284189,0.5297931792262169
0.08480783885498538,0.5209272030208462
0.24131639816723816,0.5297931792262169
0.18375360058243312,0.5297931792262169
0.13843616961419708,0.5297931792262169
0.22771705258903857,0.5297931792262169
0.2006826320432712,0.5297931792262169
0.39537790714969523,0.5297931792262169
0.36689514874661605,0.5297931792262169
0.16379731532273611,0.5297931792262169
0.10014414028516999,0.5257566890397175
0.24266072328664418,0.5297931792262169
0.4146899745030407,0.5297931792262169
0.38114849332438827,0.5297931792262169
0.31883068169162393,0.5297931792262169
0.02145538644685474,0.21206900729571498
0.38406638519495573,0.5297931792262169
0.008302106542903698,0.08442611466445298
0.17555878150753612,0.5297931792262169
0.17493506205414677,0.5297931792262169
0.33055617338938886,0.5297931792262169
0.012598163037444932,0.12711627623347485
0.44970069874750485,0.5297931792262169
0.45667385847326575,0.5297931792262169
0.47950859468601004,0.5297931792262169
0.18941644439597477,0.5297931792262169
0.2750462219744788,0.5297931792262169
0.1838822593757664,0.5297931792262169
0.4167635535111719,0.5297931792262169
0.46536633605055383,0.5297931792262169
0.44561575664519687,0.5297931792262169
0.499638805256076,0.5297931792262169
0.20569665469076615,0.5297931792262169
0.24523243161334984,0.5297931792262169
0.284659279804988,0.5297931792262169
0.2538385055557517,0.5297931792262169
0.17913418459377434,0.5297931792262169
0.12795823756229124,0.5297931792262169
0.32126415061464714,0.5297931792262169
0.244864940462456,0.5297931792262169
0.21573833190019392,0.5297931792262169
0.40278838938948436,0.5297931792262169
0.1815726061718438,0.5297931792262169
0.06209482209727002,0.4788499702899358
0.33518199178076435,0.5297931792262169
0.01878120838486186,0.18711137504942896
0.2359424370567066,0.5297931792262169
0.013224275671670505,0.13334514609707618
0.09708536463856321,0.5248342552017663
0.4310959472547352,0.5297931792262169
0.2025559743138547,0.5297931792262169
0.19287891447242167,0.5297931792262169
0.30802619355786615,0.5297931792262169
0.01924856825561988,0.19157822737702496
0.04515628854925008,0.3974910840836261
0.486625829717502,0.5297931792262169
0.4907508733061363,0.5297931792262169
0.33763832205209243,0.5297931792262169
0.46266119789850213,0.5297931792262169
0.058295912422791196,0.4645942830356669
0.39167482377583623,0.5297931792262169
0.46787946703251265,0.5297931792262169
0.34526005747504585,0.5297931792262169
0.34748309914074227,0.5297931792262169
0.3440390791333642,0.5297931792262169
0.44791033864361796,0.5297931792262169
0.4997214063791981,0.5297931792262169
0.08448316076453782,0.5207324846794531
0.24093131043959687,0.5297931792262169
0.4923380281141436,0.5297931792262169
0.0952941730591404,0.5244186786001706
0.37149495960668943,0.5297931792262169
0.36319413283033325,0.5297931792262169
0.12810523842955535,0.5297931792262169
0.05012596998559793,0.4261054190086992
0.0017895444667572202,0.018237165364114086
0.13861112145880478,0.5297931792262169
0.47027894419583594,0.5297931792262169
0.4504290233924511,0.5297931792262169
0.010346687799321186,0.1049568766204397
0.0901476961069802,0.523196507344643
0.35048400667215823,0.5297931792262169
0.185176399229248,0.5297931792262169
0.34983072382675473,0.5297931792262169
0.14141341480227643,0.5297931792262169
0.40141548303568136,0.5297931792262169
0.46448067420885564,0.5297931792262169
0.2124774336504453,0.5297931792262169
0.17401547485880903,0.5297931792262169
0.22323167908848252,0.5297931792262169
0.30763672323270064,0.5297931792262169
0.14813416554490733,0.5297931792262169
0.040861228821583495,0.3695383555851756
0.43120064844109807,0.5297931792262169
0.036336735775742424,0.33711754675027217
0.08371324949125108,0.5202406875088055
0.31432017479345065,0.5297931792262169
0.10668145284313119,0.5297931792262169
0.012008839251576087,0.12142003666699284
0.24141876760254466,0.5297931792262169
0.4389606961924964,0.5297931792262169
0.3934626477209936,0.5297931792262169
0.48564233759519004,0.5297931792262169
0.49503802667038954,0.5297931792262169
0.3517891426679273,0.5297931792262169
0.10790373128474634,0.5297931792262169
0.31777331450336177,0.5297931792262169
0.0474557015669399,0.4111849640589059
0.029251505817553647,0.2808184353015254
0.4950614164931213,0.5297931792262169
0.15261203740093082,0.5297931792262169
0.033897682322876155,0.31851191810245044
0.2110674723259347,0.5297931792262169
0.07591391222150351,0.5120908089666424
0.06428116839474629,0.4859708238611158
0.1411995504770307,0.5297931792262169
0.3973445817539957,0.5297931792262169
0.2639434673862414,0.5297931792262169
0.3481484426093584,0.5297931792262169
0.05556375831757776,0.4529761655824498
0.047607156769119474,0.4121197058352787
0.4309103087454666,0.5297931792262169
0.07293479701420441,0.5071982344681271
0.3690550040425567,0.5297931792262169
0.2641676011154686,0.5297931792262169
0.30423874388726285,0.5297931792262169
0.026567381107630517,0.2579470157664711
0.06413775959002682,0.48554548772474093
0.4636954522579477,0.5297931792262169
0.161443793285166,0.5297931792262169
0.06801225473084982,0.4964524682705677
0.26095596779551217,0.5297931792262169
0.3905692155188575,0.5297931792262169
0.44293278616642423,0.5297931792262169
0.39947488693619104,0.5297931792262169
0.13113850411832367,0.5297931792262169
0.3426561664369384,0.5297931792262169
0.25269183721235206,0.5297931792262169
0.378509584217529,0.5297931792262169
0.08971478647290826,0.5230665194460776
0.041774544984041595,0.3756689275640563
0.44703796790125117,0.5297931792262169
0.22178264546695425,0.5297931792262169
0.27438621602356855,0.5297931792262169
0.3523196996511327,0.5297931792262169
0.046484067045828636,0.40559615176219416
0.2436729289114435,0.5297931792262169
0.4318830052739871,0.5297931792262169
0.19527494758670944,0.5297931792262169
0.32676264780790626,0.5297931792262169
0.31017609315664635,0.5297931792262169
0.23631257497776564,0.5297931792262169
0.4784793639772296,0.5297931792262169
0.2939131003273619,0.5297931792262169
0.36243146209756816,0.5297931792262169
0.4225525907656119,0.5297931792262169
0.10344104532434578,0.527350358900597
0.0813892998030829,0.5184563183210171
0.4049182448217276,0.5297931792262169
0.11128108678739962,0.5297931792262169
0.1578980928727508,0.5297931792262169
0.33556370301528887,0.5297931792262169
0.44782882729065276,0.5297931792262169
0.25939077311784364,0.5297931792262169
0.4740184779985233,0.5297931792262169
0.3767394347073092,0.5297931792262169
0.04049081901525736,0.36706768276376
0.42549061458588583,0.5297931792262169
0.004371065077782121,0.04453920796694365
0.4566283698551942,0.5297931792262169
0.2760972299647597,0.5297931792262169
0.43885308704383713,0.5297931792262169
0.019477793810805888,0.1935493707843619
0.3608592623944716,0.5297931792262169
0.12019010947469438,0.5297931792262169
0.2591330034758845,0.5297931792262169
0.29947830393442915,0.5297931792262169
0.4629777293701093,0.5297931792262169
0.024536991657535534,0.2400144375825723
0.2502315232422725,0.5297931792262169
0.37181375383829257,0.5297931792262169
0.156610907282972,0.5297931792262169
0.020069805679601482,0.1993020263418447
0.4172312083858632,0.5297931792262169
0.14106841908273066,0.5297931792262169
0.16753279148746308,0.5297931792262169
0.46895210274453614,0.5297931792262169
0.05862757339577224,0.46594820813943894
0.46341489622488036,0.5297931792262169
0.09891842891842323,0.5253388472880294
0.43059616851324656,0.5297931792262169
0.31251083401152835,0.5297931792262169
0.14272245692816543,0.5297931792262169
0.0023371754094799746,0.024023729494250995
0.045789130034197933,0.40128145065984094
0.05088641322759879,0.4301625758406792
0.3696639454197435,0.5297931792262169
0.092928247700298,0.5239039865682197
0.4986465670954886,0.5297931792262169
0.2488210796442863,0.5297931792262169
0.29780479786896763,0.5297931792262169
0.4945132994749869,0.5297931792262169
0.223306801665007,0.5297931792262169
0.20568546394637266,0.5297931792262169
0.4649301207676511,0.5297931792262169
0.33403157490697033,0.5297931792262169
0.1605713130680727,0.5297931792262169
0.05786377088552419,0.4628535178798958
0.44734649920191927,0.5297931792262169
0.02998482095742111,0.2869286845342985
0.36295616482376475,0.5297931792262169
0.30066621935285937,0.5297931792262169
0.0037544668568671447,0.03834023521726079
0.0678813179397953,0.49610599205453393
0.25012152277838573,0.5297931792262169
0.20035509868429446,0.5297931792262169
0.27261473349189713,0.5297931792262169
0.2833467730878799,0.5297931792262169
0.42616368307932356,0.5297931792262169
0.1439798999389985,0.5297931792262169
0.4718501358857506,0.5297931792262169
0.0051612978995292935,0.05268627581227024
0.10145038460902461,0.5262925357188697
0.22291994513118568,0.5297931792262169
0.4659656428588934,0.5297931792262169
0.2124645564964795,0.5297931792262169
0.29315410705002487,0.5297931792262169
0.43404445090467336,0.5297931792262169
0.11566810883968809,0.5297931792262169
0.39871901183178354,0.5297931792262169
0.38558607404228296,0.5297931792262169
0.24613839189722664,0.5297931792262169
0.23552445110296155,0.5297931792262169
0.2986844258872909,0.5297931792262169
0.283999980975636,0.5297931792262169
0.012662337745774244,0.12785533733524931
0.09551534529549222,0.5244672832191497
0.3549530584664053,0.5297931792262169
0.2065329982539439,0.5297931792262169
0.4424023936614123,0.5297931792262169
0.1446615396964015,0.5297931792262169
0.1866595429995782,0.5297931792262169
0.04383445721482715,0.38916488815949823
0.142944918129691,0.5297931792262169
0.07056861147271376,0.5024246531325443
0.0813935512063268,0.5184520110596365
0.2873534506863761,0.5297931792262169
0.2352733777501087,0.5297931792262169
0.09654836789414262,0.5247015001797224
0.45232946396805374,0.5297931792262169
0.06834551032931607,0.4972963355652993
0.15715150827519753,0.5297931792262169
0.013514435179505457,0.13615864550300302
0.41767611661693443,0.5297931792262169
0.4887490104669972,0.5297931792262169
0.08962268258648093,0.5230403404631199
0.11800228314074568,0.5297931792262169
0.08526264731396249,0.5211834917633071
0.15588306897174298,0.5297931792262169
0.49099030934776783,0.5297931792262169
0.3425257266057812,0.5297931792262169
0.15067925018315825,0.5297931792262169
0.3048824683030069,0.5297931792262169
0.16803573095678287,0.5297931792262169
0.2482069366347352,0.5297931792262169
0.30865395770216114,0.5297931792262169
0.2537492161811423,0.5297931792262169
0.11506442888511409,0.5297931792262169
0.4315056380306112,0.5297931792262169
0.28464500491537653,0.5297931792262169
0.2387335151195139,0.5297931792262169
0.37361735207922886,0.5297931792262169
0.34869140578170904,0.5297931792262169
0.042352683146129555,0.3795914853795162
0.41000279387125493,0.5297931792262169
0.4282841697910393,0.5297931792262169
0.14653242655882087,0.5297931792262169
0.16164136130692408,0.5297931792262169
0.2971961761209944,0.5297931792262169
0.11453391505037774,0.5297931792262169
0.08165284895136404,0.5186746086951141
0.30517900959396876,0.5297931792262169
0.026076391803852572,0.25352737340895937
0.30470401932660884,0.5297931792262169
0.24038746514641973,0.5297931792262169
0.36803108079547975,0.5297931792262169
0.2784321123191501,0.5297931792262169
0.24617385558286858,0.5297931792262169
0.2289793247004,0.5297931792262169
0.49833172781437796,0.5297931792262169
0.4199617131775792,0.5297931792262169
0.145936294470647,0.5297931792262169
0.3936577859627764,0.5297931792262169
0.4705727087486778,0.5297931792262169
0.46113398574650205,0.5297931792262169
0.04582243432012534,0.4014998236797033
0.06587925988281096,0.49071590272016435
0.3009856415527785,0.5297931792262169
0.2792963116730554,0.5297931792262169
0.29505454528959635,0.5297931792262169
0.332382019812653,0.5297931792262169
0.3949359186819661,0.5297931792262169
0.43218651514977185,0.5297931792262169
0.38845945042935415,0.5297931792262169
0.005395798129673779,0.054995318625521324
0.07576906388436389,0.5118881012102611
0.47728877276916426,0.5297931792262169
0.46833864257236957,0.5297931792262169
0.13981333507553273,0.5297931792262169
0.21681788387412176,0.5297931792262169
0.2743749669834005,0.5297931792262169
0.325262100592411,0.5297931792262169
0.00542006865284661,0.05532085206806783
0.042917918429956126,0.3831619498304814
0.2502564106330426,0.5297931792262169
0.19995610442576967,0.5297931792262169
0.01899574356921635,0.18915650342939955
0.4141834119025437,0.5297931792262169
0.060184295309333946,0.47193336310228495
0.20861419741830806,0.5297931792262169
0.42362877179451985,0.5297931792262169
0.18129963990121595,0.5297931792262169
0.4243728155521665,0.5297931792262169
0.18134756925235707,0.5297931792262169
0.23520080155444661,0.5297931792262169
0.24573141567076962,0.5297931792262169
0.2513837776356217,0.5297931792262169
0.2079411613430484,0.5297931792262169
0.12437206531078882,0.5297931792262169
0.15539328776532674,0.5297931792262169
0.4958755396719832,0.5297931792262169
0.08060745582973217,0.5177299168706772
0.07102236332772754,0.503402738210473
0.2682697810999401,0.5297931792262169
0.031075205004668427,0.29589809693442903
0.07946336569585455,0.5165947910686789
0.13253057647042654,0.5297931792262169
0.4244245458305773,0.5297931792262169
0.13688580030694325,0.5297931792262169
0.0634162668201883,0.48325681371148443
0.33166155117561674,0.5297931792262169
0.19555902527503632,0.5297931792262169
0.07726971457043152,0.5139834120971158
0.12973950580272758,0.5297931792262169
0.2650944685723188,0.5297931792262169
0.2788723682626848,0.5297931792262169
0.07348031486530249,0.5081812134188455
0.3684484931032783,0.5297931792262169
0.04367940726167707,0.3881342220288681
0.2395000423262133,0.5297931792262169
0.2962195022754439,0.5297931792262169
0.08631038930916624,0.521734210772714
0.46788790879562786,0.5297931792262169
0.3706404609820126,0.5297931792262169
0.46491674171119285,0.5297931792262169
0.27916708252704825,0.5297931792262169
0.36909148065735203,0.5297931792262169
0.08658614624982319,0.5218717579885592
0.087972596304558,0.5224611686295056
0.32817255250901406,0.5297931792262169
0.36933705043631704,0.5297931792262169
0.34293518200343365,0.5297931792262169
0.22628907722649688,0.5297931792262169
0.3238291589399803,0.5297931792262169
0.15041112787148975,0.5297931792262169
0.4898625976724134,0.5297931792262169
0.32306100151370565,0.5297931792262169
0.18939032153085916,0.5297931792262169
0.2816788466830003,0.5297931792262169
0.3947670854885347,0.5297931792262169
0.4341412670569456,0.5297931792262169
0.21008997170792354,0.5297931792262169
0.05178712261567009,0.4349235788208391
0.31819216381797116,0.5297931792262169
0.2941182541411859,0.5297931792262169
0.3857259371986258,0.5297931792262169
0.030512791880060564,0.29130701288277433
0.32622561133756195,0.5297931792262169
0.2918854433752072,0.5297931792262169
0.23931337260925256,0.5297931792262169
0.26115012827585304,0.5297931792262169
0.2819544628686587,0.5297931792262169
0.11962991218308616,0.5297931792262169
0.08649613962564612,0.521826552987148
0.26050100570349877,0.5297931792262169
0.01974720049926304,0.19611259453316274
0.20250359509722632,0.5297931792262169
0.21863145202872364,0.5297931792262169
0.3216391933031423,0.5297931792262169
0.47106641424856277,0.5297931792262169
0.189442037683847,0.5297931792262169
0.40460055048045906,0.5297931792262169
0.08477064382514227,0.5209058139358161
0.45987194905878165,0.5297931792262169
0.49547965342552147,0.5297931792262169
0.3413080310933364,0.5297931792262169
0.17228192799619074,0.5297931792262169
0.036296412283254864,0.33700047810906053
0.12743183451047257,0.5297931792262169
0.3318647132323793,0.5297931792262169
0.36043473292762773,0.5297931792262169
0.039971781634600134,0.3634547380776946
0.45543693694741894,0.5297931792262169
0.10655404598322293,0.529765128978197
0.12550738987468968,0.5297931792262169
0.4078577885081916,0.5297931792262169
0.1583160463210958,0.5297931792262169
0.48548143449629266,0.5297931792262169
0.39150093090379323,0.5297931792262169
0.30229250400480917,0.5297931792262169
0.1815200886248411,0.5297931792262169
0.11527975440954408,0.5297931792262169
0.48528732934498864,0.5297931792262169
0.051687170651129155,0.43433247813579584
0.21094686446423533,0.5297931792262169
0.2804623311003058,0.5297931792262169
0.1380899935149873,0.5297931792262169
0.26925738581098807,0.5297931792262169
0.042385972601820476,0.3797617527681983
0.4449903512458935,0.5297931792262169
0.27776900876391974,0.5297931792262169
0.2886564904759796,0.5297931792262169
0.03284982930761382,0.31020252357138434
0.16516951665088242,0.5297931792262169
0.29915011058646085,0.5297931792262169
0.3286429666316618,0.5297931792262169
0.21138549464261863,0.5297931792262169
0.32404636175769086,0.5297931792262169
0.0027661545199395565,0.028245444093521848
0.46155233398666545,0.5297931792262169
0.4089292829779654,0.5297931792262169
0.042333455732601166,0.3794304391307058
0.12364062446676066,0.5297931792262169
0.4492197923793875,0.5297931792262169
0.373935294462809,0.5297931792262169
0.3753332118481039,0.5297931792262169
0.24304077735882074,0.5297931792262169
0.40905021861875224,0.5297931792262169
0.39220421366962116,0.5297931792262169
0.3803575474033072,0.5297931792262169
0.48213423466710514,0.5297931792262169
0.4342168122627757,0.5297931792262169
0.22574056315788343,0.5297931792262169
0.029804591788399448,0.2855097956091054
0.2607190471903432,0.5297931792262169
0.1126009666785604,0.5297931792262169
0.3864024195614182,0.5297931792262169
0.4781148942982793,0.5297931792262169
0.19287253281024108,0.5297931792262169
0.42352383597834725,0.5297931792262169
0.39212014758986724,0.5297931792262169
0.35570869396865035,0.5297931792262169
0.012877006041434436,0.13001912154559028
0.04362465874504523,0.3877983562373684
0.4203680139130299,0.5297931792262169
0.3173601502513997,0.5297931792262169
0.1578864110782024,0.5297931792262169
0.028433737095312384,0.2739239826240324
0.34768683388909943,0.5297931792262169
0.20601695904622924,0.5297931792262169
0.33359987645438743,0.5297931792262169
0.008705836644078924,0.08865392006692925
0.05404650255323146,0.445973956998511
0.3545003619438735,0.5297931792262169
0.1668225956277003,0.5297931792262169
0.015286799382346283,0.15358141129483913
0.31839021906553333,0.5297931792262169
0.31642646342523967,0.5297931792262169
0.3631038505794954,0.5297931792262169
0.40798233514372906,0.5297931792262169
0.23935443724977462,0.5297931792262169
0.05563446867138783,0.45330637072326196
0.29050027607097245,0.5297931792262169
0.1371647116053304,0.5297931792262169
0.3417574130331322,0.5297931792262169
0.3257673679310494,0.5297931792262169
0.3704067941934739,0.5297931792262169
0.051207452431396905,0.43181200487524896
0.37657213819578933,0.5297931792262169
0.2271094341394323,0.5297931792262169
0.2274523088742555,0.5297931792262169
0.010253665711998372,0.10392436135552517
0.07885600293011336,0.5159101840086852
0.061840206068512815,0.47794421487351857
0.10039598720578152,0.5258546954736508
0.07052349003875691,0.5023484691926039
0.4762167934766737,0.5297931792262169
0.4786418100918116,0.5297931792262169
0.44805732147909494,0.5297931792262169
0.005504900799450485,0.05615424883191725
0.2405429647723259,0.5297931792262169
0.4200370261307822,0.5297931792262169
0.49505958437451886,0.5297931792262169
0.1404314846496979,0.5297931792262169
0.09482594280447149,0.5243175431187909
0.23079138232269542,0.5297931792262169
0.2544919601418955,0.5297931792262169
0.19967015638325236,0.5297931792262169
0.1994774106469867,0.5297931792262169
0.4731246544547406,0.5297931792262169
0.21094395606949123,0.5297931792262169
0.23212050110239546,0.5297931792262169
0.03220998956912491,0.30517865633335045
0.20393177575137128,0.5297931792262169
0.27714097960809075,0.5297931792262169
0.19701814538503193,0.5297931792262169
0.34531871618829174,0.5297931792262169
0.21968336443410735,0.5297931792262169
0.2167751193252188,0.5297931792262169
0.15674227362300597,0.5297931792262169
0.3212520410368076,0.5297931792262169
0.4476356092033906,0.5297931792262169
0.1794708482652254,0.5297931792262169
0.09564725286973563,0.524498497767461
0.08515348881713197,0.5211289124874522
0.3546600991802471,0.5297931792262169
0.4812541548818197,0.5297931792262169
0.20446636158032322,0.5297931792262169
0.11683858329640268,0.5297931792262169
0.4905456948727332,0.5297931792262169
0.218272795664187,0.5297931792262169
0.25221597074624397,0.5297931792262169
0.08393283516912442,0.5203966953587371
0.027288867630054503,0.2642554731893479
0.13565781108365899,0.5297931792262169
0.18983269243831358,0.5297931792262169
0.173417257273297,0.5297931792262169
0.037526056626286164,0.3459322698082521
0.3531051606790197,0.5297931792262169
0.03394329905896326,0.318876205321121
0.2262813818685055,0.5297931792262169
0.27658934580138317,0.5297931792262169
0.2054045433114669,0.5297931792262169
0.3992974936687794,0.5297931792262169
0.2174770942656744,0.5297931792262169
0.13925308395786795,0.5297931792262169
0.1721653609835176,0.5297931792262169
0.3598896406495107,0.5297931792262169
0.18706146302000903,0.5297931792262169
0.0688834480624585,0.49858934369459657
0.04144536353005851,0.3735242465769193
0.3300593612703065,0.5297931792262169
0.07898793909258467,0.51605252840988
0.3296713382692942,0.5297931792262169
0.38744658611319244,0.5297931792262169
0.30378619386401984,0.5297931792262169
0.3228570836597464,0.5297931792262169
0.039539939525608414,0.3603205674901948
0.4381670734572928,0.5297931792262169
0.46928707846761697,0.5297931792262169
0.05331920703240706,0.44244453867525485
0.09027240899411343,0.5232361734668521
0.06286574486520025,0.4814414436699878
0.2229265954202645,0.5297931792262169
0.07958164822598529,0.5167035155083334
0.4010460626536522,0.5297931792262169
0.3956563873910886,0.5297931792262169
0.4711758914324223,0.5297931792262169
0.09454170645831278,0.5242556822136586
0.22900987270164935,0.5297931792262169
0.039438143387492686,0.35967671332760504
0.4055694382826093,0.5297931792262169
0.056546993077134844,0.45730217538360907
0.487142396636644,0.5297931792262169
0.22425696995831967,0.5297931792262169
0.4241960480717972,0.5297931792262169
0.46540750551725296,0.5297931792262169
0.3396060341807371,0.5297931792262169
0.23337700819380475,0.5297931792262169
0.49540850885190946,0.5297931792262169
0.4798208611607838,0.5297931792262169
0.276876865838025,0.5297931792262169
0.1873598754495726,0.5297931792262169
0.3862539736141533,0.5297931792262169
0.04780011076648416,0.41316160681194763
0.4503964031185311,0.5297931792262169
0.28717856350114696,0.5297931792262169
0.3163300910769936,0.5297931792262169
0.17655798368405567,0.5297931792262169
0.4177697899001286,0.5297931792262169
0.11894976478263114,0.5297931792262169
0.03424832283521323,0.32131740798254443
0.016094534623118217,0.16142121003930973
0.08068384151265179,0.5178064613352097
0.40860260249217034,0.5297931792262169
0.02052001305892137,0.20342328001299045
0.48330566720177864,0.5297931792262169
0.23050266522954832,0.5297931792262169
0.20179881338705352,0.5297931792262169
0.031069464450878936,0.2958015596019234
0.1429511869951025,0.5297931792262169
0.11326395891029478,0.5297931792262169
0.49045687574095287,0.5297931792262169
0.38131067248962025,0.5297931792262169
0.48098161294384023,0.5297931792262169
0.17140666735941723,0.5297931792262169
0.452821163414577,0.5297931792262169
0.47569565133651986,0.5297931792262169
0.02996761095019923,0.28683020038933227
0.18017651302063764,0.5297931792262169
0.28353641526549056,0.5297931792262169
0.15518001688893907,0.5297931792262169
0.2932297779837042,0.5297931792262169
0.003349696420631987,0.03433392761068262
0.4147343678983415,0.5297931792262169
0.1744107812219281,0.5297931792262169
0.3982202937200033,0.5297931792262169
0.15072533796280335,0.5297931792262169
0.11041034090021701,0.5297931792262169
0.38903414710346246,0.5297931792262169
0.4105254133960646,0.5297931792262169
0.36142835940385415,0.5297931792262169
0.396737157277252,0.5297931792262169
0.1070742889606418,0.5297931792262169
0.0391168983995393,0.3574541915945178
0.44914972783336454,0.5297931792262169
0.2793002218790094,0.5297931792262169
0.3792043261802178,0.5297931792262169
0.4741205709448363,0.5297931792262169
0.04347791131042,0.3868116075162712
0.024518215884274996,0.2397529411605344
0.48256116099043705,0.5297931792262169
0.3507592611204705,0.5297931792262169
0.1377085851260249,0.5297931792262169
0.312560949704536,0.5297931792262169
0.37133338897813906,0.5297931792262169
0.016184905059101418,0.16235467795103783
0.19505905135772228,0.5297931792262169
0.22830708886953166,0.5297931792262169
0.09939959090219469,0.5254962709211387
0.30239168333052,0.5297931792262169
0.4735527354819333,0.5297931792262169
0.1048667468143078,0.5283293798378831
0.2592181166080512,0.5297931792262169
0.2435102669423267,0.5297931792262169
0.4716860843163525,0.5297931792262169
0.4880845051916381,0.5297931792262169
0.09729781330680137,0.5248856420784944
0.4379522361212048,0.5297931792262169
0.2636834691736831,0.5297931792262169
0.3877430792758053,0.5297931792262169
0.43077430823394475,0.5297931792262169
0.3903868788380705,0.5297931792262169
0.1621476530984629,0.5297931792262169
0.0015410433860407191,0.01581105668753805
0.20911228697208328,0.5297931792262169
0.43783064552519474,0.5297931792262169
0.4267975175805372,0.5297931792262169
0.18492054341574227,0.5297931792262169
0.0822894183067519,0.5192023671525264
0.38008922479721624,0.5297931792262169
0.3418378997844946,0.5297931792262169
0.28662853183594905,0.5297931792262169
0.10616950525136726,0.5294245966813877
0.27715144896465177,0.5297931792262169
0.030874381908930104,0.29438861090889457
0.007989009564921323,0.0812771092334351
0.22281745001239878,0.5297931792262169
0.1292048209573114,0.5297931792262169
0.28409361448178544,0.5297931792262169
0.27826748863048617,0.5297931792262169
0.04785728278014617,0.4135081400441139
0.1484863846701291,0.5297931792262169
0.187448643220247,0.5297931792262169
0.3222722242677932,0.5297931792262169
0.03581514231655264,0.33313209985178016
0.22045492717236947,0.5297931792262169
0.056566676457771525,0.4573248256533307
0.03688949333583397,0.34115535015021115
0.3538472069095422,0.5297931792262169
0.07418335074701404,0.5093763765650596
0.37530114076335386,0.5297931792262169
0.3632968663146324,0.5297931792262169
0.4387686690596664,0.5297931792262169
0.11207647861279924,0.5297931792262169
0.2804442695070391,0.5297931792262169
0.4850154248519708,0.5297931792262169
0.11674815953286166,0.5297931792262169
0.2990413904636889,0.5297931792262169
0.4897296962037979,0.5297931792262169
0.07691086129728292,0.5135194218278097
0.4202621600849646,0.5297931792262169
0.010493271029135276,0.10637165866143908
0.390559463095696,0.5297931792262169
0.22221340323981442,0.5297931792262169
0.42410083868705034,0.5297931792262169
0.2983756077762568,0.5297931792262169
0.2709596272485323,0.5297931792262169
0.20246984383579325,0.5297931792262169
0.3663814156521637,0.5297931792262169
0.06346881173587016,0.4834048519549297
0.18045299641341295,0.5297931792262169
0.2878643695894683,0.5297931792262169
0.020798686202518735,0.20597980394848006
0.42975691482684186,0.5297931792262169
0.4597153674629684,0.5297931792262169
0.19902372576943433,0.5297931792262169
0.10123590658111326,0.526202662208654
0.06246121396208559,0.48009268413477857
0.4198226812698469,0.5297931792262169
0.2777199343121877,0.5297931792262169
0.14310137181003035,0.5297931792262169
0.35507871019675286,0.5297931792262169
0.42049609387467707,0.5297931792262169
0.36800809163801024,0.5297931792262169
0.12366628300511107,0.5297931792262169
0.4932350388952412,0.5297931792262169
0.05038821963213741,0.42748913750247086
0.31056461866311297,0.5297931792262169
0.04565258361733382,0.4004617659760539
0.44708279230745596,0.5297931792262169
0.2758695970638691,0.5297931792262169
0.3058608914502091,0.5297931792262169
0.19381836928456964,0.5297931792262169
0.1414085709638781,0.5297931792262169
0.14858266240417556,0.5297931792262169
0.21756764794864736,0.5297931792262169
0.43144175780906563,0.5297931792262169
0.2575188943803604,0.5297931792262169
0.019595808202795773,0.19466339113220688
0.10883949834159845,0.5297931792262169
0.08221886578242421,0.5191468488261668
0.40644257439724596,0.5297931792262169
0.2485370351250486,0.5297931792262169
0.14086920416691084,0.5297931792262169
0.3768872857421083,0.5297931792262169
0.26051799696888905,0.5297931792262169
0.027577530112639803,0.26659101521902484
0.19004592897158984,0.5297931792262169
0.46253566050543204,0.5297931792262169
0.04440687097439616,0.3927966293361498
0.160072399637896,0.5297931792262169
0.29846408732659185,0.5297931792262169
0.12773236274841449,0.5297931792262169
0.27249294307751826,0.5297931792262169
0.3299378326378424,0.5297931792262169
0.1870482054854592,0.5297931792262169
0.16685498038690894,0.5297931792262169
0.28634999334593975,0.5297931792262169
0.3069612142449049,0.5297931792262169
0.3556934870117515,0.5297931792262169
0.1106530642775696,0.5297931792262169
0.4234158984257977,0.5297931792262169
0.36519526271170333,0.5297931792262169
0.2736826713284519,0.5297931792262169
0.4462250987596835,0.5297931792262169
0.2384249091475652,0.5297931792262169
0.3394423256640648,0.5297931792262169
0.4126853318926996,0.5297931792262169
0.12323919928639104,0.5297931792262169
0.4571236421283286,0.5297931792262169
0.061250387453930744,0.4758565016804108
0.01985269554670477,0.1971508828484376
0.3010096234159895,0.5297931792262169
0.13489732350208994,0.5297931792262169
0.29492269504205276,0.5297931792262169
0.4224815005577503,0.5297931792262169
0.0050431494189112636,0.05135504823785675
0.07278698128109728,0.506922790396226
0.34343780549435643,0.5297931792262169
0.12127818604157553,0.5297931792262169
0.07618854148439652,0.5124861897048828
0.2884867406725457,0.5297931792262169
0.03268888665738756,0.30892701218622964
0.17207013143149652,0.5297931792262169
0.17772696007296013,0.5297931792262169


==> models/amplifier-2x-nf10db.csv <==
x,y
0.07872942843016667,0.1580444856938888
0.012525890358029201,0.0255804282043828
0.10953947747282416,0.2162135188747696
0.35240530197835307,0.5022598403367023
0.00041760316653105534,0.0008894964055730304
0.44440611583568645,0.5227942142489221
0.06870254581013513,0.13857022393979257
0.4055702014366578,0.5182028877219788
0.15943997388451253,0.30255844632699863
0.14604072967608495,0.28045349468173747
0.2971656595575295,0.4691128302898463
0.2467202342020614,0.4218710058251378
0.3951581849776372,0.516114214204878
0.42389837067253244,0.5209135489235116
0.466505141054381,0.5239862083158275
0.31259835755059945,0.48026730964236947
0.1308264205992834,0.25436888967404186
0.17923786487705223,0.33347256734893327
0.015707593126404018,0.03210527292431464
0.3091176609265833,0.4778912102366103
0.39482020707260235,0.5160403209147402
0.3020657774433511,0.47282345452861974
0.16733292996513632,0.31511656885187456
0.34695569540768245,0.4998122905048772
0.3668623334161801,0.5079839500372773
0.40777624187222095,0.5185943954318138
0.2585474505517213,0.43443043015927196
0.1615877972063149,0.30600720242593915
0.15053473622603453,0.2879736292953383
0.247492247612837,0.4227234448667375
0.10301710331218261,0.2041787556011336
0.4406728283392643,0.5225228458784649
0.19331525337927885,0.35415935147355987
0.2820067171338893,0.45666344203681225
0.1519733871964481,0.2903694527037976
0.3537038134504089,0.5028275098996355
0.22556023172369338,0.3971663064812788
0.0035920113860678504,0.007353441002270454
0.38243820052798466,0.5129276127341131
0.12217171078353273,0.239093231519723
0.476345645859446,0.5244130271215661
0.26617403264117856,0.44205113657651446
0.10873993985363883,0.21474177535613614
0.08486966635907706,0.16991121718248836
0.3011915707775473,0.4721774619735966
0.04446594411222332,0.09039776177173027
0.24836046273487494,0.4236671426950037
0.02181857031480605,0.04456377044995944
0.4016474772946558,0.5174634848769215
0.03253058010070059,0.06628692119512684
0.42890881379659884,0.5214712095602546
0.3810427233461602,0.5125366374808774
0.12295651586730405,0.24047024077402035
0.17217315304887032,0.32268903637311713
0.15892944680610566,0.30169629039934986
0.09452747099358488,0.18826200996461684
0.07515533574167449,0.15112852295808663
0.32988177700755106,0.49099680740142404
0.08686278556714677,0.1737185014995618
0.3742822386482258,0.5104863014219759
0.07133148608981804,0.143664013397867
0.17473570807673627,0.32661553146095623
0.026166654826130398,0.05338584831589231
0.0561823506751748,0.11379008704095225
0.057876398339265056,0.11718301609155732
0.3611149006324415,0.5058423133174633
0.3288416561005738,0.49039926556432756
0.1607553667246211,0.3046372243795717
0.18645631577776994,0.34423188400139565
0.2877378545299574,0.4615451341407958
0.2713038741311366,0.446952002158002
0.3393526668519261,0.49609455610849584
0.14415623996714821,0.2773084998463
0.13375431392774267,0.25949114024451503
0.19889890777797525,0.36203999399109316
0.4550429437011164,0.5234375685300209
0.41173540005812975,0.5192463995358669
0.3190246056150879,0.4844674648398606
0.1627716448089419,0.3078998869433614
0.14799184137274235,0.2837505812795743
0.4193637509570652,0.5203479754867721
0.0757424142443498,0.15225411673116954
0.2495596230966748,0.4249661456983429
0.047437737060952445,0.09634822516155822
0.08685329627239713,0.1736646012700402
0.49313747900213106,0.5252524981639628
0.4438974855402546,0.522758483294705
0.1875445454755087,0.3458233696846601
0.1531912871550708,0.2923723499251784
0.28765036719766746,0.46146923565486214
0.2504926842556373,0.42599068201812
0.2089565048290129,0.3758043542306555
0.03474475472341293,0.07077615244719654
0.3868324051709776,0.5141110716330473
0.09254793654283044,0.18451176983186648
0.01284062002043651,0.026212401578368176
0.18200272094877334,0.3376079290743505
0.18540010173234445,0.34267860247933507
0.4693233693110962,0.5241093904491095
0.1492271320126941,0.2857937054708468
0.4345783668662513,0.5220196820814147
0.2293730917413534,0.40181823092933877
0.19528534705895395,0.35695735166175613
0.1330233428098997,0.2582172805517141
0.11668667967292645,0.22924205630593072
0.006545512054787317,0.013370236544402543
0.0707646544505644,0.14253653528221683
0.3058544555111334,0.47558378048640454
0.4727733340004337,0.5242577298672051
0.2959658052056545,0.4681833995357214
0.17979551022863605,0.3343245060554182
0.3496519293974183,0.5010406348973966
0.2052282312480181,0.3707840329617035
0.24270810317264763,0.417399512348252
0.20759322133592872,0.3739651233563535
0.4259509465727897,0.5211520728552687
0.04435161572041252,0.09016699156645347
0.43275879792910155,0.5218522823868169
0.03974673758830277,0.08086630141835278
0.08477977738692388,0.16971745804803018
0.3598228940926836,0.5053412867689812
0.10318288190951641,0.20450835851478819
0.38495691509504,0.5136147641027576
0.40869289665594083,0.5187520367300642
0.2902715339415094,0.4636271936790426
0.37250029038988075,0.5099147413549789
0.343037511415678,0.49793315005703426
0.12566776322135892,0.24528902516700488
0.49464617113634574,0.5253432008883615
0.27393942896678586,0.44941583918776834
0.4655519970842895,0.5239433727707433
0.38573577198375986,0.5138228112699216
0.08463927876191868,0.16946378741783222
0.0461348181848652,0.09373978050886218
0.1315329677370588,0.2556185804052147
0.40967960644068724,0.5189165645784216
0.3808804146187092,0.5124905055749125
0.3597198904875404,0.5052972712253797
0.366941688315783,0.5080137892891529
0.08532314233649457,0.17072757985563344
0.23706525617511942,0.41093547054295615
0.14006599480294057,0.2703629508903527
0.2925524127612774,0.4654848714403336
0.30158707122287387,0.4724658530433241
0.017125665280528224,0.03499041529941581
0.44121243520360554,0.5225637656788398
0.2744854519021083,0.44991891030284775
0.14734275301401634,0.2826500886217785
0.07544060365957728,0.15167658762294403
0.43849712220443504,0.5223521754806925
0.4119204191538594,0.5192764121527433
0.3793371611381189,0.5120394051045426
0.1847781634541531,0.3417398244705989
0.03885059536784302,0.07908938109876873
0.10872377624470397,0.21471773490362006
0.38824500994332506,0.5144754412832014
0.037519283127690095,0.07637087443870856
0.08671523679118154,0.17344776676644702
0.337596672235031,0.4951949593869016
0.17945113860433515,0.33380846332355024
0.48064041053075995,0.5246043546976781
0.002915091828836147,0.005952841976642602
0.4773409921277737,0.5244562552908298
0.21822839350547207,0.3879311712096443
0.46651155117832305,0.5239859714496456
0.035183836571216265,0.07168147651121523
0.04011535106140579,0.08164105336435432
0.006008880050634935,0.01229208700240394
0.08774110142239178,0.17537383065082696
0.159695781301886,0.30295841512985583
0.42629166868850465,0.5211895683533071
0.293076109947615,0.46589625705655735
0.12358925307722468,0.2416107017257284
0.025024516350187043,0.05107129055318094
0.2120784269826893,0.3799357526750948
0.2547437169897599,0.43049706409812377
0.25158236524326844,0.4271438131974014
0.012759025234871657,0.026063009190255847
0.34645224742529285,0.4995628242120244
0.48498615682006235,0.524810554899755
0.05930686889591075,0.12002171386786055
0.08387313446363898,0.16798737297951186
0.4124786484556345,0.519362439562
0.3148912518037426,0.48180332330623543
0.40237605676814914,0.5176091011061383
0.23785188498519605,0.4118638596690031
0.20886368031993724,0.3756737247928578
0.329868268080261,0.4909844913348042
0.13631714924167987,0.2639162022817295
0.3872757262970472,0.5142234942083922
0.4530530572126374,0.5233290923059146
0.01569510574110128,0.03207231319363784
0.28039566761711493,0.4552400831167855
0.13249547540830342,0.25728996283303696
0.07971889149376943,0.15997462368842785
0.15480431275804513,0.29500570791567887
0.3193860486144869,0.48470131968255553
0.06731234740698377,0.13580718283627097
0.12082349554889976,0.23668140247409458
0.2069642548949664,0.3731210755688464
0.49489896954254065,0.5253602376147277
0.30461442168939673,0.47468060385497834
0.297499224413243,0.4693757364296124
0.49680821891058813,0.5254827969200494
0.35040064398217163,0.5013787421284638
0.043212215239709806,0.08785698225822117
0.23103670571424345,0.4038371097707465
0.3913292024137997,0.5152311495221972
0.09964702636727374,0.19786113663820473
0.1871351620104183,0.34520183394373277
0.287695707184642,0.4615019537375345
0.3349816281284965,0.49380697044493793
0.04121196010824324,0.08385530319515194
0.16658670931978198,0.31393678502015643
0.10001211377307645,0.19854546060054698
0.1550694584723588,0.29546520750533484
0.2210178072565347,0.39147865272593263
0.4672283422919994,0.5240175270461841
0.37474910754396223,0.5106379497730384
0.2411407770831268,0.4156198308418047
0.05584957998526224,0.11316850578292484
0.07253331777389532,0.14603334780062233
0.21842146725003514,0.3881838006257353
0.14656220859230007,0.28134603704953676
0.47852585199860503,0.5245092328669146
0.4071334647705631,0.5184841487264658
0.03506520311014538,0.07142564652548837
0.27807756878193834,0.4531956018355146
0.35256831661515203,0.5023356904418501
0.23624105929098754,0.4099811884348752
0.1249453143747426,0.24402411506038416
0.1586209591656862,0.3012306028852133
0.12991314399610976,0.2527812934169193
0.26624566380397274,0.4421183756515264
0.01056121241885033,0.021587223075549576
0.1593303367654753,0.302390599590269
0.24052706435332227,0.4149411876853908
0.1826724051856683,0.3386230709963094
0.004335666432196961,0.008888766557036031
0.04094105544294846,0.08326688898580709
0.2108548634818354,0.3783518591463153
0.15686408550162217,0.2983524050415743
0.42072631193778837,0.5205270122826575
0.3986805984068662,0.5168712220847012
0.3652748878734017,0.507411025557564
0.1179213178499941,0.2314712789882319
0.28499887957538383,0.4592331783763308
0.42857234797495297,0.521435193902528
0.1923617558260487,0.35277685467677794
0.16309246130812455,0.3084131341057723
0.49436660951267775,0.5253256044965503
0.14149419121294027,0.2727803173947982
0.1349483719755074,0.2615552867934866
0.41323833519162406,0.5194797045272537
0.3279385855327754,0.48988020979092234
0.3304543629290031,0.49132069504332404
0.42356130406185727,0.5208749498324089
0.3075506008286768,0.47678507911987655
0.0035839886777226937,0.007319874968597831
0.363766321043693,0.5068530493489465
0.4174611632458562,0.5200917292999849
0.2139909383174241,0.38245836437012526
0.25161961117555975,0.42719410830112065
0.3303105835900563,0.4912329829427366
0.18101296964909436,0.33614034987453684
0.19180479576725418,0.3520027573207039
0.31469307352867526,0.48167327995211934
0.13087843377269592,0.25447239634588487
0.4548162619801299,0.5234252289412206
0.49274566229897576,0.5252286059664559
0.3738858959274755,0.5103632768142261
0.09679101396448259,0.19254371309029872
0.1885559061335959,0.3472930925026836
0.49530649064998455,0.5253857398027918
0.44180871970868496,0.5226076060746929
0.18045737859136735,0.3353177245804454
0.31688335454677824,0.48310348956732097
0.12428208117484002,0.2428441949968627
0.006391271039896007,0.013056351473178997
0.3448563844355818,0.4988151251356926
0.1708904599455811,0.32067849742778565
0.15508192189907422,0.2954688444457056
0.4492382830212342,0.5231057927798078
0.3551918512483408,0.503457057127264
0.3799729701435605,0.5122194950002578
0.2470283261065364,0.422200876098849
0.271570772271537,0.4472265100298497
0.491198076158038,0.525138263233404
0.062418378764796,0.12616070125511053
0.20695242371199907,0.37309036379896376
0.04162907161259377,0.08470025924630652
0.10116647391703021,0.20071863100549503
0.09191247022889992,0.18334832334273365
0.2747550096175758,0.45018414331973333
0.21280406180372952,0.38089177125339124
0.250104088116531,0.4255653777931288
0.010581506896078341,0.02162869905817852
0.4097621208693535,0.518929109295646
0.3230795204134393,0.48699985997291717
0.19433089869899167,0.35561204836300453
0.0976291708018967,0.19411605000547927
0.24808827575613907,0.42338701777768173
0.1004799067275618,0.1994220704509908
0.36104478721718786,0.5058154875454486
0.3810038760574575,0.5125232365620241
0.00044136366159169826,0.0008950522409757144
0.1476803371378782,0.2832328429222303
0.07111264195235356,0.1432681438449539
0.12939652986657496,0.2518836220644355
0.0035781666035254456,0.0072894386134036
0.017946513529597308,0.036663431261182475
0.0017139767392421734,0.003499807674436354
0.2471129428279728,0.42230819769932926
0.4049478405964095,0.5180912993840326
0.456343184890821,0.5235049801664631
0.122143286712381,0.23904961976288763
0.1732681311483485,0.32435192145575154
0.3192697726124616,0.48463692000882497
0.026810762803475663,0.05472284865632268
0.0581215998558971,0.11765077058255552
0.4989353019230283,0.5256274764431418
0.2892894571002186,0.46282053233211323
0.2390055556977544,0.4131769211891526
0.030927716645394343,0.06305203684583409
0.1204139651971674,0.2359544368788129
0.31378811325184097,0.48106814958105387
0.23025794183801773,0.4028886141819996
0.21751771822606747,0.38702063755192945
0.279707977607371,0.454644679799802
0.15572476127801077,0.2965132084060467
0.346658843339859,0.49966895677146295
0.4580829863468988,0.5235931778871044
0.3611000591359653,0.5058387538575113
0.10854438141876616,0.21439051138661736
0.41678121822754227,0.5199955774450538
0.2307555981614588,0.40348907761381764
0.0028331410055747464,0.0057901227742031495
0.39732800982983496,0.5165874401453832
0.21186847889879812,0.3796774484906893
0.09249060995594743,0.18439486725896373
0.09684061512118614,0.19263547342598245
0.27110163013265676,0.44677340336048593
0.05060219549736633,0.1026675435081277
0.3762253633362729,0.5110976689816253
0.20503142221440307,0.37051455124977273
0.41741909493863344,0.5200856292098215
0.28999784192366945,0.4634157832125213
0.4859876905188827,0.5248604446750641
0.4509931601808926,0.5232117409796353
0.473196422403814,0.5242763177177586
0.07251716467327785,0.14602252421080736
0.3476964223792213,0.5001529089828366
0.08465284810098145,0.16945129994957703
0.28048078157030853,0.4553110459883212
0.2819909652656571,0.4566482596679983
0.3416398915212867,0.49724843602478447
0.3615986267736815,0.5060268028923649
0.3114084453874463,0.4794672071171136
0.12609662393296028,0.24606257342782303
0.04761761605423642,0.09670920722034407
0.3541659055790402,0.5030146652774429
0.04902487041355402,0.0995362777715543
0.23482972811984265,0.4083277756299866
0.45282211139903494,0.5233155963442796
0.24508952129209882,0.4200698507764102
0.029748285872062408,0.060651089049452
0.3489671366366107,0.5007285814573674
0.4682631904891886,0.5240630945054088
0.015774792034272678,0.03221887083899531
0.11386144807626858,0.22413215673313355
0.2374885609913509,0.4114562494909758
0.23619623055442124,0.4099375531477573
0.0892224907350746,0.1781979658802804
0.40099667673658945,0.5173407403767951
0.07892388785192844,0.15843105854703882
0.09283013839783055,0.18506374595964825
0.23710410953526834,0.41099875092875776
0.41309733344760774,0.519458404925995
0.44903645414558024,0.5230948273317289
0.2636088269748152,0.4395316254454889
0.0828959107211239,0.1661109026027997
0.39747627588444595,0.5166210638738759
0.44379061462757424,0.52275142390518
0.08389911411492479,0.16801316818428397
0.18767287402770355,0.34599554196854493
0.3874275295606457,0.514263157175065
0.3321466288596656,0.4922646013390866
0.4894961535977575,0.5250440142239259
0.353842597759456,0.5028858957814895
0.09374305630665525,0.18678425524820383
0.2693585145291746,0.4451184251343986
0.1312487583464672,0.25514835826808885
0.07656962420252195,0.15387195747177518
0.04667705104201475,0.09484787970979901
0.3206871414171893,0.4855165664940296
0.4647141691113272,0.5239064166191453
0.09441179895727592,0.18804865942642243
0.499235610288518,0.5256494118234668
0.4112043100138453,0.5191616179605593
0.30483397427288633,0.4748450155101996
0.3201642148295534,0.48519479882644767
0.0030931348053143126,0.006307472965345482
0.4728086392722996,0.524259906648665
0.45430562246125517,0.5233975205051459
0.10336861852104717,0.20480058203251064
0.40396166836224,0.5179106204867608
0.16168759223655055,0.30615085495628724
0.3735261985582909,0.5102455297893982
0.3272043252103913,0.4894576981265995
0.4358331279949432,0.5221307482386206
0.2720951385239818,0.44769873071543703
0.47704098554211677,0.5244434757557641
0.17939696464943822,0.33368894569329266
0.32143440456789696,0.48599126807833953
0.30016928590350267,0.4713983874067447
0.20566571981341913,0.37136035831717557
0.007548575428696136,0.015440607911091569
0.40851699785960405,0.5187201580818388
0.46574027869263745,0.5239515968942949
0.23051348768435598,0.40320255232005636
0.3446578225262383,0.498719635847979
0.19299225700683675,0.35370466147722507
0.20340016838062203,0.3682696820715356
0.21478232244343493,0.3834828704498005
0.010809008704210143,0.02207064867579082
0.11604710048188865,0.2280746928130751
0.18100047309977613,0.33611869649686854
0.055276422463264974,0.11200567738708778
0.1270602559761062,0.24778635503105362
0.049557485391611866,0.10061027309203814
0.3961680149549675,0.5163376432404707
0.4706324886355733,0.5241653831037693
0.08093149133973898,0.16231015500195664
0.3091143801333563,0.4778876151141539
0.10704541819976071,0.21163925592205615
0.2888623701673883,0.46246821771256225
0.19435588380781216,0.35565057446506837
0.32713693650072895,0.4894105983024886
0.1348909739643916,0.2614448351943013
0.30962536010069075,0.47824481373548394
0.21659575960282912,0.38582270996543816
0.3671842622448946,0.5080928663055052
0.2733853877494486,0.4489053163124312
0.42191398101031713,0.5206758730749017
0.273395805756728,0.4489208029004858
0.07010142776856726,0.1412862957800322
0.19066746995310763,0.3503412994794367
0.1673192752145703,0.31509056845937794
0.4255327563005957,0.5211055429847042
0.33081274276099515,0.49152315882981923
0.2185471396032137,0.388328504181737
0.46146947811913425,0.523756710284088
0.4867615555261368,0.5248997898446147
0.41766577190584114,0.5201225187600337
0.1724793727605201,0.3231274881569203
0.45168145840695484,0.5232523079677297
0.3535954507249943,0.5027750717607459
0.32597693158081653,0.4887297588852724
0.42286763263975896,0.5207909819234215
0.21686146345666824,0.38616929075750006
0.0405268257207671,0.08246331481833151
0.3543418421811761,0.503094657195121
0.1342485173165146,0.26034030647735973
0.43690324487538695,0.5222211691644361
0.14406090861598247,0.2771457715697719
0.02494837970467645,0.05094301231268195
0.26195932236752745,0.4378916326496483
0.2783501075453416,0.4534269873225763
0.2175123597305667,0.3870378157900892
0.08377011545055674,0.1677775509929649
0.4776008469229271,0.5244680997564869
0.4884337704437302,0.5249868457840987
0.22503472564520322,0.3965040587921042
0.008295943729411726,0.016933276012308467
0.15518576786762783,0.29564578991955626
0.4427144354563309,0.522674368917349
0.018503191115766537,0.03781536210972787
0.45783411913346983,0.5235806400410805
0.13947322031607673,0.26932161570276897
0.37626920664704244,0.5111140037169765
0.026519459491604835,0.05410302930196837
0.1747195872349066,0.3265922212931512
0.040830303953629965,0.08309800438493899
0.10717252393621074,0.21186707603274554
0.040437995104621705,0.08227726616387095
0.42526232503625283,0.5210755104047596
0.12544948598379518,0.24491820408694334
0.01421122163460048,0.02903878433482932
0.2546282613405088,0.43037896792972885
0.1411351321708867,0.27217407431564816
0.1313165041537388,0.25524924205259336
0.25095927017100556,0.42648006228104846
0.13860268095053369,0.2678266763195462
0.45997894955124063,0.5236864197370137
0.29757015354340444,0.46943443068135754
0.24778300035182832,0.42303650592730574
0.48274875573825815,0.5247027879431578
0.10945999210305651,0.21607264893179393
0.2939269091098727,0.4665737003223323
0.24485343118941733,0.41981235229719466
0.12115619920647425,0.23726664772547332
0.25883713681203285,0.4347228922978894
0.24493040211380068,0.41988897302982603
0.22545197821826135,0.39700776871535576
0.47109895105274685,0.524185431418874
0.30911567716928506,0.4778938283801235
0.2117279498337477,0.3794837497261741
0.47240587248485444,0.5242418562521165
0.15986879318267927,0.3032325203016412
0.32943844736270234,0.4907386956049701
0.4368521148348646,0.52221863537238
0.494229428404877,0.5253183842110744
0.04209631794904922,0.08562328920961851
0.22943447269609424,0.4018977391181286
0.054444756694598195,0.11036822967842679
0.25390117685691865,0.42961341940539416
0.34114239960880344,0.4969933148750013
0.003687966068564641,0.00754993181808198
0.08878489391865502,0.1773933660420157
0.10951141139018616,0.21616802704945912
0.12027198343966833,0.2356812293687808
0.15896330768368794,0.30175851108544816
0.44347940432909105,0.5227294366798265
0.016871590626059918,0.03448017710520535
0.19771632184906185,0.36039211471276
0.486358545668905,0.5248791472282391
0.0943710275230697,0.1879359098759848
0.17158836401468708,0.3217578228807364
0.14502357003946303,0.2787405068144936
0.1413207721641992,0.27249487478128354
0.0044541879283784835,0.009115555097361878
0.01644994058016319,0.033630628243229314
0.05281666751789188,0.1071114894937972
0.07610920903624108,0.1530021493178099
0.0077835168746978045,0.015896896365762976
0.1334638335780775,0.2589993102340797
0.06964496785046609,0.14037186790028974
0.33086980525740367,0.49154856343846404
0.35798055109411225,0.5045984090970379
0.3173878250697718,0.48343068841235737
0.2931094769257662,0.4659356046055829
0.11996374085990269,0.23512528150134646
0.055689598192700085,0.11284936919769874
0.48190372029352946,0.5246637191619002
0.21868699704731326,0.3885356975221935
0.2121194737937887,0.37999861242626537
0.10198243492163439,0.2022292629486855
0.13335974370659337,0.25878844429521847
0.3829319690901103,0.5130655355757866
0.021140268968607878,0.04316094530567356
0.3215673404760922,0.48607418750555953
0.07876400586420962,0.15812155242040707
0.499554411812846,0.5256713348850863
0.1525939686354505,0.29136571396059785
0.40938773653151045,0.5188675629293851
0.06404782001483195,0.12934975957188688
0.2940136011681456,0.4666511433054995
0.3113099679895456,0.47940407358391185
0.10170153189353215,0.20173191048008618
0.21106099444086962,0.37860033912368063
0.15767510203327761,0.2996673145213307
0.11945091881136616,0.23420801041221823
0.34275269918590157,0.49779371963409436
0.4250579773247554,0.5210500562112638
0.3168495335838163,0.483087430642154
0.45615140840734997,0.5234944735592025
0.14910915440525835,0.28558937629532566
0.18998271860008503,0.34938921767741987
0.08994207074094573,0.1795851130409042
0.08549031209126323,0.1710723113699108
0.25553066775207417,0.43129919246328313
0.4800622097802733,0.5245789245386845
0.03706262928653681,0.07547410533199579
0.26549920630397367,0.4414066921844665
0.37648511019457,0.5111779311138293
0.17386144143683652,0.32530284035179596
0.06411828134719266,0.12952628266539679
0.2732338176503273,0.4487675207042996
0.23807659225357342,0.41212162986037837
0.08481442484504514,0.1697916777350805
0.1654302455004782,0.3121397973016648
0.05021465873201025,0.10190165273307024
0.4908811434669876,0.5251208651456218
0.42471403325207846,0.5210118277359408
0.43129946268558483,0.5217117175755732
0.11594043636871765,0.2279094727887206
0.260573430414259,0.43649842876584694
0.2069097958447622,0.37304646719438617
0.012412682354908,0.025376850575707304
0.1935067171180102,0.3544484578487869
0.0835608876252259,0.16737973919903648
0.3535721904600543,0.5027709509499317
0.010417844848692293,0.021271842660649094
0.42512771233790153,0.521057910933665
0.17491794227462448,0.3269051279012556
0.10819820928678964,0.21374785738819604
0.3922398571995448,0.5154446514393732
0.05285965263468562,0.10717717336411509
0.23550999640747766,0.4091350971597286
0.27239572750087027,0.44799378489950636
0.20302710208169455,0.3677522376579271
0.32256779193446194,0.486682516736085
0.18939753465248788,0.34852940977464436
0.39539352358615604,0.5161688594090373
0.1660630762022136,0.3131028575443687
0.06709838707523302,0.1354052038118174
0.05830918070634211,0.11803612696136136
0.4616835423368079,0.5237669204374067
0.39860541537172867,0.5168516344125887
0.27443986805170323,0.4498849665564264
0.3923155440079591,0.51546232888846
0.3514041606883439,0.5018240391072354
0.07611298177113768,0.1529930100009968
0.05259943912165305,0.10668968037862951
0.26157223322121226,0.4374922620988732
0.3633231847106697,0.5066896621479977
0.47490817654733847,0.524350327421282
0.21473988855022785,0.3834272506296933
0.41674045505019464,0.51999030620018
0.24928930483535844,0.42468015316615054
0.1769567351948872,0.33001936506027896
0.10856327162440216,0.21442437610976164
0.0022860252690179994,0.004663868924018055
0.07597875091939243,0.15272695368861222
0.40994170384722506,0.5189550517612904
0.012663219207499077,0.025909194826289797
0.4779235321768034,0.5244824069670276
0.0853789159252723,0.1708913169568196
0.2765621180750149,0.45182572446440505
0.10355864020475597,0.20515051385391425
0.312201008757462,0.4800014412952586
0.1682449839697988,0.3165516516309217
0.3026724709767945,0.47327313561841944
0.45242959792581644,0.5232936677968094
0.262354056062103,0.4383007497429681
0.27363993060814934,0.449145196869255
0.13181658185490913,0.2561341477586582
0.07840035861998712,0.157440453504949
0.26799467732480525,0.44381867828566157
0.22290614645446533,0.39386023477416227
0.14673368173391316,0.2816231705203408
0.002077543061137166,0.004275380228137264
0.1696560541277078,0.31874443303449357
0.283673709878916,0.45810634500212627
0.10133759949311161,0.2010458398842881
0.496581627778299,0.525467268502895
0.19007918069702012,0.3495008551985112
0.3791923132898611,0.5119977525032782
0.34075825627369777,0.4968031649799508
0.4878533209022714,0.5249564658915926
0.054569356931706336,0.11059856771829542
0.03883517207537773,0.0790474475264511
0.4182293521099702,0.5201961695192495
0.11984365346806453,0.23492952605788575
0.4256836924653559,0.5211217179065559
0.16381662340695913,0.3095360228556196
0.12302675487361686,0.24061348007797942
0.17572944046368427,0.32815932472271986
0.16076063249503064,0.3046808795743353
0.03616313999415871,0.07364626791518454
0.456415459610113,0.523509268261485
0.16749996724185612,0.3154047350737623
0.22044123107606345,0.3907633541168569
0.007022568116626493,0.014338700870698565
0.3709265366289609,0.5093874202390615
0.3624944918643806,0.5063673283860476
0.24527745599068673,0.42028530803212866
0.16325629603926306,0.30865313096642644
0.4664347503458341,0.5239831617303141
0.212423656438821,0.3804022485716342
0.38617041495781823,0.5139404457305015
0.24625667773956872,0.42135051156832404
0.41289538253589264,0.5194284786515696
0.2592594182680786,0.4351498231936185
0.47688243191885826,0.5244364810450484
0.4706227367479254,0.524164564273233
0.12765429898938696,0.2487886850014994
0.24912003781223918,0.42450727815873646
0.42699122756001606,0.5212674935561549
0.49122619344360746,0.5251395016552083
0.2475176723252352,0.42274946664373136
0.20021931325939818,0.3638846800909721
0.2664735558332615,0.4423513580729514
0.012853107347296333,0.026290692383937043
0.43856477380280856,0.5223588524766931
0.3276036311823737,0.4896831387585533
0.37094672999953776,0.5093938672386973
0.4358302006140094,0.5221291357147929
0.14137204816027954,0.2725711302857898
0.07669276649539464,0.1541478058124884
0.4667623726501277,0.5239974117750196
0.397483789000555,0.5166181665676123
0.4099081038792166,0.5189532727747503
0.43911208421530495,0.5224016639468091
0.15570965039764928,0.296475944256386
0.20019894404064237,0.3638644738752026
0.1359343635775812,0.26325440126862876
0.37242732112573973,0.5098867764003333
0.11726641288951478,0.23027677740485047
0.3913634457718283,0.5152412865466371
0.36444036926910195,0.5071026379664277
0.3577070116020755,0.5044924329590051
0.1660204079863415,0.31305177254739497
0.1132650699245662,0.2230157698862922
0.28403375360717753,0.4584100804061306
0.14894573065076244,0.2853406469358254
0.07379167472323789,0.14848858834146014
0.3379716572798897,0.4953757467595671
0.07846223662205387,0.1575532433794812
0.06389474111270799,0.1290635963201943
0.40054377759874965,0.5172505009982704
0.4268045951127669,0.5212485230173911
0.310698178839848,0.47898921467134026
0.31581033406368236,0.48241225414801775
0.36867715808337437,0.5086226703131769
0.08792316328207572,0.17571400606361195
0.2058179572328318,0.37157117904890274
0.2332701231238285,0.4065100845246967
0.4731075445490089,0.5242728906874072
0.44960069748696396,0.5231291519227255
0.1745874847401429,0.3263881769521199
0.11901218736958541,0.23342441304750852
0.017753359779944744,0.03625771208322738
0.4005783699490719,0.5172568389418382
0.013738261842204835,0.028069003066806972
0.40369486155595574,0.5178597308196451
0.3688727673984432,0.5086886590229173
0.4967826351050183,0.5254815582445462
0.008820355323872597,0.018011383438974658
0.05139779762927904,0.10426688517197616
0.4060015730853751,0.5182824497852775
0.33810373161411345,0.4954520973507835
0.32439690034838625,0.4877857036480236
0.02304494451326483,0.047046565785161525
0.43128040619848196,0.5217108248924786
0.21620865529431926,0.38533815856474046
0.24458953692651425,0.41950477208247977
0.45274458681402585,0.5233113874555204
0.24792143677979483,0.42320039386748126
0.1670470313658492,0.31466405073945825
0.225334841084446,0.3968902953308183
0.24878370319278204,0.4241358569451387
0.18832733991697753,0.3469720514207464
0.07083511162305972,0.14268983035902796
0.15583372179956956,0.29666000893904676
0.05002396619630495,0.10156415926236886
0.44629164746169253,0.5229205161107107
0.44001188975167327,0.5224724142855944
0.4137518578689225,0.5195584468206221
0.4437473074648957,0.5227483713710741
0.25698953231116656,0.43282629643730897
0.48397217833749445,0.5247607196834605
0.1535790822760819,0.2930149624171375
0.4295803091951859,0.5215393677772172
0.33521154112431917,0.49393135334799826
0.01004946495286868,0.020542041148434134
0.1447627504763752,0.2783153632935555
0.2108980057316831,0.3784076220443318
0.26953607404080443,0.4452897284860268
0.22962103034750309,0.40211019765700506
0.49775069171580677,0.5255456797031872
0.22324250098428994,0.39427839615257654
0.15922954950391,0.30223740062013865
0.38514214375342054,0.513669180421209
0.15484850922763738,0.295070000490423
0.17645675797882077,0.3292528246936682
0.38707766914165403,0.5141745688089585
0.2523746758067965,0.42797912268855093
0.12295357757054487,0.2404790564274975
0.22892427721575614,0.4012779784794835
0.20606496589345297,0.3719091017345875
0.17238207081893986,0.32299405455804703
0.2685829790817775,0.444396443693748
0.2882363431207327,0.46197091710844773
0.20456452533652436,0.3698861154410051
0.31649177851084637,0.48285274717809756
0.3627112111113791,0.5064542575202808
0.17238974402788126,0.32300704298033756
0.2835195255017745,0.45797853120208953
0.0712834541230224,0.14359916645717236
0.3014416612574365,0.47236482644425276
0.45270592022429595,0.5233097324140138
0.3390753572964194,0.4959444763229267
0.2326435977437235,0.405754497517067
0.4801979930294239,0.5245845282003279
0.4124431715722588,0.5193576873379266
0.2717300704760383,0.4473618658956992
0.0757136661357189,0.15222923510507552
0.44423434140249496,0.5227824871738678
0.0068495119176683605,0.014003158595649264
0.2827093618025712,0.45726937379960525
0.3382721757645516,0.4955436088206178
0.3635521718880286,0.5067667069574023
0.10978070831790537,0.21665352574982338
0.4237235064664857,0.5208930782839777
0.18855611864414834,0.3472940040174881
0.2230278736245117,0.39399474613585933
0.4364834367223102,0.52218697603172
0.045421444542283584,0.09230792709703944
0.25357425553691887,0.4292580219198972
0.28712707981674795,0.46103002952448646
0.24833912952988935,0.4236557840796907
0.04750725927407745,0.09650541943329542
0.2904945795939557,0.46381365827682314
0.3598124560518742,0.5053402978403281
0.09161897037088756,0.18277116608063973
0.34047664200552197,0.49667048820330495
0.05284946927303569,0.10718678396333692
0.3681999210339411,0.5084516169965096
0.4532433304589425,0.5233395779321601
0.2151164129563521,0.38392241824439594
0.23370855102844523,0.4070124932241075
0.08243566913586342,0.1652101666663091
0.3522075249660215,0.5021756085597348
0.34428385093473063,0.4985423312426372
0.25237493499833413,0.42798445167603316
0.3866462375852728,0.5140646669630763
0.41504061615557414,0.5197486086997242
0.45896225047323747,0.5236369969881336
0.46924534378263955,0.524106149343572
0.17811671931326412,0.33179897718541734
0.1549183134913522,0.29517891611965563
0.21101428756992757,0.37853949056343744
0.21315775022950328,0.381361953308982
0.40175059089903964,0.5174899316069811
0.03039700706989701,0.06199226838927674
0.4036244697732761,0.5178459344505216
0.2959017919954645,0.4681328450220338
0.00914781580084556,0.018679028781760403
0.06963277384714955,0.14038245797597318
0.45289645740221324,0.5233203829411274
0.46858006868839963,0.5240772967294435
0.29459647013489665,0.46710592970717596
0.10646872039462385,0.21056936596628262
0.2214491337221376,0.392035401777955
0.2684929657948348,0.4442903999006786
0.02304835533883348,0.04704332533113582
0.1933541286087927,0.35421280282377793
0.08861203703613563,0.17704703354672932
0.3361795165441291,0.49444636012252213
0.3371400488013074,0.4949497947718951
0.381050860062232,0.5125382569943037
0.34478773941298774,0.4987818056683527
0.1956295478390468,0.35745352830786253
0.10322316213812394,0.20456402504182278
0.23751314426908393,0.41146889804074505
0.30822493908953164,0.4772643447618274
0.11900162132399167,0.23340324343696725
0.44984334727939534,0.5231435283583877
0.14862544761734953,0.2848098940726873
0.307616106795614,0.47684403207651405
0.22995150529988,0.4025139279695219
0.06528804899461393,0.13182652092354916
0.25415993075097765,0.4298705182193845
0.0785255116846072,0.1576698992962193
0.02407875950141697,0.04915452668459713
0.13968984741861679,0.2697001173758949
0.35747978229393945,0.5044022801739424
0.22486309449687542,0.3962948392973329
0.444789015562137,0.5228209187665108
0.007584758226589661,0.01551425901560749
0.18909021706097068,0.3480846922037058
0.18740232612824648,0.3456038370544815
0.43372436321154384,0.5219415447287418
0.32787267038568246,0.4898452658985952
0.265772365657386,0.44164399848939595
0.4109805031209542,0.5191265730182637
0.2989681174508811,0.47050095860908964
0.3112104830860184,0.4793324816448488
0.14333650336019216,0.2759023620136727
0.35366688223251447,0.5028075913787275
0.12071680005784752,0.23646024606080668
0.2169296321995161,0.3862826199451691
0.02849316727973633,0.05815317821114571
0.49630807734122834,0.5254495748031831
0.23920344231325763,0.4134160637174576
0.323940335174158,0.4875181217062664
0.3418923234208829,0.4973707620298931
0.4882818457551337,0.5249791538013028
0.1629450092938411,0.30816797808342766
0.3693010456999549,0.5088363558562395
0.32255400022419917,0.4866686104149263
0.19287866040165008,0.35352125226618336
0.3509035505403431,0.501600567061104
0.010489962433026079,0.021443672330832782
0.3696102462928445,0.5089410584409411
0.37813423894453474,0.5116819428429616
0.06417362022883644,0.12963226959836507
0.09413008767131437,0.18750197745869712
0.15820424281189488,0.3005387960216454
0.2981900017054255,0.4698995125222483
0.06649780388795601,0.1341768771840197
0.2756454511264428,0.4509923441796661
0.13301224742500362,0.2581751421509328
0.15824435055712888,0.3006083046651949
0.11869191134811757,0.2328265557851139
0.25686840690314866,0.43270745587065823
0.029483488976137784,0.06012678961276369
0.34992796586079017,0.5011629478421402
0.3575838688655156,0.5044408020262353
0.24091253006718288,0.41537975813816674
0.28132066385584636,0.45606737680881493
0.09178194905830545,0.18307311373918148
0.4841168367402319,0.5247680830778384
0.03081034667559024,0.06278467545263552
0.1135317821686006,0.223493107967139
0.12508724736239762,0.2442702115586073
0.16342005738015614,0.3089306572639114
0.1164718564186838,0.22884384943779607
0.2944270124765446,0.46696466907166595
0.4984898717056444,0.5255962416717402
0.3966485191312002,0.5164385836711703
0.26403300024586684,0.4399588735512914
0.19716454824721535,0.3596103185099101
0.42740817757887495,0.5213112021316312
0.33861221309476347,0.4957149608034221
0.1579773361192977,0.30019886023177844
0.3633004262182361,0.5066728267375394
0.21143319208911332,0.3790853781981721
0.057426150547408905,0.11629307562814101
0.325369408098669,0.4883691502770371
0.28805905336212173,0.4618116934741409
0.22183005006107698,0.3925251016740109
0.07018422356915321,0.1414177099209721
0.3915219832085973,0.5152746052207161
0.17148049742347243,0.32161461545656517
0.3729355240630329,0.5100547226777606
0.06698179180190683,0.1351658494421361
0.04945837438913431,0.10038908951486618
0.34198759326336314,0.49742089282443813
0.29917459877121577,0.4706432096056662
0.1456807554559491,0.27986959579243753
0.4636727997732186,0.5238593000316198
0.28910928900995336,0.4626758831468588
0.4310279412364235,0.5216855401112019
0.3329461809825404,0.4927005033252546
0.22356668683728154,0.39468041348707666
0.22455875508626694,0.39591986523831396
0.3128593720149988,0.48044461750462764
0.39441437069383983,0.515948376775973
0.4126281682396374,0.5193834112588026
0.19739073593101253,0.35991923458035596
0.2662344456649849,0.44210746772383197
0.2037595113794768,0.36877644174140417
0.2523169070903651,0.42793373762647474
0.39018696261075636,0.514952288512694
0.4663198387750118,0.5239776612711129
0.012023280972732087,0.024579611984013924
0.2949481407428349,0.46739330712638366
0.07708081672381151,0.15485795665436336
0.3982338233891151,0.5167755688053752
0.3341840441732053,0.4933838009830964
0.2726484326012407,0.4482195896425019
0.16036883934405616,0.3040381721248287
0.3499865223449806,0.5011945834118696
0.056667517624305,0.11476595781110308
0.27426515812401314,0.44972827020379136
0.41897146213173175,0.5202966261662767
0.14335220013170114,0.2759342766674146
0.41833710302787264,0.5202105629147198
0.1046501162292916,0.20720683256791997
0.4939690906879153,0.5253023899568152
0.4358688396543058,0.5221326506416245
0.003065898299252301,0.006252383946641406
0.10233427553891505,0.2029253195021157
0.4738388071735819,0.5243041585602192
0.43548726739601945,0.5221000411983651
0.27340170688777443,0.4489217524203779
0.08473184790762578,0.1696312232772618
0.04828116358410628,0.09804263146094866
0.10152158419714102,0.2013797061658292
0.41264648587823727,0.5193882748454078
0.43844025951656146,0.5223482392112018
0.4191754457962116,0.5203234627971861
0.3805234528103691,0.5123814645923449
0.3336327415423283,0.49307564198169407
0.011376777705111196,0.023250046218537837
0.05548190969680267,0.11240300588920844
0.029627145798103605,0.06039504557625543
0.2881364064974939,0.46186619450444505
0.2551695879059309,0.43094213647369284
0.08700840844395769,0.17401204993088787
0.395490891150662,0.516188701592401
0.06607104407637493,0.13339907323749714
0.442169197636527,0.5226348220905853
0.31910921821240223,0.484527905744153
0.42283894720195764,0.5207877322117487
0.38220533744369617,0.5128636110525184
0.42444523374408777,0.5209794254313698
0.028413480752365605,0.05795927147149764
0.03066021707803296,0.06249516539274844
0.17731650030218787,0.3305691592283191
0.35273126586407866,0.5024025553535982
0.10734914910150628,0.21216765096567092
0.16822257465321144,0.31650969995156975
0.2356083853157741,0.409251572000097
0.29934246149157884,0.4707776542869744
0.07082712000528762,0.142703866954126
0.15059587063515156,0.2880841174123713
0.08094963880950595,0.16234192818678123
0.1143592966771444,0.2250268876506887
0.16154980193307256,0.3059554510142178
0.28963106357887564,0.4631118950998104
0.3007876875338132,0.4718637782387876
0.195792250132305,0.3576749778959124
0.48161760623255506,0.5246493132202285
0.04901790748101226,0.09950412956331138
0.014397225775871936,0.029405181380378013
0.3201876195531936,0.4852129952599705
0.43388377008731543,0.5219569510709089
0.0074371075291354005,0.015207086876055851
0.037165210205201415,0.07569051168978405
0.16543540263402118,0.31212334114946166
0.40074068775647076,0.5172887259393696
0.4885107309827417,0.5249905889804706
0.41637953294383906,0.5199395583281596
0.4901483722074707,0.5250800366847842
0.05615000586565444,0.11375956318794025
0.1108523986026278,0.21861720826865302
0.2242417554321502,0.39552648035663573
0.47313083844927184,0.5242734772762077
0.11665455008270131,0.22917948217563028
0.18304630150639306,0.3391509138219332
0.37252954936050436,0.5099177037884061
0.043323485023030295,0.08805670886440038
0.2478169914752162,0.4230859297057848
0.17071260405805005,0.3204019013524616
0.4548813132044774,0.5234282857976739
0.15645223401722563,0.2977064526395554
0.3619812927666925,0.5061800361226235
0.1258238729154723,0.24558113157426215
0.2325932816807732,0.4056823232521003
0.3086812634217147,0.4775823996464712
0.2861931735504179,0.46026793012069234
0.023072366219095364,0.047080780890831946
0.0665714245728738,0.13436485802131504
0.040806881111647375,0.08303188978234113
0.4602711510182404,0.5237000919060187
0.36603634139875435,0.5076811116889245
0.379432158976274,0.5120656542231625
0.0481719169596711,0.09781126882670116
0.4907860987714058,0.5251146805532783
0.0643045942706767,0.12991459532070052
0.4926322227111041,0.5252215396567513
0.10468605073764481,0.20724796139741256
0.06227045213735227,0.12588131724591287
0.23489712141229413,0.4084131807521981
0.4153393274280999,0.5197919448084632
0.07639960332334528,0.1535475585996313
0.3022589033825599,0.4729656734278913
0.3635881842963285,0.5067889012511299
0.4583767018994198,0.5236082809922772
0.45076315979379294,0.5231986993495926
0.21266625152264484,0.38072168543223517
0.45261768857553275,0.5233048896387106
0.2658948410390144,0.44176693209858553
0.25348749709963836,0.42916010759516365
0.010233311390549171,0.02088851993319321
0.12092506869121294,0.2368823221373265
0.0982652120175751,0.19526121968678406
0.16306143041984472,0.3083742987805912
0.2862215636385001,0.4602643918243108
0.14863256079293619,0.2848166195045891
0.015222674808237302,0.031121156063819416
0.49999133485372893,0.5257033211176815
0.3300414002620721,0.49108343271146493
0.015003320964915579,0.030676582491597135
0.0005399805178887274,0.0010960615392239079
0.17353817423337575,0.3247851566284566
0.1617846734702435,0.30631715146702715
0.028245267482358838,0.0576220640649097
0.2390364030667929,0.4132276006666124
0.004868258973847572,0.009972190003835086
0.3394903886826019,0.4961594211901907
0.27923992811069925,0.454224859815241
0.10699697487257359,0.21152441670624325
0.40656698261144614,0.5183825744161871
0.08054287924538095,0.16156973181369721
0.07303068683459446,0.14701734210518086
0.344365056070721,0.49857609208918496
0.30010617938182044,0.47136737458364697
0.19558676378936085,0.35738146072645005
0.11357311883088383,0.22357889546183599
0.3795049933156007,0.5120850252825889
0.28747834214912166,0.4613382998595104
0.16392768616081455,0.30973798710125156
0.34613055332743264,0.49941980829002963
0.46951900271939634,0.5241183169125123
0.23815083052362418,0.41219811130562845
0.4143827558644221,0.5196513808008227
0.32795322712153485,0.4898948526726421
0.049779051807621155,0.10102635605914997
0.460002485659501,0.5236870702664225
0.3718280951393386,0.5096899409088326
0.0036072625924322144,0.007375707015322101
0.26269426251173583,0.43860812198138677
0.4493530410594552,0.5231146124746325
0.13621548088212898,0.2637379854249629
0.0793331808976786,0.15924060895578487
0.4436308490268889,0.5227393011772058
0.08923132667622624,0.17825053222638584
0.40011248194476956,0.5171616347805211
0.4335879052692153,0.5219303316817603
0.37865565571845583,0.5118345464127693
0.16664206664244574,0.3140325186699933
0.17784951855450898,0.33137192718802694
0.41063419560173103,0.5190692267467025
0.1324362904419093,0.2572153411172098
0.2859229283091164,0.46002062779769387
0.12122157870109346,0.23738379635277887
0.37967542029909956,0.51213828161786
0.05081238886327444,0.10311404919920904
0.3198812187012308,0.4850185184254765
0.07654787629641191,0.15381498756456635
0.12907892531701692,0.2513114426570932
0.22306054546787435,0.3940669643922152
0.2683400910178149,0.44415782950817995
0.258442313566821,0.4343221946504257
0.04716961494116445,0.09581886026409892
0.2352789127462217,0.4088845758661224
0.17122254452693736,0.3211824845923667
0.23316839265245476,0.4063640640534455
0.3833587137746871,0.513179800394101
0.1256463994490279,0.2452758167443884
0.49820164826564256,0.5255767948438201
0.04367829082169278,0.0888283275281715
0.323745070608609,0.48740351276380134
0.14846693664466948,0.2845209660993287
0.0932559720665826,0.18585066246061083
0.03849344716721592,0.07833393797979617
0.2975517873655228,0.46941584551446247
0.08131622105270064,0.1630772269896325
0.38259876193882464,0.5129736345944587
0.09962950200171405,0.19785567826567452
0.09537472587479717,0.1898447226250271
0.23016261838112928,0.40277956343901306
0.1953342528951627,0.3570382069176433
0.11415592617506037,0.22463897207254788
0.2239658713695304,0.3951769962816309
0.3444509117196646,0.49862419302800287
0.43866519638928614,0.5223668097428836
0.44520492543390744,0.5228486900681147
0.002115386188514423,0.004311319670762855
0.45039238160025424,0.5231766482468834
0.1184807905980354,0.23246823049703774
0.08317081662090564,0.16664351961256846
0.17410782176938344,0.3256361438652382
0.11474596736868303,0.2256998784768494
0.15849590850026685,0.3010384388693877
0.23107304957508995,0.40388500666525323
0.030244244039407564,0.06167674619972388
0.27432373764432816,0.44977119257127796
0.3952579252721115,0.5161347442420935
0.4192316786192625,0.5203302702381285
0.22610391547197256,0.39783197586524416
0.41340336143321427,0.5195056241243926
0.31346381661352135,0.48085558864309963
0.009464670434506772,0.019329296437071097
0.33565370318684284,0.4941644902276073
0.006166748857939663,0.012594591355512986
0.13204924134393436,0.25653954718103633
0.11367498984674917,0.22375024201424695
0.10169199762469011,0.2017088206281911
0.3504866417367868,0.5014191478880141
0.13366654666337974,0.25933974463739456
0.46038077378246445,0.5237053741771476
0.3052550917675665,0.4751551597553543
0.19401149194642375,0.3551625444360733
0.14173369848437906,0.27321642126436557
0.13509269379186456,0.2617774310329295
0.41457692956298337,0.51967836891085
0.37101950515938875,0.5094293157734588
0.43574840456887043,0.5221225628385129
0.4185274160750512,0.5202376769067774
0.26405891191254627,0.43997942068121776
0.08305532578340069,0.16641595867679396
0.0004262290929049617,0.0008586834745453251
0.37830600779344203,0.5117334068496169
0.10194111753260687,0.20215678859737354
0.26501389718716084,0.44092656323962887
0.20983192780655335,0.3769552582874097
0.1367765436693288,0.2646965832348549
0.35068105898193075,0.5015044573306048
0.11696037999690678,0.2297358426729762
0.06409823711095353,0.1294663739423435
0.40467535032343754,0.518042660962742
0.20067786036524293,0.36454117484263565
0.10694493201835681,0.21142054574249539
0.3387595014318985,0.4957952671707549
0.011597085922336159,0.02368336311677946
0.4172683891391493,0.5200656188233174
0.11938492578471227,0.23409523099696594
0.12224186356530253,0.23920698606463778
0.07426807549435782,0.14941177415716658
0.42416143026153735,0.5209464720114158
0.2643065915985203,0.44022450723070167
0.07502741452614192,0.15089108638750326
0.4085746181623158,0.5187308316394954
0.18302220816659925,0.3391539164907572
0.2484170485646155,0.42372783031710326
0.20058475406770543,0.36440471422306664
0.10109612226300468,0.2006007701166564
0.04659821121219543,0.09470523470396229
0.15955650418677697,0.30270684766301015
0.057643291928332785,0.11669566797744879
0.17839147981582804,0.33217960708578137
0.1565087170413405,0.29778868186730756
0.38601937957262716,0.5138974492904698
0.25982515358100483,0.4357385534759238
0.16236709430127827,0.3072691345001763
0.28516345215374433,0.45937713700881944
0.33076044770039476,0.49148416587746163
0.08649934296013834,0.17300525622582272
0.050389398782989314,0.10225345635536434
0.42698399088172084,0.5212655118191332
0.030182472143559735,0.06152356431222184
0.4366309015751846,0.5221987981367365
0.2619775966700757,0.4378983982140417
0.20219513529977762,0.36663035296109664
0.2093026386136964,0.3762591250276227
0.13957153110033044,0.26950970635071575
0.09186691119440171,0.18324573059846405
0.0739131102304389,0.14871740861309915
0.1522778355218654,0.2908670699608887
0.45162188353861055,0.523247857570417
0.20443973926626607,0.3696867254750775
0.3376335024615106,0.49520909107372735
0.49981090477445145,0.5256907056190492
0.4017481548387546,0.5174856878718768
0.1823292793237729,0.3381124444481187
0.07549371910330616,0.15179820651589684
0.42579138998189797,0.5211343682250853
0.14966347690425708,0.2865396998139849
0.1562919765180546,0.29742960453763356
0.27905225509739334,0.4540639398225263
0.022295699558985416,0.04550076005863144
0.1605737610469693,0.30437876369274136
0.3901528032504298,0.5149472099630666
0.4260385367813882,0.5211614004917616
0.059314299347767774,0.12002351868416775
0.47688633616165005,0.5244357923127864
0.3848232988496646,0.5135791542543302
0.11796730404855421,0.23156977164867215
0.05873114166814869,0.11886927203079402
0.2640698999059866,0.44001594499197005
0.349593969956012,0.5010182867999254
0.2931393377164115,0.46595559351178106
0.3032844569405053,0.47371869842667047
0.14985712258276718,0.2868435536301559
0.21021578713756794,0.37748552074792374
0.4770281108819236,0.5244434619689619
0.3327443627018279,0.49259237188876265
0.44948223904580664,0.5231224690831454
0.37491034129845596,0.5106869681391725
0.025179850442084317,0.051396946016453615
0.42266876213872606,0.5207685300392388
0.37044330163256073,0.5092301422100398
0.3685881231815454,0.5085928975693789
0.1699110556004974,0.3191506844423996
0.1271347037379038,0.24788302502547957
0.4294884816180466,0.5215316925595502
0.28070198996290796,0.4555184256965226
0.08197419437809528,0.16434221241261918
0.15567398838492114,0.2964331776453343
0.3121293254225556,0.4799609080586841
0.30152005319657854,0.47241475623035406
0.1661277450629543,0.3132172433576286
0.16905021801796927,0.31780950401122976
0.4094554960691403,0.518875596831228
0.23983772914839085,0.4141438578395759
0.07856142802247706,0.15774427061373356
0.12573838960700578,0.24542888254316556
0.43086762841624443,0.5216696176764186
0.32391915853651726,0.4875028080926593
0.0007437433284665507,0.0015261636030964088
0.46714541914469887,0.5240147754361691
0.08855342523778459,0.1769460195703147
0.37285789864620594,0.5100315841562291
0.13456818421864802,0.26088882563536314
0.3251756141467108,0.4882565151174424
0.05008581696911091,0.10163956304456372
0.03970894016534393,0.08081356133633734
0.25534767180811735,0.43112274473655154
0.03587335648709311,0.07305423106594755
0.01740575711888126,0.03551885460794055
0.16530238983845752,0.3119359415540612
0.23100904733523137,0.403798722532808
0.07237126634025731,0.145707000752387
0.09807763835283034,0.19495335809176192
0.23386254877921153,0.40717550704178274
0.1488191142472382,0.2851006147500124
0.3623635553710436,0.5063273716092541
0.3023325514747041,0.47300954941208245
0.4882562806455387,0.5249774586077823
0.01791421788843045,0.03661513360729845
0.40229285144029836,0.5175903765477737
0.23362796999379631,0.4069146553134179
0.07436243976682433,0.14958594473422596
0.2804077798071503,0.4552548234278296
0.3810488454091292,0.5125378923447707
0.36704266703423777,0.5080479741460421
0.33779259069966455,0.4952881466195322
0.297953059201087,0.46972084064638747
0.057712852052390295,0.11684707320643148
0.41355172892167713,0.5195245477646051
0.236309774469047,0.4100639656696703
0.012388964668613112,0.025309372636580108
0.4940598976947373,0.5253065654109973
0.2274628168861148,0.3994777859468341
0.31446728328518714,0.48151874286132745
0.4400098004999777,0.5224733045171072
0.16477828241153197,0.3110891682728326
0.08578119963610276,0.17167623139162572
0.016755821780086666,0.03420786066074581
0.25465572171443157,0.43040401540998013
0.47767643662206744,0.5244716624679557
0.32052202972659183,0.4854194431182648
0.0786046329586097,0.15779700649607256
0.4026318345231179,0.5176609681217071
0.32663149110127015,0.48911299176410933
0.0069046803922442335,0.014114514091596288
0.05849507685882699,0.11843462768485392
0.4634753424101112,0.5238497619238119
0.009821789739665465,0.02006436102477428
0.4727109709122048,0.5242548387877389
0.17407185410739545,0.32559653531679933
0.4641790931865508,0.5238816085978467
0.1349344136757053,0.2615418138503856
0.19146156731797226,0.3514998798821758
0.24106883609127722,0.4155470242982379
0.4860766511587815,0.5248644921160582
0.18090323961303095,0.3359696501805175
0.16973435035499096,0.31889311788667596
0.1336748437222618,0.25933467472568866
0.09123899072664776,0.18205841386391006
0.21400987391886744,0.38249388189576816
0.39825445337236975,0.5167794866944256
0.10833150199439934,0.21399467009960554
0.19346657381712135,0.354375656418069
0.2950961674739915,0.46750758012087323
0.21699180320602907,0.38633475429806463
0.3807358976135781,0.5124456931936449
0.3961911185424817,0.5163430935717473
0.25291387373009444,0.4285733166110755
0.056567821619740055,0.11454478272079391
0.3522323359058738,0.5021842702126331
0.04277450193437404,0.08698911235557619
0.11912417801396064,0.2336440767561795
0.46309643809140544,0.5238323512185397
0.21509934210658216,0.3838904581747685
0.42446720464240634,0.5209829095340514
0.18473168602384232,0.3416872894451195
0.44056892464392977,0.5225155378136391
0.03184550089116389,0.06492059532882286
0.21253114496033276,0.3805396508680195
0.43467551863567494,0.5220286530812025
0.45710093928010354,0.5235440818523679
0.11590146876360602,0.22782983367411383
0.18849523263171586,0.347197915033089
0.3497739274759673,0.5010972159872561
0.05444854463414678,0.11035233231144978
0.10604509207447504,0.2097612914029916
0.3786192073045954,0.5118263922325633
0.2657159829623294,0.4415888577697086
0.0671295775472478,0.13543407826544648
0.20978143606593225,0.37689439160904487
0.13048866170257278,0.2538047345053164
0.2960902591098665,0.4682705403351343
0.25388730416819344,0.4295938963073243
0.08557899400344182,0.1712442806857939
0.4848088849145147,0.5248019367515016
0.16178035708352873,0.30630767843518864
0.24611773936320613,0.42120744459967857
0.3129463298248443,0.48050542352122044
0.2584388393873363,0.43431363668136
0.16287624932760147,0.3080470387642156
0.16237115214946501,0.30724983168854236
0.3229502268106837,0.4869244059436626
0.38235649725569315,0.5129081882448626
0.47241755884462927,0.5242430834047787
0.11286229912243778,0.22230953601796047
0.22863092453706912,0.4009198538013782
0.20588353847173213,0.3716861516470907
0.49094995072440284,0.5251246681125739
0.24309448260403543,0.41782654907492717
0.2703950566342917,0.4461029640071114
0.24356522641016665,0.41836270479319165
0.07587763245853052,0.15252420798667482
0.3106827503564312,0.47897105308503896
0.46123893763002677,0.5237462598941028
0.12018413936119582,0.23551482862550482
0.07837949782140907,0.15741170259231635
0.2713139105533254,0.44697039026041796
0.4906022471273984,0.5251045566161235
0.18076269826311714,0.33576626479280836
0.4889240292798728,0.5250127170027784
0.44947295973973694,0.5231207562693017
0.04561612545408272,0.09268275323258089
0.12886421866559927,0.25093032640070073
0.34085598049029886,0.4968492815580376
0.3339286585757847,0.4932448670038927
0.4600236372772745,0.5236889558267162
0.30409672364249474,0.47431508922297916
0.2046312566759897,0.36996736989536394
0.37054336555098477,0.5092626341487858
0.29522527337329,0.4675915599124812
0.07760253027982195,0.15586380569663805
0.4268863219283193,0.521254171417022
0.02311630862093239,0.04717917961732024
0.13822818381807866,0.2671840916947873
0.10068219284327051,0.19983149280003534
0.0740530510976195,0.1489817198828435
0.3494562785471763,0.5009560582640971
0.460716775963226,0.5237217838447211
0.11037236728297939,0.2177420088811713
0.15140455944528808,0.2894246553320514
0.19223629999842312,0.3526248697621522
0.06117493361885823,0.12369838094175753
0.1348581268964532,0.2614062466946781
0.4372747282007124,0.522252176741997
0.3333812452943781,0.4929373432912039
0.3726664927091982,0.5099696124044761
0.19352394473054535,0.3544508361190592
0.271415975915075,0.44706766630837785
0.4197825585010771,0.5204042701350335
0.2804298593972694,0.4552861643799475
0.3232542574693918,0.48709482715957053
0.01351036254904292,0.027599400552129543
0.07392838749163144,0.14875794306830586
0.44123380210108304,0.5225648597924534
0.30058098929692517,0.4717222165932233
0.14328072727335467,0.2758185090927195
0.23545541620361576,0.409064517239098
0.48168692686506165,0.5246526715849618
0.2427469870793848,0.4174474226708587
0.37733934402356334,0.5114419881752247
0.17879589116741873,0.33278860265077576
0.2060732060983887,0.3719017277572567
0.025600725863056117,0.05227408597651599
0.19624263073374254,0.35831799473087983
0.1683653762052602,0.316750166899452
0.019628532672384014,0.04007918418897576
0.4447163837229515,0.5228150091155389
0.14435505127726012,0.27762013233456956
0.24599546756159485,0.42106166119380634
0.31465505014956385,0.4816445353344127
0.4596884030300518,0.5236725532761387
0.4287760930657539,0.5214584787173758
0.20204480243606127,0.36642240327599057
0.10155357745337079,0.20143934441825076
0.3309760734387017,0.49161100261634677
0.36555432756437123,0.5075130682205333
0.21474030225341412,0.383425164703223
0.3112971916729046,0.47939639753604757
0.40776531785016285,0.5185927519141134
0.4465975537798717,0.5229397789300443
0.2761700903047803,0.4514635042229731
0.12430519674431073,0.24288536756983284
0.4715879628743921,0.5242070824931463
0.028881981374662802,0.05890361552911362
0.056984470929138165,0.11541178502983936
0.4501902963530407,0.523165007969297
0.21019511659805395,0.3774440572692015
0.07763697160896443,0.15594333057510856
0.3557415648428686,0.5036866569770407
0.27017519518854943,0.4458943683931957
0.04790695644452553,0.09728861924673103
0.4171259076318764,0.5200447053751452
0.4345821640401752,0.5220189343982112
0.02986606946272924,0.060912136071703274
0.03970863181234413,0.08081104028429015
0.44927615697202694,0.5231097356485659
0.24414783512718463,0.4190301635431095
0.44326385444367494,0.5227140136575802
0.4483113110542748,0.5230504389225773
0.3258189040465969,0.4886357399249679
0.43266891305222344,0.5218445812524416
0.33588489635713853,0.4942922768917041
0.2440834255636773,0.4189532766757837
0.27188909808999123,0.44751767875791953
0.46855068074733,0.524075745128745
0.32952979169290053,0.4907931976523392
0.15030997726110995,0.2875937507558494
0.07887868593123026,0.15834934826775532
0.16844686274603038,0.31686650900307395
0.14509846783306435,0.27887081929935437
0.059861089620743435,0.12110979254520442
0.041358571191242754,0.08414698012279943
0.3886977546337927,0.5145853914831141
0.3482092159834359,0.5003874202947608
0.38630227675429474,0.5139706430580708
0.4630093085596682,0.5238288282652906
0.14997290158684878,0.28705123173442
0.2732160432430375,0.4487506007365879
0.42973418361079063,0.5215559124733469
0.17487148084743603,0.3268281238973094
0.2545172007625157,0.4302705844015064
0.40721712158391177,0.518498102853659
0.15735043434995116,0.29914876031803667
0.3590211362439304,0.5050229256911714
0.14621883782151684,0.28077303905814677
0.2803693251172939,0.45523136808983256
0.4346321959261394,0.5220237147874885
0.38862526408026876,0.5145657393694338
0.1699762606735773,0.3192793997971639
0.26142349965711004,0.4373631984200113
0.20600477462809202,0.3718298820270428
0.31227013473758825,0.48005520308096533
0.18421791219103062,0.3409259894322951
0.15147000321272974,0.28952780294336444
0.34749414286432223,0.5000581352292967
0.0832256801843374,0.16676056359274566
0.3004970213590895,0.47165158475681357
0.12247874181007429,0.2396581594778706
0.4903276057037192,0.5250900779081047
0.4122400279932157,0.519326244223066
0.09738947686040345,0.19367303837045072
0.33928595415333535,0.4960553115822236
0.006145808357248983,0.01256719651612906
0.3512078550931782,0.5017343927205781
0.05018510499516199,0.10186146588163886
0.00744534109447087,0.015226425107973365
0.05478434455297865,0.1110228556331159
0.27853817058383784,0.45359401982092157
0.4634468609528742,0.5238486393468799
0.46269102150379865,0.5238136113771235
0.3584423663387454,0.5047887058454816
0.313949979340383,0.481174389536174
0.05427097526727981,0.10999032066823859
0.28030973222674543,0.45516707723260885
0.21558537195023453,0.3845381555462383
0.17016740894786486,0.31958716047280844
0.19269646134191537,0.3532782213909999
0.03474888826046646,0.07079139017701634
0.03890359031175128,0.07916944989825753
0.4501835862245683,0.5231638650972199
0.005370062814245236,0.011008864124377914
0.10866394210848046,0.21458678703418668
0.22803057922714715,0.4001786070759796
0.054228137614378225,0.10990947346701548
0.476698928243641,0.5244281860774278
0.20263055003756336,0.3672251569187215
0.2459073942384722,0.42096455491498047
0.28128466359676085,0.4560257133164384
0.48075407063151165,0.5246094530424995
0.37630806876151895,0.5111243360085422
0.44981683921189797,0.5231421012409231
0.2867339872035896,0.4607022641129
0.24117497055116544,0.41568127901745405
0.13966218203931463,0.2696602336942326
0.4068675997430816,0.5184366177317898
0.33812007687087947,0.49545622043835624
0.20663288522775503,0.3726737554107753
0.04463646539307581,0.09069770271575905
0.23304295988990292,0.40621899894537306
0.18984957672824382,0.34915730700075315
0.2343225176024193,0.40774232745754796
0.44152587137005145,0.5225861574901738
0.4326728083940592,0.521843036321431
0.2552669541604026,0.43104195976957566
0.19758658952488767,0.3602127260455335
0.15689584385746674,0.29841660165007344
0.14668899699237203,0.2815727736780191
0.40069314197068284,0.517278635117026
0.07496774857305627,0.1507679057785051
0.49801701129016435,0.5255646724485171
0.4045303969269147,0.5180141178602917
0.17043855391708107,0.3199944274572706
0.43578143432110505,0.5221264147237897
0.260649366677235,0.4365732927326435
0.3921955865758475,0.5154364216662067
0.4662309297901178,0.5239737482396254
0.3786738001295069,0.5118433804708016
0.290847630786747,0.46410088632924945
0.4988395896307496,0.5256217448800687
0.4653137916543207,0.5239327532959026
0.21755711010335316,0.38706956385870867
0.08941375753114078,0.17857358007590604
0.2445723610730937,0.41947804285848145
0.3256081942051675,0.48851312531167324
0.04827506673583731,0.0980284476141195
0.10460830108439761,0.2071409458651238
0.0980311039571708,0.19484995579791897
0.4994840024449642,0.5256660616332379
0.13768417241391367,0.2662598308797894
0.11612308938884369,0.22824497006641664
0.4685458058104686,0.5240750864571481
0.2733898913415641,0.44890592623381004
0.15237089146280086,0.29101026256635476
0.14071553317050495,0.27146256194616086
0.14604243669812522,0.2804855009620651
0.4113942246807249,0.5191913997078252
0.48042751524355537,0.5245948142655871
0.1916246206811077,0.35174703110740596
0.18221158338638543,0.3379086949547459
0.1478536037149603,0.28350183094557985
0.09989422058017011,0.19833599720197712
0.3950109856377963,0.5160785008787698
0.270912886820389,0.44660060999454
0.00038658661395962746,0.0007912787030704611
0.49474992187369043,0.5253500869498299
0.31159248893858493,0.4795960955756256
0.023120092107724532,0.04720938192587198
0.40177588888449756,0.5174934695144938
0.3915873162594006,0.5152936185246719
0.36756933174958145,0.508229236892041
0.1322080351761133,0.2567941864837851
0.1783892135114093,0.3321979841916916
0.15784691377863097,0.2999670059778878
0.00704087484951732,0.0143903401855143
0.07067827309977259,0.14239921026293154
0.19174217228733437,0.35188968598882464
0.3019141675868873,0.4727029861083919
0.49016613766348616,0.5250800760710472
0.3778097604854765,0.5115806851590858
0.30911719819964933,0.47789117266076364
0.18481215033085135,0.3418128542017992
0.17359218916445496,0.32485725579138397
0.28093423325373523,0.4557240681171856
0.2518625373907288,0.42745050181317196
0.42032796141742296,0.5204741557142311
0.07193628504902888,0.144858770901949
0.04094799037436225,0.08331872015511452
0.19794949322195682,0.36071657030978604
0.22671533340721545,0.39858613066642
0.47891222368067593,0.5245262036217508
0.33377548714672217,0.4931583360240498
0.10713496267111872,0.21179527650588417
0.18353043428355792,0.33989252219419147
0.4571795432852191,0.5235482057993293
0.2664365423082845,0.4423159697559744
0.41837820672866305,0.520215795477905
0.2867185374700503,0.46069238258103695
0.3020504206959656,0.4728126878396932
0.47076278583203995,0.5241713639235559
0.4290904134709841,0.5214909022436719
0.22149065902889953,0.39209492567087517
0.0468925194667591,0.09525788963955911
0.005233416666499013,0.01069747512785175
0.09253464267211653,0.18449983604129705
0.1398223909169486,0.2699365725547305
0.019932672335087886,0.040696367951814305
0.01391821639138624,0.02845054079513149
0.11310282548610717,0.22271991365608326
0.4914948999584311,0.5251563110813388
0.0570190075138759,0.11545988569539273
0.09173089364924247,0.18296310642115676
0.17842152270937928,0.3322335246694271
0.4803411918943772,0.5245911761421787
0.27595003623298986,0.4512627027118611
0.01642188591587268,0.033550045327468324
0.3945275561150645,0.5159706124786606
0.16207579791541687,0.3067686721546237
0.24920716917930835,0.42459410280234217
0.14757782128388602,0.28304571058313743
0.3844703408810499,0.5134834191749028
0.1804159754563977,0.33525652227039054
0.330910565301774,0.4915719992819978
0.07044532898312467,0.14194070189669447
0.32459323326600487,0.48791148016224734
0.21747779412211643,0.38698327057546184
0.4766745243771394,0.5244275362976994
0.391898413345987,0.5153666659995703
0.484299753029814,0.5247770596293828
0.43809327103853934,0.5223209917052022
0.043152830333749226,0.08775722677428727
0.08610079748355126,0.1722700359835326
0.10158918189897725,0.20150042872726293
0.051362291289263895,0.10420264814071485
0.19043640106917653,0.35002649538088443
0.07910340660022003,0.15879091414669316
0.27911228379647285,0.45410992493479296
0.43637499634336185,0.52217661792004
0.13128272814775493,0.25515743037660005
0.24460192540377101,0.4195216996032252
0.1299512026576224,0.25286186092052093
0.37500221676722734,0.5107165549492693
0.378122619238202,0.5116802872576051
0.11919264494799453,0.2337776404993272
0.3809249665291839,0.5125015247132784
0.49031536510535073,0.5250900933203659
0.008273038453818549,0.016891141531097758
0.03602938627478264,0.07337530769236003
0.35928758015290285,0.5051273978785276
0.35246760777366076,0.5022923985213698
0.3415546959113945,0.4972009800039746
0.20928640399559223,0.3762401229691643
0.4992525535307279,0.5256499189590007
0.20747316132300386,0.3738114598751946
0.2780299639113605,0.45314732328461793
0.46138208146948273,0.5237529619173547
0.13820734038848076,0.2671660768669763
0.37794443619094475,0.5116274788526095
0.09107050700396824,0.18170893756461728
0.02604573199359067,0.053120619498344714
0.1245421942801167,0.243335763609051
0.08558040832280178,0.1712318868042112
0.15413746053647592,0.29389357720808196
0.4331344377617756,0.521887690556878
0.36974495697971743,0.5089877642391024
0.35063210885257184,0.5014820783376741
0.3640196194034123,0.5069468451059562
0.2123366213184505,0.3802816268271196
0.36598916151701666,0.5076693495932133
0.11432545077952794,0.22493485298529278
0.21686046229637945,0.38618777757269246
0.3208340267345114,0.4856121479727535
0.26046951766059107,0.4363842199899076
0.336574136022128,0.49465562600441176
0.49316807968244036,0.5252533407444612
0.26179157919755985,0.4377219718019172
0.37994185488465754,0.5122093125538341
0.11579487035680547,0.22762228990276642
0.03711351197451879,0.07556385578336114
0.39831832077197593,0.5167952967567094
0.30425993127487466,0.47442695153987885
0.23957078936597892,0.413833804887022
0.27600949339271863,0.45133041392376094
0.1719382139194915,0.322302062716906
0.247455628501083,0.4226790873351457
0.285546954883124,0.45969379469393257
0.015200960751462933,0.031026559429681824
0.15227292667494308,0.29081501126876563
0.37901043444378124,0.511941094753735
0.35784818655701106,0.5045488974891339
0.029306344825730135,0.05977779307506788
0.1521312355642086,0.2906347587089804
0.07763858375152011,0.15595004692377662
0.2321355392852542,0.40513539670033744
0.010925893001311304,0.0223282644961737
0.008014178211674716,0.016370174032495657
0.06892929906859241,0.13902150953124176
0.4677632909696683,0.5240412092062247
0.49573065331246413,0.525411274011033
0.4498751882913293,0.5231451864842758
0.33531754911399286,0.4939862890686022
0.266537346046944,0.44240275533371154
0.30092993995133677,0.47198230158907484
0.09255698448298616,0.18450683382287103
0.4554906246155792,0.5234603569634328
0.36471619635048674,0.5072112989986144
0.33329670358815305,0.49289345799744616
0.26493105856064475,0.4408382994501472
0.07680014113683592,0.1543501649432891
0.44351810958661525,0.5227321131457723
0.19465351985796314,0.3560695068811517
0.43819333362286944,0.5223281652305023
0.4185809878696588,0.5202457256798948
0.15274809697632236,0.2916076082563961
0.034464659729390446,0.07021651881096475
0.05344265039617346,0.10833952284498595
0.3201425398709562,0.4851837171105089
0.45975563352406923,0.5236744838417297
0.24750967787602474,0.42274227922416985
0.3245286618549471,0.4878712369469566
0.3413980872393426,0.4971257595670026
0.3437932221413438,0.49829701390195325
0.2394264571696817,0.41367491569811393
0.04557615395826575,0.09264117906525393
0.01310322722280527,0.026782257538274862
0.24472007323593087,0.4196616281599854
0.008951889281588021,0.01832233098497956
0.4958119322133788,0.5254173755079858
0.1284901556668479,0.2502780986253816
0.20682471517590845,0.3729521908713862
0.0644580846037307,0.13017445905444164
0.16530906911914434,0.31192088083740854
0.4638121468137295,0.5238653489870134
0.20890609342855848,0.3757265278548575
0.4091385208486521,0.5188231599164712
0.14873124281833655,0.28496782288444833
0.06889600321551559,0.13891327344742552
0.06439598798638313,0.13008233720666249
0.14907298245355716,0.2855723482223008
0.0713249836237444,0.14367720767434924
0.3238062942324009,0.48744177112620407
0.3173886500073094,0.48342694790844104
0.4207039603313248,0.5205216126452159
0.11250203100391021,0.22163676483847156
0.4716922136563241,0.5242116442454677
0.16007727300173308,0.30358107026598297
0.0403272722829936,0.08205949138716344
0.030116670358459607,0.06143555264473627
0.13125345159651086,0.25510934977378363
0.030061039016025304,0.061287376092613484
0.18110545315568677,0.3362831337488159
0.1811512429924313,0.33636600653748605
0.34847502809396075,0.5005080407956447
0.1134891378446638,0.22341765970159297
0.18497683613477345,0.34203261941383994
0.42576741563202886,0.5211321397870946
0.25935176295167967,0.4352627265809475
0.23527744891814306,0.40886259919863155
0.45450070767775597,0.5234077639489086
0.0031156814517740994,0.006365374678165749
0.26868974551065805,0.444500017793603
0.2973904671781222,0.4692786495798142
0.2819720336003722,0.45664013051335545
0.3003483078836771,0.4715354472491152
0.28153026357644273,0.4562483068508159
0.4933408982268514,0.5252629794149056
0.21573246811827373,0.38473297681263835
0.18423286579828452,0.34095782070820946
0.13288086754920092,0.2579716314314743
0.3716920083888885,0.5096471388238554
0.4776800272897778,0.5244714311065692
0.14986923233759736,0.2868640233325619
0.4002677798606493,0.5171940330098785
0.34024335817764906,0.4965541706801949
0.38724589438071905,0.514212283601947
0.29587174754275647,0.4681153280712107
0.40349199232653504,0.5178234952070413
0.29354286993914813,0.4662725929276377
0.20082568223663005,0.3647427192726749
0.37743811529350435,0.5114746760903444
0.03248627052007763,0.06623506164225201
0.14888458503790153,0.28520629712015705
0.46941264964937507,0.5241133738923298
0.3597929130907303,0.5053255861024024
0.4860228911993779,0.5248620513194212
0.47916221741178744,0.5245373700309994
0.2117870519577394,0.37955345399589846
0.4833404329874748,0.5247313563901889
0.20877895956664883,0.37555314704014586
0.21993205223390977,0.3901093961300928
0.03296885113981901,0.06719765414219273
0.2535648721945706,0.4292577488346957
0.12980990614067783,0.25260048648346495
0.25427716653850985,0.4299846697238322
0.4272133530854667,0.5212911325709781
0.23175752006857364,0.40467807412709916
0.2569264606730356,0.4327749624082214
0.14400314046158974,0.2770537458707049
0.17261295588789555,0.3233834769155622
0.4759573534913871,0.5243959369653458
0.07973230139745169,0.16000962692861992
0.34215218734674807,0.49749748569057367
0.1692983133867496,0.3182067559625242
0.46930436866878045,0.5241083762109591
0.36317822765352015,0.5066325570498589
0.24363000590815187,0.4184506478582941
0.25739363104625956,0.433262497134359
0.16284592999099518,0.30801364526445335
0.3604750459144315,0.5055912837694765
0.40797755985532297,0.5186290889770245
0.35939001420463895,0.505172364701673
0.4496756943517406,0.5231332193786896
0.013963047630322745,0.028527011530287683
0.13287193058651403,0.2579434803566583
0.21877838835598906,0.388639163310137
0.28503282366588656,0.4592569872962001
0.06058840496441825,0.12256181309225342
0.2875795763191814,0.46142149254729053
0.24386958644831697,0.4187184913354285
0.018826978507882064,0.038448874322564434
0.20573687681754393,0.37146927643034366
0.20799955405111004,0.3745236850100369
0.13638327937487554,0.2640240132371373
0.3936098694773027,0.5157614168595704
0.1621766458596423,0.30694395580785694
0.3590267468291586,0.5050213683207954
0.21932807761463424,0.38934799093688804
0.08004406835531813,0.1606283113450908
0.30673848568883033,0.47621353754967854
0.42368386158831167,0.5208903468384003
0.4127998989776026,0.5194119586467026
0.4624182747229875,0.5238017632707385
0.08698527671801332,0.1739354000652734
0.08581493534273504,0.1717033827815185
0.36585402446942267,0.507629290063767
0.3613369064842857,0.5059234711180776
0.11210916959277428,0.22092199758645778
0.042227310732587175,0.08587933783884814
0.4071364939626887,0.518483561466578
0.08653709783941305,0.17309238612483407
0.3535021106671577,0.502733969183406
0.19394789761932502,0.3550600149759945
0.13370491675763946,0.2594086688923134
0.34964792415866097,0.5010394938440129
0.4359897129518605,0.5221428748274352
0.10930593074128636,0.21578625444098642
0.37570820564914353,0.5109376393273959
0.104387995651268,0.2066804288841437
0.22732764741143774,0.3993321139925706
0.19528493343828535,0.3569529060555473
0.4308621286919969,0.5216692660588224
0.27077271033213407,0.4464705222821912
0.17073219587810623,0.32043164848955213
0.38167589260313406,0.5127122668325009
0.19960511697740946,0.36304139402602964
0.49910424640739043,0.5256393706061206
0.4834674932777114,0.5247361753366571
0.09674422701963048,0.19243524743224863
0.4486644727855429,0.5230723681220549
0.2629540383369997,0.438889914308767
0.2669536124500197,0.44281544569119236
0.44499965672194003,0.5228350077353465
0.32654232757181,0.48905987226282627
0.35119394167394385,0.5017346834472823
0.49451544192240665,0.5253353974097108
0.13991305416368166,0.270104106767975
0.1702626245977818,0.31969845429716626
0.2061058420910602,0.3719510291180199
0.2950204093459761,0.4674394471243044
0.17217127532806936,0.3226720467967684
0.15116630504330425,0.28902665031116836
0.3422806318880216,0.49756029218857467
0.49073467562662343,0.5251119057699716
0.43197700474909906,0.5217780404521297
0.3208895186568879,0.4856453070305397
0.35551948224129754,0.5035904683837624
0.4943138190923283,0.5253228088874425
0.11342504823538357,0.22330087809483118
0.25555732151352867,0.43134319207749117
0.4981493087782145,0.5255728932864799
0.3511014238586421,0.5016922776729027
0.37792078140946317,0.5116165841809787
0.4404531255300211,0.5225070365981132
0.12598833941004456,0.24585962293731936
0.46893254418189917,0.5240923935489724
0.1946294929077425,0.35603942383091086
0.17017494485143736,0.3195751331434922
0.10705980821186512,0.21164927073489237
0.47264543887100935,0.5242528773522898
0.299710298686321,0.4710549729640119
0.3938276676323133,0.5158126510025132
0.14880173457217089,0.28509782660961736
0.15032577327058583,0.2876426124248267
0.03330622429387026,0.06790452486915018
0.194180222271218,0.35537157276111586
0.491843752289522,0.5251753669050132
0.36488857337089864,0.5072682416916061
0.4225049882627235,0.5207473784007239
0.4186945207163237,0.520260521613162
0.192816119830648,0.35342985876863026
0.10662975407394665,0.21084916289032712
0.09960125995616914,0.19779259831171303
0.3894140169370851,0.5147654002568569
0.38570555923905964,0.5138142067432596
0.2033306432656825,0.368182967282481
0.02497072505396819,0.050960788107493264
0.48576976702596314,0.5248489604614854
0.42099897521184915,0.5205606634127199
0.35227761858783974,0.5022071350265326
0.1528007135302702,0.2917080364321629
0.0260824566276881,0.05321873696736197
0.19149051678538853,0.35154660929127807
0.23769010775973154,0.411680812758153
0.17406301931977292,0.3255899012238305
0.3829514414671066,0.5130704568944685
0.2990222760907401,0.47053078431139
0.36741742726193793,0.5081776587646273
0.2878858494325107,0.46167257114210275
0.2714068463779909,0.44705789141885927
0.30606121999153507,0.4757328440882756
0.258026521501461,0.4339018389082341
0.32346123672638927,0.4872309837954876
0.3804355330605261,0.5123578537136102
0.14071124971076643,0.27147023083504185
0.3979204333553328,0.5167130569521742
0.06873541774523817,0.13859035048468493
0.07306054853658317,0.14705726906740127
0.4354196564095365,0.5220939825521485
0.2270397121585404,0.3989886981734912
0.05775984366047504,0.11694082851389102
0.3266560016806087,0.4891320944030404
0.1727492941654376,0.32356777210387816
0.04730744105392087,0.09609767986938529
0.15995798139151463,0.3033525895461262
0.18714347993822222,0.34522308914104405
0.2672179803389708,0.4430619876225119
0.13139977064113068,0.2553811225644297
0.33287526735535844,0.4926629948699287
0.15612579852750957,0.2971748028972405
0.07460439382118472,0.15006752369946214
0.4486852177764957,0.5230726683989838
0.12535354298675583,0.24473502352631193
0.06950568369043247,0.14011246607179495
0.0440597054990749,0.08957278758230525
0.06749311834062283,0.13616094274607898
0.3549169111671772,0.503340233072574
0.47895142455710543,0.524528660768463
0.42140855168983327,0.5206125370706184
0.031763011320358636,0.06475135290556527
0.059132578034526095,0.11965093677797636
0.45087359021134055,0.5232049269130703
0.11314824178409355,0.2228279969634867
0.4145908275823822,0.5196815920543632
0.17067909506095852,0.32034525073350306
0.458882168236331,0.5236325852607168
0.039592223933523685,0.0805584203352149
0.36263575066776726,0.5064213999562733
0.284818895323622,0.45908331677188474
0.46585061894863344,0.5239572096648935
0.06749021326799076,0.13615738755227622
0.43812974704165214,0.522323297405589
0.2920736413478581,0.4650968418410201
0.4125037220250814,0.5193649879121308
0.12051368565187143,0.2361139721725201
0.001938014409498423,0.003981781124350501
0.3158455451141512,0.4824236634483894
0.16410958018332733,0.3100243879171314
0.11038918418633786,0.2177635282532943
0.22236403866988846,0.3931800213611314
0.4624233352227848,0.5238012317161518
0.47718129553621935,0.5244495166256978
0.09489023551851916,0.18892620425347084
0.4586580166144832,0.523622212784184
0.05045319973686657,0.10236524263106234
0.21037897714701792,0.37770989976126895
0.13480175933856609,0.26131312105313376
0.27547183515219464,0.45083521646958524
0.2293771459986882,0.4018097036662364
0.34486859988984025,0.4988226117330704
0.37810146213195694,0.5116677309150778
0.26538461254980317,0.44129041820130155
0.17106281306086296,0.32095481896321
0.3194317196344395,0.4847309197920133
0.23585988677820457,0.40951680949279795
0.3864382650016188,0.5140038724169138
0.42839988305170795,0.521419052308928
0.09811918467123981,0.19505203690812473
0.4013906793166405,0.5174183180177772
0.03400872498771523,0.0692978267477295
0.029909278071998224,0.06100284089706777
0.24316450359058406,0.41792486004271484
0.34279385559352293,0.4978183199032987
0.0018800583857944142,0.003874108957004741
0.29903380564110815,0.47054997042878144
0.059355767090339684,0.12012497307727149
0.0472611094091146,0.09600193845294837
0.39974600671278104,0.517090512752789
0.1034085947819176,0.20488771298643363
0.09237753609414978,0.18422416468380073
0.47319767677307406,0.524276248745884
0.02252491315653249,0.045973236256492515
0.46663131370457067,0.5239917342386026
0.3794569487672199,0.5120735985807678
0.2298055819173097,0.4023386720666709
0.1807273513134196,0.3357203602772306
0.3286950285356593,0.4903193000720255
0.11144614049065532,0.21972314139235022
0.4183174292159988,0.5202090587461207
0.024959556497575974,0.05093749193540159
0.06424247425008267,0.12976718281298597
0.49027418331087536,0.5250861720281079
0.060941782392778476,0.12324584043406772
0.2511634652211923,0.4267101825526449
0.0702225366067204,0.14151111987261614
0.05899956397563966,0.11943431706429843
0.48381424912265886,0.5247537785044379
0.48128445129179087,0.5246337239381288
0.47621306395715085,0.5244066274956716
0.09391414702842055,0.18713452992507137
0.15413603631526385,0.2939127558595418
0.40756728736410686,0.5185570555400438
0.3500375389715804,0.5012141288260973
0.11501806954951954,0.2262292472652841
0.47249538047029255,0.5242458820093411
0.4046643734215204,0.5180385459823474
0.20046743072674722,0.3642234253794054
0.46787288801483157,0.5240456720475574
0.44134662198414454,0.522573546040517
0.07538628036136974,0.15158906177967665
0.2254117443986099,0.39696512728928474
0.18363677205512652,0.34007086498591577
0.3855230878569067,0.513770926448172
0.47652996530268005,0.5244209101275216
0.32709558661179267,0.4893936162788809
0.3219966373009898,0.4863297541034096
0.1292113942317183,0.2515462020617744
0.01888875360763853,0.03857239311562524
0.3663414411352959,0.5077954707565188
0.33906958095626655,0.4959498750255635
0.09828071937968047,0.19535126765342528
0.25501984578047115,0.43079221088033565
0.48819212301906884,0.5249734765642391
0.021387358897471176,0.043653533612528786
0.0800646732922195,0.16063236899419495
0.001592844576858099,0.0032434969802130585
0.2158224202073678,0.3848230607474839
0.2823329320249352,0.45695065957265646
0.19005357615262586,0.3494741707245501
0.19027294158755248,0.34977195220412455
0.3312161384776829,0.49174171867059013
0.12446881461892739,0.24316760202426912
0.18560079487679,0.34294252523617
0.26780106403170645,0.44362991662404794
0.3112287870510491,0.4793570352609071
0.45701975356495134,0.5235393814189631
0.09878004391624612,0.1962539174229586
0.4142948768079987,0.5196374347021195
0.07659954279746123,0.1539586717532904
0.08382440819372511,0.16791732869517745
0.43178576546321307,0.521760476800018
0.4538058337614722,0.5233700628431759
0.32442066964872285,0.4878019255521386
0.15448763740615962,0.2945029522012345
0.1916786718168707,0.35183042275166687
0.02914177510914484,0.059431848436082346
0.42747649003455895,0.5213205827402383
0.11688328679485871,0.22958632145686553
0.012329395452199243,0.025192547593693614
0.3541539964928155,0.5030103779183263
0.4572259772646266,0.5235505765964097
0.21183325956604904,0.3796197332318624
0.34418093461935895,0.4984903462544178
0.010473823357656453,0.021407602446151936
0.49732469370447213,0.5255168199436273
0.21246942684245967,0.38044624888055795
0.12395623651354176,0.24223910061233547
0.2722973351383979,0.4479108018824482
0.22092846774305136,0.3913568035098457
0.0074736463119332575,0.015292928082088196
0.3588788498271262,0.5049608343046019
0.1142322073831939,0.22475337428055692
0.022033907566345212,0.04500948106588746
0.3185521550849244,0.4841751836774612
0.03956803973417111,0.08054572630456233
0.026501742432410103,0.054075473422884705
0.06138426107822442,0.1241661077326281
0.00806889399923516,0.016474303747520777
0.4131765341280214,0.5194694709261912
0.485371801009323,0.5248294237609321
0.10031177348894255,0.19914597143576535
0.04427808569633401,0.09001476371472301
0.07797148153034156,0.1566010939516399
0.011742946536619447,0.024026879085685533
0.41091179033934805,0.5191144450575915
0.01722496579219457,0.03518384782878778
0.146175128899672,0.2806706596994139
0.255303215705885,0.43107374754313077
0.3170400609108594,0.48320571431906384
0.14007335496649076,0.2703590002263095
0.05927901927376794,0.11997288238670178
0.047194349805018965,0.09582886607865283
0.2568310740174641,0.43267212958303175
0.18962147965785825,0.34883710196324486
0.2579093130474203,0.43377238177064587
0.19113581643441857,0.3510384938386931
0.10209255915698068,0.20245347545099582
0.046309829492640175,0.09406468092630925
0.42336377762173527,0.5208516257082066
0.45466956937146563,0.5234170373365562
0.05434994750376093,0.11018035985817826
0.3014455744095324,0.47236186722996554
0.03723274952969935,0.07585274910852584
0.03459577778335765,0.07050655305172392
0.4096234931276947,0.5189043160665424
0.42204299180021937,0.5206911369308937
0.49167725276098384,0.525166045902124
0.3385534562390201,0.4956809845055887
0.08261512971884155,0.16556240651461057
0.41483709920896733,0.5197167033959882
0.16295228785753224,0.308181346612869
0.47704034736716766,0.5244436416259128
0.37299551442692286,0.5100728049286247
0.21386371780847718,0.3822747637571257
0.013876852789363903,0.028348636366696173
0.4495194859681377,0.5231240495962903
0.10356703548089763,0.2052072617627453
0.11397826622715729,0.22433232124512822
0.2722453829757524,0.4478450859266909
0.21598511211671073,0.38505426646584895
0.1978988155359448,0.3606539593096022
0.22805906980328378,0.40023411005939286
0.4187976132593321,0.52027274305399
0.22810281818938716,0.4002688667312737
0.175945212549113,0.3284688673712999
0.2676840459174025,0.44351183287094054
0.29170667851152776,0.46480568146739026
0.36895251722338707,0.5087185113732057
0.35384124400186634,0.502885041159079
0.11271999867551064,0.22203460069918224
0.34090193784660094,0.49686912534331046
0.009715958500024047,0.019860513142424152
0.20287047432688576,0.3675479984835957
0.4125568752449071,0.5193753236713193
0.05869990229497196,0.11880688774580231
0.3761583038405641,0.5110797644322564
0.14267386909507873,0.2747980645151692
0.21696415317334317,0.3863082834974016
0.2643780969199153,0.44028667600279664
0.4080481720240236,0.5186393466214153
0.011285225128267684,0.023054463592079376
0.005260236460360501,0.010755408387500736
0.40271030060592977,0.5176745818800953
0.2525195872328714,0.4281326833522287
0.3039711597081029,0.47422704793808795
0.4343718080214467,0.5220003417297605
0.4760251788332149,0.5243987459441009
0.22375129177260306,0.3949130298802204
0.049570023025641397,0.1005948175932305
0.11027859558820174,0.21758662640934465
0.2347228202667982,0.40819619968073473
0.14446768851553582,0.2778363258945453
0.03815184996332083,0.07764368816339949
0.11914340891016734,0.23365438473211733
0.47938747632124584,0.5245478128657243
0.0514294010886337,0.10434750885354033
0.3160033866454786,0.48253883553282195
0.01941040447519249,0.03965835678975528
0.1732856771614008,0.3243740534113072
0.126578780643903,0.24690331260124038
0.21979843497292145,0.3899375922820878
0.22114510022084305,0.3916601278165895
0.34214635952337946,0.4974974224311705
0.44472321447162966,0.5228156955443387
0.06913481567637103,0.1393856616055878
0.4755840922293897,0.5243795594800084
0.17327159651534718,0.3243643938000762
0.35932256434052334,0.5051373995583229
0.4321945071678846,0.5217987804030304
0.21891443301361468,0.3888115579248408
0.3782328602699317,0.5117137699092621
0.41549708007714653,0.5198145456406039
0.12071840709731946,0.23648642964059
0.15545895103410184,0.2960858164045132
0.45589590252507134,0.5234819603306475
0.34821702683085104,0.5003876903833129
0.21121385103088947,0.37878982889391244
0.2578802271192044,0.4337449169717107
0.45997786555322717,0.5236862032656635
0.15560509274127227,0.2963170611848464
0.08430321317533063,0.16878864559762996
0.4717200510732583,0.5242125587396422
0.45014961244803897,0.5231624236968383
0.3746306571432693,0.5105968517020196
0.23062624029886458,0.4033308450208951
0.0028408437783770113,0.005815206209321434
0.06881914440139231,0.13877499353254633
0.32215168647068465,0.4864279188353027
0.3478633524367829,0.5002244427315994
0.45354059244837336,0.5233556505045549
0.06952542984433008,0.14014292098248798
0.253041522005282,0.42869456441068754
0.3895810871075561,0.5148078350894305
0.11174710857209774,0.22024542969448518
0.2719979719212197,0.44761137276985447
0.22116355027256734,0.3916891050772082
0.45928792434252264,0.523652505305972
0.17414909232229647,0.32572728953811236
0.4439597631070543,0.5227628457123783
0.009695929942955095,0.019805161132475782
0.11647256338273498,0.2288499861319041
0.11360343549801799,0.22363862253349745
0.3109540595790565,0.4791602478141071
0.09113382768197725,0.18183338159463847
0.29278317671493265,0.46566505170409556
0.40650106403293645,0.5183711150575516
0.402161965302437,0.5175720544673214
0.018260783138072167,0.03730000411187207
0.47053242628334957,0.5241615064848115
0.39240598693123,0.515484051775223
0.09333232668619584,0.18603352051612454
0.376794833828858,0.5112780146509295
0.4973586681778393,0.5255194979669057
0.45410931595109205,0.5233867020011687
0.4367821988431286,0.5222118356459571
0.09026438679325383,0.1801964198813224
0.27103374493799526,0.44672593212149825
0.43549992726204606,0.5221003556639477
0.4650526522718298,0.5239211855201348
0.2885432778537652,0.4622203631495288
0.216282925146982,0.3854253746344227
0.21848708299545744,0.3882655990781697
0.40546255528115344,0.5181845004824582
0.4166164237477944,0.5199738728002447
0.2560303435231284,0.43183571434341317
0.19036694228953888,0.3499343522822978
0.2899914371972414,0.4634011444238212
0.28824318620645717,0.46197418928493567
0.4206215892237783,0.5205125811665339
0.2408586682774309,0.41531522315045566
0.29987974637386244,0.47118737350035816
0.12380685359560184,0.24201087183503134
0.4489028695288492,0.5230862972375034
0.42776345960428885,0.5213505448159917
0.03156326517468583,0.06430745030273789
0.015337439192535607,0.03134242845422116
0.14257255371981964,0.2746325742924953
0.23919059468117376,0.4133853464929061
0.05206727000407202,0.10558812102614484
0.24259307206428016,0.41728374472180757
0.28113525285653673,0.4559013329378089
0.028318212981583213,0.05775151169642756
0.24002493492784344,0.4143559899097303
0.1016871250086292,0.2017003867511631
0.4880582921613976,0.5249674105048943
0.22492308092651575,0.3963450301911315
0.03476795587751108,0.0708504355082394
0.32699968861192136,0.48933139000276415
0.21110931607505057,0.3786382796994119
0.36262558583788196,0.506420090390042
0.364052560189022,0.5069593513697774
0.06417482124627572,0.1296365740087236
0.03993810976463452,0.0812858655776227
0.4932469246448718,0.5252580502425056
0.11926072216346384,0.23388960947610946
0.2271528518632499,0.3991184184990907
0.09845726719927855,0.19566334197535878
0.08103516757158585,0.16251782456073954
0.07781953911152689,0.15630498311474372
0.07467715742521874,0.15021831879281983
0.4188137036647946,0.5202762377159513
0.10110008773269091,0.20059797005407304
0.1060133202448566,0.20971838431749773
0.0788111091181371,0.1582134158577153
0.4518294213831203,0.5232597798284586
0.4946592876463587,0.5253440423725904
0.3369219645612366,0.4948347223730504
0.453181244985315,0.5233354298638815
0.11854435627760312,0.23259446939126507
0.16656572346944848,0.31393010243416325
0.2908247923839193,0.4640728355941379
0.12890922544289835,0.25101609051645374
0.3471610139309674,0.49989992169825465
0.4929704435183771,0.5252410624077413
0.4414205072263318,0.5225804354005201
0.48577477210525083,0.5248498606154078
0.2211038181625432,0.39160625194608745
0.1493876234471439,0.28606584032115734
0.43586297808314395,0.5221320896927315
0.06865324353654062,0.13842904040951617
0.16395693321436455,0.309774140402396
0.358134264159992,0.5046626678862915
0.34245099115256195,0.49764871093231877
0.2611983748300725,0.4371204470486055
0.42826359277870174,0.5214029406829297
0.41457914210522917,0.5196817542749069
0.49222120790326523,0.5251973781946735
0.2650587880603611,0.44095817491409117
0.08576459335679315,0.17160662428046
0.32054398711893095,0.48542902597655074
0.017619477676742712,0.03599630932542598
0.011047008642574851,0.022603805355454164
0.37016767472312695,0.5091368276392995
0.4792805365494545,0.524543302298687
0.20180382929404317,0.3660829174736205
0.27269675344035993,0.448262623260129
0.06833130655618658,0.13781136048897064
0.4154196686773392,0.5198017157851106
0.22699637696877395,0.39891844528401094
0.058352452736343874,0.11810515686959398
0.43822867850094055,0.522330785985926
0.17961253246777487,0.33402557925138054
0.19263513296264362,0.35318259121876433
0.2172105963316313,0.38661113754676507
0.11833610972520858,0.2322071218503845
0.2563555536269489,0.43218120419835027
0.05481009992394753,0.11106245921817362
0.08923976333812811,0.17826974419326003
0.041586023818838413,0.08460956433547903
0.4470428145589865,0.5229692119053466
0.2274765037829934,0.39952459028173065
0.07866726988169509,0.15797298995331654
0.362139363106459,0.5062361432031942
0.3234241176767117,0.4872100004080168
0.30799852032768593,0.4771088046510554
0.4024402448836219,0.5176222076457027
0.4287689021977543,0.5214569051420925
0.0645898686479735,0.13044773939771614
0.2789927009738459,0.4540091337565419
0.19604984356255378,0.35802795000151266
0.010288039506981705,0.021037562175924437
0.3182085778207819,0.48395288798308184
0.4072656892558239,0.5185068152701869
0.2667159800376723,0.44258237183154187
0.20072760086185332,0.3646027065698434
0.30288335602293626,0.4734286424690896
0.13542027985625882,0.26237362667725556
0.19631147836660395,0.35841593691134016
0.3355773623707553,0.494124839874953
0.24614616197699685,0.4212456759954687
0.3908241287922845,0.5151079208313936
0.18738753836239108,0.34559158955954805
0.4055459221321968,0.5181999023919084
0.17105374461399286,0.3209470690059941
0.4477520532633076,0.5230149015223441
0.2317538403973436,0.4046922288602491
0.19211765843446627,0.35243842077123144
0.29639569591974185,0.46850949050916535
0.2072799501408193,0.3735490792082398
0.18221683244322273,0.3379425075848532
0.47393396208827493,0.5243081489017791
0.09580069812119202,0.1906872940983458
0.2809615759074405,0.4557542916265667
0.19055749555852203,0.3501892128626316
0.49466013525017455,0.5253450380357705
0.36755356649999665,0.5082261454118905
0.21582911820465867,0.3848413505352936
0.4180352066234331,0.5201703561332808
0.16926056982890242,0.31814195633351433
0.3649162261548546,0.5072758923375769
0.3880945165309245,0.5144350868659178
0.20923439198522498,0.37617575137495884
0.281730242252444,0.4564081626341115
0.050489579209133884,0.10245915271816465
0.10578543943147739,0.20930127274545887
0.4826529923145123,0.5246981069414343
0.10578191450495295,0.20930907412230895
0.1272557552308296,0.24811573588059171
0.05003570944597091,0.1015536964524621
0.30278385712463796,0.4733480529171843
0.28359247101155843,0.45802629484826546
0.34564103130637497,0.4991936450525493
0.06537652287040918,0.13199832404521453
0.47108193153717687,0.5241850864460731
0.3189561176750122,0.4844271364449099
0.4728126082972532,0.5242597334070833
0.2388766049418895,0.4130316401090957
0.37089800383505056,0.5093784915698347
0.33790255861183005,0.49534379907162535
0.37749294687097323,0.5114894509098558
0.10793103823261663,0.21325747538523288
0.07131933874764618,0.14368858289476177
0.32497977252108035,0.4881342733930068
0.2127530094701348,0.3808322778650703
0.08518547760871287,0.17051789040722837
0.2429639867051388,0.4176961907622493
0.33049886158108743,0.49133590524412574
0.1451309331461958,0.2789495219152409
0.18160660115218918,0.33702410077581996
0.024438520812491427,0.04987830618035467
0.09251638083611669,0.18445513221003212
0.16548548433300564,0.31220751860755197
0.027960399742288145,0.0569926290563989
0.36527246961773746,0.5074102227517996
0.08210521833104562,0.16456102159917205
0.41001281513433835,0.5189691674133622
0.0938456300265132,0.1869370405793838
0.15218326793511394,0.29068916673869255
0.2158445734687272,0.3848601325302041
0.45662653780995044,0.5235200562060127
0.11874834788667632,0.23296304057885026
0.2952600731187166,0.46763184460394075
0.191023025227132,0.3508779467064312
0.13824820731283083,0.26724098096248367
0.43217411005782874,0.5217972665596929
0.2921632146126457,0.4651647968284739
0.3855044249540762,0.5137627480499093
0.4774172490436622,0.524460468862048
0.05142425370882381,0.10434167012434568
0.3338935113432235,0.4932184748149835
0.35618911805805814,0.5038684298043506
0.3124311457965782,0.48015157522952817
0.1715503988817672,0.3217015996823404
0.44950981529695916,0.5231239512012216
0.2966833398240083,0.4687416174968598
0.052281011951759104,0.10604317706375117
0.19627910330141035,0.35834864971733377
0.400917932633076,0.5173240859853931
0.3624448892444828,0.5063478914642168
0.2414443605602678,0.41598056308552406
0.30743948930851234,0.47670693697104594
0.25818348550407816,0.4340407227677877
0.33626812427157,0.4944926800938075
0.10981547283528847,0.2167037916593723
0.12244661128660322,0.2395826427869801
0.2905662411912097,0.4638799741070726
0.012255479837463112,0.02502922853189087
0.44608943237903603,0.5229072351811164
0.2606631828525056,0.43658445800487117
0.11547525119551522,0.22703704494820393
0.2551404810829341,0.4309106351831799
0.4876453829933516,0.5249455294679889
0.0553806275192143,0.1122159381392446
0.1071277261228335,0.21177380200345824
0.06354497153273869,0.12836265062126226
0.36157257982699004,0.5060173513971183
0.202355206619793,0.36685105324935385
0.2834441774738575,0.45791284499317786
3.650978638797264e-05,8.729851023942569e-05
0.35895876883955635,0.5049987430726237
0.21198921690655909,0.37983707156472896
0.42671291740505285,0.5212386182696574
0.2848081744923422,0.4590663333055513
0.31828764434070606,0.4840130981768264
0.13989008723463475,0.27004932565391104
0.09286228479351005,0.18513946572944093
0.0775630377900014,0.15583779206526346
0.4691197766183366,0.524100033757727
0.11076424114291211,0.21847416624195248
0.011792415633151476,0.02411232387483837
0.4935640903338108,0.5252766768796395
0.4653080960075085,0.5239327820926281
0.1599808297780969,0.30344125498354985
0.2819288174705021,0.45658784899155996
0.004219724335346564,0.008641401279732288
0.09286355668159035,0.1851286381014292
0.18830190911361794,0.3469205389817861
0.410071813969659,0.5189782023258354
0.3096003794173708,0.4782354108429014
0.01891690731314344,0.03861546445143133
0.021286960806442046,0.043474419458067286
0.4454926800288037,0.522868368485086
0.29937880366877734,0.47080738885876494
0.06669072628643852,0.134594584209806
0.32446362076622476,0.4878314665359541
0.10673415416883836,0.21103288280685795
0.4003659918049063,0.5172159742353448
0.481066327914042,0.5246237551993546
0.4929501428395852,0.5252400197729505
0.3838155873320979,0.5133112954527501
0.010391990804926254,0.021219156879395833
0.12856677527659732,0.2504216636832836
0.13948088446705847,0.26936988924053146
0.01762021116641649,0.03600680313211623
0.18233884261929334,0.338138709721555
0.022782440294946027,0.046502701447067696
0.06618857201395167,0.13361876730342406
0.05831577727519455,0.11803541158738937
0.19481277472625796,0.3562984329285643
0.4841654786328852,0.5247696909105676
0.0821917478421379,0.16476291098235082
0.2975032961569724,0.46937334811161585
0.2911731143052845,0.4643512713256349
0.24411900799626574,0.4189982540635492
0.1995391412967411,0.3629413500419033
0.49955593656382313,0.5256734675708626
0.06119006632527568,0.12373485083583612
0.26396495648471835,0.4398871275273842
0.2505753455939954,0.4260671305930802
0.15065496050791283,0.2881740831274167
0.3256658126595553,0.4885514334886678
0.058079094255144625,0.11756201879243608
0.4877867836028912,0.5249522331871246
0.06244112563798043,0.12620818187788044
0.1574749333647828,0.29937680977298475
0.35677987787624915,0.5041143975824917
0.37007412618760205,0.5090983661052602
0.008324403922369161,0.017021591334840797
0.3344973023480523,0.4935445497671894
0.15211131982266402,0.29057779371569525
0.247608656501848,0.42284621132204503
0.42280396279598664,0.5207849283021477
0.2427923570300251,0.41750493567244695
0.07351048904321189,0.1479588963928216
0.04571345713305475,0.09289792801490458
0.4335638946839001,0.5219263264532431
0.45311119249243637,0.52333220536229
0.3954334683832071,0.5161735090627293
0.015322259095971957,0.031355064923802724
0.2917508711065819,0.4648319327792723
0.04358474336918078,0.08859658317013874
0.16275689182006214,0.30788356173799364
0.12158571761872156,0.2380153594909178
0.44701965911865027,0.5229673919315143
0.1404814048968206,0.27103952696053557
0.02304194822953448,0.04704097972061627
0.48751186468512214,0.5249387150107157
0.02594242056520102,0.052921327464588566
0.4690524133500801,0.5240969040340113
0.041654242997716195,0.08472742839346789
0.3730214815548332,0.5100864709378128
0.05276312536928618,0.10704969220292133
0.49208739137497076,0.525189428646991
0.06283296167755775,0.12700010853672314
0.4756189240249773,0.5243811803265862
0.24289038583830047,0.41760340623983094
0.32053785281616587,0.4854287433827823
0.2201421718064338,0.3903609711163158
0.285638723020101,0.45978484157385857
0.1305417009626521,0.25388072982293236
0.37135424591532906,0.5095324396249198
0.4791536695633579,0.5245373616829372
0.4863780551132846,0.5248797228865842
0.4680749242294442,0.5240544880618379
0.18000175438173732,0.33462315514149965
0.015385151860644541,0.03140851415730828
0.2315498984185878,0.40443320496918583
0.18097387805798548,0.33609399174483906
0.2654005816737284,0.4413120753252319
0.2091714754322872,0.3760740343766585
0.18339070447147116,0.3396818840309339
0.10601220884340251,0.209715594805412
0.3520941524913388,0.5021297801150454
0.30046068896702754,0.471629104013735
0.47227973296567305,0.5242364844635846
0.27740866948170323,0.45258578088455786
0.30239349190715537,0.47307192658513103
0.26505654949438096,0.4409606617211938
0.3662699119806581,0.5077706653934403
0.3700490204358506,0.5090966391428349
0.07056755399101,0.14217703581007526
0.4376101681678034,0.5222810077056085
0.3244709304316911,0.4878296271688979
0.44300830195744323,0.5226956034722257
0.4364518637062667,0.5221833397419013
0.4220887116872802,0.5206983685690038
0.228351894855648,0.40058502718219113
0.1995538444849959,0.36296844293886005
0.18323790956049146,0.33946268976809674
0.36562773010994015,0.5075395690533134
0.42799250480712575,0.5213731051096901
0.4720790738528179,0.5242282459066168
0.04801431353703983,0.09752646609779995
0.19140812079904562,0.35142469376028723
0.2435124617529021,0.41831535840970263
0.22371810789658914,0.39486926874210565
0.4712444439890241,0.5241927530249301
0.3410561297720225,0.49695479901756273
0.0031301407304848428,0.006402565604063599
0.24012898221333862,0.414476010495616
0.268228495522992,0.4440412403112922
0.08600667245129767,0.17206921326087227
0.31765208196912287,0.48359970181607076
0.06395547482844299,0.12921008939386372
0.35935610414388003,0.5051557929607654
0.49066795922051626,0.525108726320395
0.1421573602851482,0.2739084317270798
0.4748968460436806,0.5243497766052206
0.06089392200822635,0.12316509031017887
0.44629020298528144,0.5229207996647252
0.04327455497732957,0.08801949898589505
0.14138263538901658,0.27260307906038206
0.41237476387850713,0.5193448091695297
0.48596242833310044,0.5248585434389044
0.4314194689844467,0.5217235371443039
0.20497657292548316,0.3704134812540853
0.023155672275625427,0.04729323016272833
0.43956906808091306,0.5224379342135756
0.4936552922005821,0.5252832044656391
0.43186011870313157,0.5217668842586491
0.48866840842224557,0.524998609252565
0.44257623556879894,0.5226647893018764
0.34452399927972144,0.49866143685352265
0.14800552041147608,0.2837810664967834
0.2684011050203002,0.44421390098592034
0.3832833798443662,0.5131636642517347
0.4247777900795701,0.5210174015138881
0.026139704689401022,0.053344259178848864
0.3351373791947991,0.4938942869702607
0.28951525520498794,0.4630204551831666
0.491718495799937,0.5251675759173207
0.03637468186844012,0.07407209669587288
0.44714020706327123,0.5229765865295926
0.21782655205283163,0.387416568711409
0.3658244351355657,0.5076072333244799
0.447198156438453,0.52297916949849
0.4506639929643792,0.5231922935700223
0.09807980710630743,0.19492837185053477
0.25004252963408086,0.4254880082779358
0.4975429560322005,0.5255314028191006
0.011980931260141436,0.024489184488691612
0.4492213845283095,0.5231061423930253
0.45707161623858417,0.5235414962562894
0.28175721216276156,0.45643644887009854
0.19250116485763707,0.35298661137371956
0.3643079179287011,0.5070601472452716
0.41304478876978046,0.5194504322401823
0.39743433362149305,0.5166080285180525
0.3677889924564384,0.5083110105372274
0.17399544775718362,0.32547967345484047
0.3180816350736916,0.48387794752266294
0.1474437895536574,0.2828093174164347
0.4553599168733202,0.5234533845440563
0.16036361630898954,0.30401444116775284
0.003812328289058642,0.007778869451204472
0.3262774288639626,0.4889099527193948
0.42563555673397385,0.5211180419459898
0.1179072217460706,0.23145348663035614
0.3816154503377672,0.5127003011928902
0.13499255211136796,0.26163416694582325
0.34586598214406933,0.4992914069857216
0.13175384864462614,0.2559949260972722
0.30523212306181075,0.4751408968735462
0.3507375119801623,0.5015355360477431
0.31430278747345564,0.48141686478148293
0.18724559668067453,0.345359095715461
0.4759311957025619,0.524394662972733
0.49436536557536487,0.525325870431923
0.33337569783417587,0.4929399732790175
0.2149944726831685,0.38375573823071396
0.37427034472278337,0.5104845736446744
0.3433148930129775,0.4980695652290637
0.265442627236535,0.4413315285970774
0.16839866455510022,0.31680175093683
0.22236863612792063,0.3932062068555426
0.3286361356014224,0.49028725956584307
0.4758023094881516,0.5243891694042836
0.16266366847870567,0.307715771559973
0.4319491794274939,0.5217754354542915
0.38312131060976135,0.5131181028609437
0.4368767344359019,0.5222188778679485
0.024972999989930855,0.05096070486111676
0.3333401613274631,0.49292332783777393
0.09564269931357161,0.19039304944574598
0.18162611659691974,0.3370515933320795
0.4764838739044747,0.5244190320862872
0.44014375931017574,0.5224846057188479
0.08212800573522466,0.1646400370478661
0.042352182918141856,0.0861491564217593
0.007417031195424084,0.015168191827266577
0.11377952391092644,0.22394833514402995
0.007502732318937,0.01534876488359555
0.3408043962562371,0.4968340209237397
0.19605983217451217,0.35804508696259524
0.12358306293800653,0.24158971718469682
0.15610551054328298,0.29714274145637815
0.35211913782392046,0.5021351050183015
0.20944985096161223,0.37645486756491686
0.06739256800513427,0.13595593571237033
0.032795038253005115,0.0668321675142088
0.32813250073382916,0.48998678824904934
0.1966369224641824,0.35888111644975995
0.3641479123315059,0.5069938370554702
0.09045666758576493,0.18054264561812267
0.2927815060428403,0.4656635208702397
0.0039795049940448135,0.00816315175951792
0.3457776061691718,0.4992505059375415
0.2372133645269333,0.41110904483203037
0.39679811811304916,0.5164701997109621
0.19472397343250342,0.35616498790723916
0.42563032220641056,0.5211145573344442
0.3529959275265782,0.5025219290241235
0.04030499753076128,0.08203206488347461
0.06506056426214496,0.13138081589381367
0.23075509181626175,0.4034843539347626
0.25567384935392423,0.4314564872863766
0.2314430887043915,0.40431130324226044
0.07799069184041885,0.15661932678089485
0.2802785970990945,0.45513863010104755
0.097088057736331,0.19309030502960284
0.3032469655612784,0.4736865766634596
0.33078388605979053,0.4915046593485646
0.27012903127274424,0.4458595333577317
0.3982409251275899,0.5167753776512125
0.3736218750257234,0.5102793889992225
0.4089901169291112,0.5187991704374548
0.07356630152166221,0.1480651496339994
0.1481271639499937,0.2839674008166732
0.33536589687861523,0.49401537866752476
0.39803050233981957,0.516732448651557
0.2400410199359176,0.41438487518733846
0.3272847747198758,0.48950475526089376
0.02128244833042514,0.04346176880526093
0.3335161967058995,0.49300856790791725
0.14338465424599905,0.27599007196749187
0.15989342044946492,0.3032648071222476
0.3601330132133674,0.5054575806786119
0.31892378705261665,0.48442191124984274
0.19580526794617603,0.35771016339865574
0.21471705162720545,0.38340861097300954
0.41977432449410557,0.5204043155528707
0.29855679318753775,0.4701882534965679
0.15275428268243962,0.29162132078588265
0.11776355616639178,0.2311970180901538
0.36469538398199997,0.5071955128548431
0.04016249993714738,0.08171046402121371
0.2933832780786202,0.4661660734491371
0.15602203930527625,0.29699741384455614
0.46425447356122884,0.5238853959938248
0.23267004374923894,0.4057864339273244
0.18950272703523813,0.3486564968502815
0.09034172591284167,0.18033269811159283
0.06303823917850643,0.12741582098223236
0.3661490003597879,0.5077256797162703
0.2072655066298686,0.3735159766966715
0.12212798178146589,0.23901942439352594
0.014191423209779175,0.02901652769973935
0.22407086257505532,0.3953090586935679
0.21444333579790287,0.38304452006767264
0.3947484664891793,0.5160226029032684
0.3758536638269376,0.5109847000363461
0.10770803374996263,0.21288533689071562
0.02128182898956832,0.04346900428026477
0.13372916378510635,0.2594634681004543
0.07082352096656053,0.14268343569354508
0.45832032754123236,0.5236047214139542
0.21716318001874085,0.38656551764832264
0.41176315667356167,0.5192493478276154
0.10413450829105103,0.20625152382995915
0.21277935899196337,0.3808947254952682
0.04447564683172328,0.09040709655517368
0.1778344364359149,0.3313519806140391
0.24371038732842093,0.4185120876587094
0.2571732920026844,0.43303972800176654
0.2701575118903121,0.44588339787982845
0.031976775279626224,0.06515246342678664
0.17398716791536878,0.32547491399668804
0.4810142948417375,0.5246219501466898
0.15248005780327056,0.2911928931894151
0.45213534683764983,0.5232775149723642
0.27834388865288934,0.4534206745309686
0.09177244703699955,0.18308608696961678
0.3215175969042792,0.4860377142084797
0.1624244938890692,0.30731873724995484
0.2128730390705269,0.3809997200336116
0.3275627451908297,0.4896606717614975
0.2716410255727364,0.447283369373723
0.49784034859541415,0.5255511803759408
0.44403306968151296,0.5227676311573543
0.4142053668961222,0.5196256062120589
0.3934882499907675,0.5157360669546452
0.08956969150750022,0.1788945567204457
0.4518616385912204,0.5232625877084636
0.39137575993889484,0.5152391928920473
0.3684476309002624,0.5085469318228824
0.45858542137756997,0.523618027841193
0.06787297607014003,0.13691683734653132
0.09207052568239071,0.18359542100131765
0.4887408457337786,0.5250030665325892
0.19072303489782677,0.3504332775609388
0.4904809350855572,0.525097734747547
0.1972742353364984,0.35977081792239707
0.13514799303151753,0.26190751884951124
0.3789849257267998,0.5119322347994965
0.3604237689648553,0.5055733967354507
0.4509230468614969,0.5232080785187316
0.009074323283464913,0.018540774795456443
0.006856542599052329,0.013989585017735912
0.07693444138197619,0.1545947370101549
0.3343139433750776,0.4934445288569481
0.023411879268440405,0.04780040729280678
0.26576133739402547,0.4416525790757085
0.4395832718852381,0.52243848132852
0.07823117028601223,0.15711717988183516
0.29275869825911727,0.4656366836270047
0.3913103736840515,0.5152261015668459
0.4079482675413145,0.5186226310937189
0.1921875588950212,0.35251921983989987
0.12831141272840285,0.24995208433175842
0.037068265064946426,0.07547513472771926
0.277584526090508,0.45274821856681685
0.46294168143942255,0.523825409790846
0.43809605346250335,0.5223197162532754
0.30913144890354627,0.47790478201368736
0.3778976447676369,0.5116102086950937
0.08516665775910587,0.1704615590326841
0.11556669370846584,0.22720108727881794
0.4388834731451374,0.5223851479304025
0.006184765419062155,0.012628896763687787
0.4928290298669978,0.5252323134508189
0.2992087903075553,0.4706676179034614
0.4501337791711123,0.5231601734926906
0.49928583278011573,0.5256527251837271
0.10301770496565071,0.20416306406185586
0.33175799050429877,0.49204634786481627
0.21581165638870475,0.3848462361361198
0.4177332529097696,0.5201295345558979
0.1966768470954014,0.3589322483485202
0.3627205703331799,0.5064548327183794
0.4023843775880173,0.5176105955710134
0.1641354823285503,0.3100749109735869
0.3841135866588541,0.5133897888336026
0.06355428028804999,0.12839413448650444
0.24450215073659526,0.4194000438117362
0.33038819401787617,0.4912787361413691
0.37871331674764513,0.5118506728155161
0.09662648925409228,0.19222957491166326
0.4738637489368688,0.5243045296619233
0.37585725905620526,0.510983709247304
0.014530864748710404,0.02967775990730906
0.446856423539863,0.5229577514548761
0.1840298784507659,0.3406365185787469
0.4143575587671801,0.5196476811121471
0.4903414035730752,0.5250901852944178
0.12838003642064033,0.2500904909297265
0.23132031502321682,0.40415962451119114
0.434764410683374,0.522034986401514
0.3304335848413572,0.49129821758323516
0.3697801720152395,0.5089989772758639
0.27642368164122183,0.45169745085441815
0.12263811371983196,0.239932291232315
0.2779742168891426,0.4531048882513911
0.4029109044474533,0.5177098154619136
0.24338414651020202,0.41818052011055484
0.19291354906690067,0.35359440400263753
0.27782059923654245,0.45296043352180765
0.3635440780591032,0.5067709230299461
0.4664392383577548,0.5239829733766219
0.3201667338021797,0.48519689901240787
0.47139011129376707,0.5241982524117826
0.04780409141752184,0.09709637651570395
0.10611868136048763,0.2099141707999625
0.47262599902144764,0.5242514883338043
0.16857063799840033,0.31704705149699225
0.2724041788335467,0.4479981025417196
0.19392864353162603,0.35503009551998793
0.48083930616650683,0.5246136382051912
0.3022742087391128,0.4729765809133537
0.4978325242614949,0.5255512995139149
0.3214588434123234,0.4859999556864395
0.06415006153856256,0.12956597337817707
0.32619362376583283,0.48885614328104576
0.14574874828616546,0.27998415431514584
0.10279236520532387,0.20377140018797982
0.401205715216882,0.5173812560416025
0.2317358147777141,0.40466209273551723
0.4194256236425968,0.520356033432714
0.4636731488678827,0.5238589785402902
0.16236697420771357,0.3072599730648175
0.47260157947248926,0.5242508335713009
0.014820643865927186,0.030265901738406365
0.3107489743286521,0.47900970571838897
0.28032594579891973,0.4551931144555436
0.381598638746457,0.5126934812561872
0.24196945153378474,0.4165892708778377
0.49810819837711845,0.5255705937973117
0.2544026762488017,0.43013610773882605
0.03137956144119691,0.0639392560059501
0.06902715841132212,0.13916385485772184
0.4369488574451341,0.5222253583132258
0.01225111195707157,0.025033901228616387
0.3069999678172156,0.47640113367536496
0.3288417174491102,0.49040268216529004
0.00968745466767007,0.019796037310452652
0.2101620570404764,0.3774003164297523
0.26401030091295796,0.4399233059553547
0.055004582075309394,0.11146877526819425
0.3143116431940524,0.48141242246378385
0.10978172604441533,0.21666190417406
0.3706158258801807,0.5092844044113095
0.4572057354423764,0.5235489104109263
0.16792478600424154,0.31604747973821856
0.3525673142898429,0.5023341921144204
0.1399794173930372,0.270220939521191
0.45989739271795826,0.5236815437431869
0.26707428137791456,0.4429329027630147
0.420623329736761,0.5205124838525936
0.33764352569560685,0.49521767646901527
0.2850156332157072,0.45925163428477545
0.28003332370198825,0.4549270241292249
0.09739986471832729,0.19370765167287055
0.05947225251469429,0.12036657718925546
0.38649109306496165,0.5140202772766973
0.18256919731810894,0.3384672408240774
0.3490976291431962,0.5007932742054989
0.46317965941816147,0.5238365550589118
0.121639159349192,0.23812941952611796
0.4397630941333963,0.5224539500769326
0.2540918495769578,0.42980552145151324
0.06115114850412273,0.12363453704216316
0.23960944678712498,0.4138877166839402
0.0038852144285577705,0.007957428058732511
0.22782764560191066,0.3999313750718543
0.38626418523849765,0.5139596019008889
0.13114241974860213,0.2549240939677809
0.3688513905277061,0.5086831333749287
0.4467853424419568,0.5229536828470934
0.43158977219169986,0.5217412168891533
0.020014128698709055,0.04084360769033813
0.3948465081792988,0.5160430449093861
0.4075166560956426,0.5185527579174223
0.1464082900626531,0.28110932975199027
0.3662765447909204,0.5077705980827378
0.47352452429305064,0.5242907761493599
0.31632050111465587,0.48273961065387505
0.37946783624632824,0.5120726745377516
0.22355598037890695,0.3946617547270616
0.4651081159497595,0.5239232125379957
0.4754190775448084,0.524372828245108
0.1452153147917274,0.2790989355547907
0.05110663335864263,0.10370325267897097
0.18647379634094124,0.34424352827784305
0.05330902101110874,0.10807190940190947
0.060727818479054396,0.12281530383355077
0.31281662663349763,0.48042679345605527
0.2922281078947202,0.46522364102857544
0.3472798376889434,0.49995846066550176
0.2064401910843316,0.37242227729290894
0.24349062156811307,0.4182747566759091
0.4030397993556781,0.517737236029481
0.36138400253904307,0.5059458260330179
0.0873914834691763,0.1747177524157702
0.1555223309281098,0.29618142167897105
0.25196207278903904,0.42755142549743314
0.28980203006747496,0.4632487963230188
0.3730522899715167,0.5100976359727462
0.10114419852294998,0.20065025546735657
0.3258346926184585,0.4886472513309569
0.3452355655278797,0.4989913196971338
0.4232976546213808,0.5208459882681293
0.4322688305230242,0.5218052109937255
0.4225539542190579,0.5207534938075958
0.08974358853393588,0.17919436282519782
0.14252154900978087,0.2745248475470939
0.23022527180557906,0.4028578942407032
0.38765586491848486,0.5143210403361421
0.4920050735206443,0.5251849148048493
0.3863438748933224,0.5139823404347815
0.03822505135677606,0.07782490975979765
0.2945101940767001,0.4670272144409262
0.36379667337815996,0.5068629041144509
0.27658273290448515,0.45184365389306264
0.3157046536175556,0.48234197682955693
0.2813489030527567,0.456083139635198
0.21771964729203153,0.3872920686093931
0.12666917009581968,0.24707375229547
0.3060704054791254,0.4757460869807314
0.3757214668730977,0.5109444913585524
0.06846946169341972,0.13807324007674912
0.3827925462173494,0.5130254786158384
0.21208800954964657,0.3799523110688881
0.3352999420922252,0.49397320718837223
0.14744484385826612,0.2828391392442089
0.42525222736582446,0.5210718665802616
0.0678097228583745,0.13677870381755142
0.27225142890725984,0.4478607985297727


==> models/amplifier-4x-nf10db.csv <==
x,y
0.36360426132409346,0.5297931792261963
0.29792297569500065,0.5297931792261963
0.16154246781024278,0.4869787333313243
0.10230837667272014,0.36990309308268876
0.04944302563419939,0.1964377569814904
0.15572321791803861,0.47950519543725234
0.28037364406986764,0.5297931792261963
0.167982647855061,0.4943301355377196
0.4296417056499906,0.5297931792261963
0.41494801044515733,0.5297931792261963
0.31494053538494754,0.5297931792261963
0.06321091696347803,0.24661150724936884
0.2790074513253962,0.5297931792261963
0.15523069482185287,0.47882317602772506
0.23096200785683413,0.5237776165448615
0.22973945766848114,0.5236622104977582
0.06189059126159768,0.24197895847679432
0.12328134560077042,0.42167041604242167
0.1450402352976516,0.4635004805828419
0.01273700014846485,0.05203997343800487
0.267983646683489,0.5297931792261963
0.23578257356111143,0.5242057229702421
0.055105842560984,0.21740529164058242
0.030134333800252044,0.12184939887983116
0.17162543859003027,0.49804543712526556
0.32130579381793595,0.5297931792261963
0.06455088713161461,0.25134919635324465
0.2683637089947559,0.5297931792261963
0.2686392399409198,0.5297931792261963
0.060430657923786435,0.23674304420324094
0.3291554581521246,0.5297931792261963
0.41099491260141807,0.5297931792261963
0.11037104537579673,0.3911050346615251
0.3022629332738013,0.5297931792261963
0.30315072734404075,0.5297931792261963
0.4047644559514437,0.5297931792261963
0.12587514795385107,0.42731558725357527
0.3268243414326259,0.5297931792261963
0.27988417292495743,0.5297931792261963
0.16934974024708443,0.495758053391019
0.39956608704913954,0.5297931792261963
0.10118393722673558,0.3669000099501314
0.06697285101418327,0.259779562903805
0.2938449565260387,0.5297931792261963
0.44252750897865134,0.5297931792261963
0.23447650372693496,0.5240943128396687
0.132596095343684,0.4411042087708657
0.3805160112482187,0.5297931792261963
0.25934211092203174,0.5275410450538143
0.25031574415953595,0.5257515641696995
0.20546280597760935,0.5191176771177733
0.43395569936839606,0.5297931792261963
0.06972923157140903,0.2692892808455209
0.2788399474825114,0.5297931792261963
0.18586436241676368,0.5096527335762473
0.0005072372159993233,0.0020945063235582053
0.060453961030480285,0.2368062676577122
0.4325030995493479,0.5297931792261963
0.13479399739639675,0.4453156945469998
0.04897446186195259,0.1947122123850382
0.02729187032447722,0.11063627201302911
0.4534030844056109,0.5297931792261963
0.3374551268965277,0.5297931792261963
0.4765899712444401,0.5297931792261963
0.12857620104133005,0.43299759943429894
0.04826069223142587,0.1920552902625945
0.23175196758602384,0.5238513691373123
0.09391710267956466,0.3462418192372925
0.12099460396119249,0.41659319995381416
0.007452569532115982,0.030427670681392495
0.03324559175954028,0.13421664711271653
0.2694115501427243,0.5297931792261963
0.22709501710968566,0.5233906833255526
0.2899433626550499,0.5297931792261963
0.07568950491901327,0.2893822722224233
0.14313084259880882,0.46030183221148024
0.1181609916027837,0.4100701324288046
0.21105945504214174,0.5207058352997206
0.07102388087111339,0.27370314853478367
0.11190182472146054,0.39497673561953045
0.20280227903190845,0.5182123298788553
0.3853004329300846,0.5297931792261963
0.41756936989579674,0.5297931792261963
0.19213761054521494,0.5134318151030253
0.24585079485796818,0.5251679318513034
0.08792788794998374,0.3283630517010784
0.11280182419953372,0.397197056953169
0.40319384596157803,0.5297931792261963
0.29378511025105714,0.5297931792261963
0.19952368280862504,0.5169424213546913
0.3470981418365152,0.5297931792261963
0.11774966022316907,0.40909694587850765
0.04838118722461665,0.19244581175263054
0.3757411840024676,0.5297931792261963
0.3260405285608071,0.5297931792261963
0.08712506893680066,0.32587140061670894
0.39717921674719736,0.5297931792261963
0.4404281914741111,0.5297931792261963
0.48499994870298985,0.5297931792261963
0.3131345255640139,0.5297931792261963
0.43269308236213305,0.5297931792261963
0.2888353765978934,0.5297931792261963
0.23575590610234715,0.5242035362231714
0.08126940239290259,0.30749626851769446
0.4298079444800748,0.5297931792261963
0.34007039075610906,0.5297931792261963
0.3420327428535478,0.5297931792261963
0.12277189746012102,0.42054322605261213
0.48872520329945446,0.5297931792261963
0.1232140498309292,0.42155133422024904
0.37819292174715774,0.5297931792261963
0.021031038644996614,0.08557415530625666
0.3372303729432715,0.5297931792261963
0.050586678936276164,0.20070804183343854
0.17259086528610973,0.4989633534773022
0.26976169816243184,0.5297931792261963
0.3839095494257743,0.5297931792261963
0.17105501584596483,0.49748794494864224
0.372067965081137,0.5297931792261963
0.24430287380787513,0.5249968771537983
0.18893016540612267,0.5116001644969107
0.11108873005962977,0.3929440751542509
0.09192928113698767,0.34036028238886473
0.30861466711036023,0.5297931792261963
0.462134933248202,0.5297931792261963
0.08761311451186349,0.3273656498102321
0.11744324164345193,0.4084226804112548
0.19798881430934645,0.5162916254995693
0.12873423035656661,0.43334730969268276
0.23265301539844985,0.5239327837221657
0.412564997418844,0.5297931792261963
0.059336029950623204,0.2328190998171863
0.20282658359564054,0.5182236111706457
0.14603634648178743,0.46508069319346573
0.224402509332423,0.5230803785778395
0.011412615574977969,0.04664376865468331
0.24134187044279082,0.5246994798916766
0.29726851736263293,0.5297931792261963
0.31653698297080374,0.5297931792261963
0.15891667411159044,0.4837144417854139
0.3968551541009009,0.5297931792261963
0.32782094235925074,0.5297931792261963
0.3340615723238422,0.5297931792261963
0.305315670330725,0.5297931792261963
0.16220981640049603,0.487820194127802
0.2580408218284245,0.5272160800199667
0.012044785920358736,0.049162478276795166
0.28371347491458276,0.5297931792261963
0.07729927718098645,0.29470406553041356
0.24783495524752613,0.5254094153666478
0.12461558181132654,0.42459149696434745
0.020264350484150595,0.0824789722972621
0.11280319386217669,0.39720905950630475
0.06918927744156445,0.26748778623257513
0.23378765952855668,0.5240321020991706
0.23633486037489093,0.5242542255443207
0.47344402389027884,0.5297931792261963
0.4633054195947801,0.5297931792261963
0.08494264367842175,0.31915133557690256
0.005067414320254537,0.02072470089832924
0.042223264234087954,0.1690651412547952
0.4602594327515941,0.5297931792261963
0.03019972384712133,0.1221748544914529
0.0663201042171207,0.25757087650816907
0.2854143811210654,0.5297931792261963
0.2347367534125669,0.5241151091910696
0.054890741477457095,0.21663960312403752
0.14453768971305236,0.4626424117007095
0.48240156430920056,0.5297931792261963
0.4442339675385789,0.5297931792261963
0.020928371197858953,0.08515759054205316
0.08010130915069097,0.30380031489189013
0.4441724870381808,0.5297931792261963
0.3657942043691418,0.5297931792261963
0.004642611595770341,0.01896581939715534
0.12154331494767784,0.41783083629383466
0.07825050714361154,0.297754922080904
0.3706928159500416,0.5297931792261963
0.2797002661189608,0.5297931792261963
0.14030987577692183,0.4554348837225718
0.4117939638048445,0.5297931792261963
0.14243753560293887,0.45911927258178264
0.04515900865346356,0.1802649894714856
0.08778754241804071,0.3279503838415764
0.21039041362714977,0.5205316239286452
0.3532242622096161,0.5297931792261963
0.06388657198703185,0.24904049029639974
0.21217131494549812,0.5209674535058466
0.028900856779139006,0.11704348888134837
0.2644356219889412,0.5290735581316797
0.34538174816651446,0.5297931792261963
0.11502972794642496,0.4026238632727236
0.34079332653304345,0.5297931792261963
0.42891690658446013,0.5297931792261963
0.38186682310761455,0.5297931792261963
0.20237335450936217,0.5180537787390344
0.4894834103571103,0.5297931792261963
0.06788930556106304,0.2630485619628402
0.3770621394361589,0.5297931792261963
0.019321126492168716,0.07869428798758055
0.35621542444854787,0.5297931792261963
0.3389230827222256,0.5297931792261963
0.47872194876507007,0.5297931792261963
0.19996518814297382,0.5171248730215375
0.37213153861245973,0.5297931792261963
0.025335038855062053,0.10286734755364609
0.04916820699264207,0.19539728419245744
0.4945004278538994,0.5297931792261963
0.3638229467641665,0.5297931792261963
0.32087562896459865,0.5297931792261963
0.12481502449618337,0.42503134414744725
0.3483279864832454,0.5297931792261963
0.10849470688813023,0.3863625517671611
0.27393504850789624,0.5297931792261963
0.4240965743303577,0.5297931792261963
0.19721125235641396,0.5159478944865509
0.06041344448293068,0.23672209638998762
0.28703291539378284,0.5297931792261963
0.2504035020577421,0.5257651448465711
0.017034219204387857,0.06941018454609454
0.21445681856871357,0.5214719487531062
0.1341482840653122,0.44412027699220846
0.45984938336619213,0.5297931792261963
0.43970486098189093,0.5297931792261963
0.17584433359773027,0.5019475874705722
0.3350844353716864,0.5297931792261963
0.32281384634235427,0.5297931792261963
0.45045570652157263,0.5297931792261963
0.33193595992307634,0.5297931792261963
0.3370823588124421,0.5297931792261963
0.014083338573367854,0.05747807703776403
0.13544613672863848,0.4465928995304779
0.3275497239233699,0.5297931792261963
0.4596621615386258,0.5297931792261963
0.1838491638387914,0.508269729303471
0.12598750707567813,0.42757307320139765
0.21294549758195552,0.5211469732275099
0.09933790445407431,0.3617154914299693
0.3443658122794042,0.5297931792261963
0.49604885723832487,0.5297931792261963
0.041564476828598707,0.1665440340913085
0.022532467439268455,0.09162508133213951
0.01630575373501525,0.066491803122282
0.1624109335129283,0.48805113461585364
0.025271254012760036,0.10258584245539361
0.01498099078603149,0.0611276424755638
0.18471290368442966,0.508889714521319
0.1617138492057259,0.48721499335488583
0.02358075904007184,0.09583014506469384
0.45151492886752403,0.5297931792261963
0.2540048654543155,0.5263642088456686
0.2976519616474542,0.5297931792261963
0.24003082071850163,0.5245782018089404
0.05309615724060013,0.21008148640578683
0.3765420691306877,0.5297931792261963
0.39889517114211964,0.5297931792261963
0.35675182494431806,0.5297931792261963
0.024137784688367026,0.09804164515384177
0.4573950199750585,0.5297931792261963
0.02003357732585692,0.08156714556042584
0.31355364852075973,0.5297931792261963
0.2947426263908725,0.5297931792261963
0.007480326723780906,0.030558824867905683
0.19629282711153673,0.5155330942616194
0.05926022273127174,0.23253705551247814
0.14462125848306673,0.46282022355289665
0.4036864290552893,0.5297931792261963
0.06921251839086107,0.2675803966114673
0.3336461242952416,0.5297931792261963
0.28870169205566387,0.5297931792261963
0.23848483902504597,0.5244394460211969
0.06414399889293892,0.2498970737384774
0.27913255493821787,0.5297931792261963
0.004371574836923409,0.01787393987317684
0.08828811451783791,0.32944696739799684
0.11014655352524566,0.3905807360117443
0.1794174585585605,0.5049473763091921
0.12051320090255796,0.41551952230950034
0.389434046063521,0.5297931792261963
0.02685790110699371,0.10892353389845813
0.09641793171371821,0.35348069094925577
0.1784217163551115,0.5041344737734186
0.16096878246506374,0.48629471495689564
0.1536835696922944,0.47667266130652997
0.3391492264950143,0.5297931792261963
0.26616353762189854,0.529706893715391
0.04092644592666839,0.1640490465513433
0.484703476521276,0.5297931792261963
0.2840696688335602,0.5297931792261963
0.07994518090303604,0.3032836868738821
0.1549581217730882,0.47845137832983003
0.47097585848230433,0.5297931792261963
0.2680857494476402,0.5297931792261963
0.22755529411286385,0.5234406982448749
0.11612426635971529,0.40524594868123825
0.4921611722737642,0.5297931792261963
0.17348369617588855,0.4998029257364116
0.22059437882093985,0.5225618865748904
0.4399258148248935,0.5297931792261963
0.19777078540686033,0.5161993072881418
0.26158110878646124,0.528163199825942
0.2845194509266107,0.5297931792261963
0.2956887155667933,0.5297931792261963
0.348231824002155,0.5297931792261963
0.03953240428286714,0.15870999692930787
0.01975418446446192,0.08037836533283813
0.46473688089341764,0.5297931792261963
0.037409152106633425,0.1504984274457687
0.2922782411999037,0.5297931792261963
0.1924963780705048,0.5136327744389753
0.003962470754321157,0.01620576894891626
0.4865304813245854,0.5297931792261963
0.4215636862447232,0.5297931792261963
0.41033457041440086,0.5297931792261963
0.19584811673862107,0.5153170862219623
0.2311515549408562,0.5237967362542342
0.4628172949836785,0.5297931792261963
0.22076402901710862,0.5225880392931775
0.2187075011261872,0.522264590522139
0.004863237096693895,0.019935981358638857
0.39839949295348187,0.5297931792261963
0.02833052845130868,0.11473943693079286
0.12199300583161232,0.4188123874938964
0.021396677029744127,0.08702493920134574
0.46702442552025886,0.5297931792261963
0.18783327197919553,0.5109154860019808
0.10634439204362778,0.38074960280099573
0.002413150409430853,0.009863823307073822
0.11940532632948642,0.4129784669895054
0.03701250026977526,0.1489503605377209
0.276547187483069,0.5297931792261963
0.08910590343895225,0.33194257294787555
0.34129696667864945,0.5297931792261963
0.4457966068354819,0.5297931792261963
0.4366904591678546,0.5297931792261963
0.4064482561831024,0.5297931792261963
0.14699347320840023,0.46663475211621436
0.02661432268957803,0.10792577059236737
0.17678779590546456,0.5027687221098298
0.4825354228712019,0.5297931792261963
0.016527433608243103,0.06736104837132006
0.28404068393375775,0.5297931792261963
0.32196362482615026,0.5297931792261963
0.2941127292171046,0.5297931792261963
0.23835458207449106,0.5244293195886628
0.26346920355218484,0.5287446986251265
0.15398560736728367,0.47710177978251433
0.12697242954006666,0.429664504786391
0.2201324983816781,0.5224901728812434
0.46092773647922336,0.5297931792261963
0.18375569537872416,0.5082096828055808
0.030255460248911403,0.12241475689628198
0.09461832877842147,0.3482995123136255
0.42928729146975025,0.5297931792261963
0.18814654302705452,0.511124782022075
0.11952263076551395,0.413236013780156
0.02088355271318182,0.08490785382289137
0.3615577537562834,0.5297931792261963
0.29887742600783207,0.5297931792261963
0.46643402480455287,0.5297931792261963
0.48558469275545013,0.5297931792261963
0.0925072512432209,0.3421212062853191
0.2137093840326908,0.5213134193820154
0.0729240620157845,0.28014580292783975
0.2876341577892999,0.5297931792261963
0.024730461826467987,0.10039934677863155
0.0028823863114866843,0.01175624295361328
0.07954166806612861,0.30195479132064573
0.22158913247622897,0.5227062677265303
0.22657121360437749,0.5233330849224127
0.49601340120764004,0.5297931792261963
0.009746488271320242,0.039810822635775824
0.15751351708570616,0.48191577668236046
0.06774078512936943,0.26249704904924465
0.4734064796128011,0.5297931792261963
0.24384400111527704,0.5249472602287788
0.3857236695362922,0.5297931792261963
0.43969931854892474,0.5297931792261963
0.40326406772410656,0.5297931792261963
0.14264104959691193,0.45947937580515796
0.1850296423637366,0.5091099005535763
0.46969710184296404,0.5297931792261963
0.4175223889771913,0.5297931792261963
0.45459238594186224,0.5297931792261963
0.14293145791860334,0.4599964290775862
0.48718947121407497,0.5297931792261963
0.12563157773338363,0.42679993509607533
0.046713195324424694,0.186215231931022
0.18133801019340312,0.5064474291609138
0.2199454784828342,0.5224637736603897
0.25586040431645135,0.5267320009115053
0.21228130341495888,0.5209909564264268
0.42825322515907405,0.5297931792261963
0.4682360497288533,0.5297931792261963
0.2087252021228263,0.5200917608074729
0.3514651837499092,0.5297931792261963
0.05604020459978942,0.220885344950888
0.15357272892044427,0.47652053429243746
0.34812612889855493,0.5297931792261963
0.47163424594791087,0.5297931792261963
0.005638785196266816,0.023035498875861662
0.4579999027041639,0.5297931792261963
0.1056801177307467,0.3789987834383022
0.3620506975665666,0.5297931792261963
0.4436429291350181,0.5297931792261963
0.23231125699503063,0.5239040443300768
0.19127213468786058,0.5129612437618933
0.3955827466332074,0.5297931792261963
0.4522231865999397,0.5297931792261963
0.44044653101387504,0.5297931792261963
0.13186142377956167,0.4396512047702597
0.3636664985449197,0.5297931792261963
0.22778465317370022,0.5234633797733697
0.399632109942855,0.5297931792261963
0.28851924252480654,0.5297931792261963
0.38398893898609887,0.5297931792261963
0.1792734872898878,0.5048370761686487
0.21418844405545617,0.5214132926087292
0.2571918796038627,0.5270231932395399
0.40969371576921104,0.5297931792261963
0.05069597346212629,0.20114962078767748
0.41203073543505053,0.5297931792261963
0.14806713146195094,0.468304350676901
0.4585732522860363,0.5297931792261963
0.051634765684809125,0.20461764103037414
0.35771645252442336,0.5297931792261963
0.25509001251505853,0.5265745959550925
0.4326817080878697,0.5297931792261963
0.3400725688696957,0.5297931792261963
0.4626163469007127,0.5297931792261963
0.036451173768863365,0.14677548677329486
0.23365835673944518,0.5240226313208249
0.44257158812250175,0.5297931792261963
0.3638939534963147,0.5297931792261963
0.17100927584021286,0.49743483161313
0.24422442958266233,0.5249867331057927
0.12190967867343261,0.4186475405454187
0.48865903545361716,0.5297931792261963
0.10459694544809667,0.37609109633039867
0.22676169195495327,0.5233557215772072
0.059613831023134,0.2338296367585889
0.24745925592553347,0.525359336498124
0.10563402082120926,0.3788696287043387
0.34299117483257274,0.5297931792261963
0.10844422388538927,0.386218127473087
0.16627687830219534,0.4924846991484024
0.2431916148858222,0.5248800500791108
0.41646871113328415,0.5297931792261963
0.030538378670891653,0.12348249602382722
0.3242014324544635,0.5297931792261963
0.2745058995324407,0.5297931792261963
0.43524188724075835,0.5297931792261963
0.25363879097028996,0.5262931684887011
0.26214882545647467,0.5283316330470067
0.452268120616401,0.5297931792261963
0.35439215476265734,0.5297931792261963
0.21892640920463907,0.5222989527767742
0.23246805732082193,0.5239149278063706
0.04322856820766413,0.172921589233708
0.3138342364374004,0.5297931792261963
0.369872740240996,0.5297931792261963
0.40966591761473253,0.5297931792261963
0.3712511331232068,0.5297931792261963
0.05338700556102477,0.21113131092213397
0.01572718528741429,0.06415968963680917
0.02327117062786843,0.09457662457152256
0.3390772341099824,0.5297931792261963
0.4777832509296067,0.5297931792261963
0.08190062928376296,0.30950709045941793
0.17300666938309628,0.49936063171251266
0.14056074674898228,0.45589681636984286
0.30541982451014993,0.5297931792261963
0.38771299160400313,0.5297931792261963
0.09439788169965002,0.3476612003862298
0.3936906847524655,0.5297931792261963
0.2412287489848987,0.5246897435484538
0.35868445861110126,0.5297931792261963
0.41446598613421626,0.5297931792261963
0.4105553322648337,0.5297931792261963
0.1819728354087244,0.5069226036236651
0.23327768921815062,0.5239889047323508
0.09193733080956046,0.34043673402624364
0.04617275825712047,0.18416990661741678
0.35015479848048703,0.5297931792261963
0.3173634126802198,0.5297931792261963
0.3719718011785679,0.5297931792261963
0.1311673361744895,0.43827610755690855
0.4771358712300669,0.5297931792261963
0.47681322624770633,0.5297931792261963
0.3844351798842267,0.5297931792261963
0.007629665048941359,0.03120905118832187
0.42867301982494227,0.5297931792261963
0.2209023072924245,0.5226079759746862
0.40699487630626635,0.5297931792261963
0.23158426422786793,0.5238360750745422
0.031156751112817904,0.12601052448168362
0.36224645074649053,0.5297931792261963
0.2409780189512885,0.5246645398129213
0.3371479646735846,0.5297931792261963
0.1535665629365317,0.47647530211018857
0.23514636573532066,0.5241506883578554
0.3801908770587582,0.5297931792261963
0.37588191134041704,0.5297931792261963
0.30530902757434564,0.5297931792261963
0.22799739275420983,0.5234872628360174
0.3346396856826936,0.5297931792261963
0.010572770085250038,0.04315902810311714
0.3824992178219612,0.5297931792261963
0.15205488491378055,0.4743416714612235
0.09050793076078029,0.33612414945313107
0.3651071168618645,0.5297931792261963
0.3132616359217289,0.5297931792261963
0.4442124437092923,0.5297931792261963
0.1260147448328161,0.42763670075193994
0.36670790930763386,0.5297931792261963
0.17266439512508341,0.49904682702796727
0.17289697414132355,0.4992496700898571
0.32511548152059777,0.5297931792261963
0.4446537316658992,0.5297931792261963
0.4020437421515955,0.5297931792261963
0.3035531122230383,0.5297931792261963
0.3967428065032028,0.5297931792261963
0.37497877889827214,0.5297931792261963
0.042145806637990446,0.16877745285824403
0.19002635893609254,0.5122465183591588
0.25122244880214145,0.5258889641606308
0.4833817917338919,0.5297931792261963
0.33729111172577864,0.5297931792261963
0.40869790003427026,0.5297931792261963
0.3795081792149852,0.5297931792261963
0.13587601547180433,0.4473861566034992
0.0014376781382692272,0.005860190869446146
0.05404035466710594,0.21354958891666445
0.27087557441823357,0.5297931792261963
0.08489268694313046,0.3189935800560066
0.4666855361410532,0.5297931792261963
0.4154240315881137,0.5297931792261963
0.022522672059885396,0.091487613165579
0.2722506128340235,0.5297931792261963
0.3015391041284968,0.5297931792261963
0.05912763165607693,0.23210801433894032
0.42719891110808866,0.5297931792261963
0.11729924562892896,0.40805753723169225
0.06919205122638822,0.2674735416845835
0.12779943181484105,0.4313760617092278
0.39634680870822436,0.5297931792261963
0.11534412912575998,0.40340329228381366
0.31488261420748803,0.5297931792261963
0.372824494369349,0.5297931792261963
0.40570486180046406,0.5297931792261963
0.08806315615529792,0.32873033054433715
0.3846017097463465,0.5297931792261963
0.4885602824456138,0.5297931792261963
0.1557447409528614,0.47952626524833136
0.20372988611432896,0.5185385313191055
0.12577431088090918,0.42709837798590233
0.21740863843518454,0.5220400294074592
0.013938469639586892,0.056876335895747254
0.20661440865483477,0.5194760423922543
0.09009795232290474,0.33492188377029564
0.36295189274479794,0.5297931792261963
0.18235050949511555,0.5071998514889351
0.048143513289883755,0.19151439070782716
0.37156586202973757,0.5297931792261963
0.07149298303023832,0.27534700575290316
0.24417521770654554,0.5249835789055015
0.15688067601739847,0.48104750870522134
0.41106245538776887,0.5297931792261963
0.006719248820841017,0.0274270903399787
0.3674850199641932,0.5297931792261963
0.4196743761769811,0.5297931792261963
0.24765702193731381,0.5253832125571607
0.1377590193264746,0.4508635762884093
0.23255824974462008,0.5239238148341786
0.15572262023731426,0.4795092995618431
0.42340717783775395,0.5297931792261963
0.036542591607671426,0.14709360284958464
0.3714744218737453,0.5297931792261963
0.27084460788517806,0.5297931792261963
0.16807931932489745,0.49443043682845267
0.04979343860548835,0.19776062880990117
0.2125047430734064,0.5210437599471767
0.4712551550218545,0.5297931792261963
0.43983950193689914,0.5297931792261963
0.09396495440767189,0.34641006614239495
0.4059447774484149,0.5297931792261963
0.13621809119512446,0.44801077067382467
0.1897080523721944,0.5120583943033514
0.03280204657766844,0.13244491504188008
0.3721720415177238,0.5297931792261963
0.025866336919878108,0.10496852784607187
0.17542722459738014,0.5015852590683548
0.33108629345906637,0.5297931792261963
0.11624564564201523,0.4055597828723644
0.20113693495642743,0.5175869007063413
0.22998026736225963,0.5236850019838548
0.32567193861722565,0.5297931792261963
0.2573891291973846,0.5270706551788243
0.2696768885842365,0.5297931792261963
0.19854193529155661,0.5165329003220216
0.04394167068431809,0.17567249645749447
0.4608238533786715,0.5297931792261963
0.06595659677145455,0.25628991940442614
0.33726821393325934,0.5297931792261963
0.19043562339013848,0.5124764122570014
0.343557388172992,0.5297931792261963
0.1747728642067114,0.5010004339284887
0.3293461157179767,0.5297931792261963
0.26532679687355937,0.5293934542909158
0.33445240389355463,0.5297931792261963
0.2412375651737173,0.5246894470515272
0.025707720006239776,0.10434303765166875
0.4168284063362745,0.5297931792261963
0.422884647504234,0.5297931792261963
0.4694910862447434,0.5297931792261963
0.071008614258044,0.27366765583325753
0.24267491313629663,0.5248300676675801
0.4908599875151512,0.5297931792261963
0.45756025407196904,0.5297931792261963
0.10116220262285702,0.3667560523683679
0.4320027347128216,0.5297931792261963
0.2717057130899666,0.5297931792261963
0.44311816649563784,0.5297931792261963
0.11698799773121848,0.40731697065202455
0.29718970381589555,0.5297931792261963
0.47798704212280385,0.5297931792261963
0.19078464301888087,0.5126825964917608
0.20619883950536538,0.5193556754854841
0.3083085789839428,0.5297931792261963
0.11259627015505386,0.396724915873598
0.000994985417281824,0.004096993305322306
0.17308332052949654,0.4994506620259852
0.22207692897792697,0.5227767821985764
0.017397303892151272,0.07089206080205533
0.33047294745490463,0.5297931792261963
0.3536301301753155,0.5297931792261963
0.3884710624669293,0.5297931792261963
0.2857862785460071,0.5297931792261963
0.03804064869589374,0.1529865020938295
0.2411020083227584,0.5246770800077235
0.21630879252141172,0.5218386424496225
0.0550271134164948,0.21712389970023063
0.315429390112715,0.5297931792261963
0.22743011065996738,0.5234258332231188
0.1793220722902839,0.5048674658688139
0.4134027340150166,0.5297931792261963
0.15230582663714437,0.4746989378119768
0.14768656672069685,0.4677074877153657
0.28258253512802733,0.5297931792261963
0.48197695786783185,0.5297931792261963
0.2890119677726999,0.5297931792261963
0.2618666193795635,0.5282475634558135
0.04800638494448056,0.19111927885955152
0.44271812773181884,0.5297931792261963
0.2188907349234907,0.5222940190347727
0.05839857730647435,0.2294563084067663
0.2896633855184889,0.5297931792261963
0.2300205296650415,0.5236895886122762
0.26996354515619236,0.5297931792261963
0.05739724111344485,0.22581490067176496
0.19914871523525157,0.5167890720514327
0.042323196597549906,0.16944413184131174
0.38768071285779815,0.5297931792261963
0.3524432600252901,0.5297931792261963
0.3146402670358897,0.5297931792261963
0.37612766823350685,0.5297931792261963
0.3145970497184919,0.5297931792261963
0.29877658287715153,0.5297931792261963
0.007520641176998244,0.030708644779834114
0.15640860500628057,0.48043057659935895
0.21903647146732258,0.5223211470024459
0.031771247482937526,0.12837995800236057
0.36169661526210595,0.5297931792261963
0.19191205131016242,0.5133118477140269
0.030596730091753788,0.1237526125175007
0.2402139581236522,0.5245947086932359
0.23537108090800662,0.5241697868205556
0.04866675867734366,0.19356786692112954
0.22641878779155594,0.5233164097662508
0.4726551746557552,0.5297931792261963
0.48087758465605956,0.5297931792261963
0.4008770495306494,0.5297931792261963
0.1558590724183912,0.4796672850911433
0.20435188920359393,0.5187470638013749
0.32420122088154135,0.5297931792261963
0.277693501366281,0.5297931792261963
0.0011969363004737388,0.00489485889965024
0.4816939494173522,0.5297931792261963
0.2292262116309221,0.5236121168953005
0.14267047038729452,0.4595275401674808
0.28930144120280016,0.5297931792261963
0.12101325318436856,0.4166639732342302
0.30914656470413454,0.5297931792261963
0.3422391132942589,0.5297931792261963
0.4027710324474966,0.5297931792261963
0.1181378673165212,0.4100309115416024
0.3341635798069836,0.5297931792261963
0.18617803292003887,0.5098624596184506
0.11911392609306631,0.4123056812655157
0.4066524494955549,0.5297931792261963
0.333209728403308,0.5297931792261963
0.2543911192814489,0.526437418798925
0.3194208500379922,0.5297931792261963
0.26735189585498503,0.5297931792261963
0.32914105887143064,0.5297931792261963
0.09107847204934838,0.3378661942923863
0.16289619551610524,0.48863248002238685
0.3075829464786422,0.5297931792261963
0.008290062045618773,0.033855802216312084
0.2834023822190093,0.5297931792261963
0.34028915800336246,0.5297931792261963
0.4408681636793825,0.5297931792261963
0.14928338519746898,0.47021563840783115
0.25334572973453073,0.5262468728909776
0.4287606975829115,0.5297931792261963
0.3719638865436793,0.5297931792261963
0.07535364377809922,0.28830269457266305
0.22456682217810087,0.5231015434217935
0.23567232784916964,0.5241968684029824
0.15284572560150517,0.4754739212855952
0.08203875378925973,0.30992154166945546
0.0340372605555842,0.13734006027788878
0.07688907746993456,0.29330139547895573
0.10580702591886143,0.3793711920140619
0.4454485775972075,0.5297931792261963
0.20343761907789337,0.5184385460068304
0.4383061632020186,0.5297931792261963
0.13586804789231488,0.4473537236592533
0.16596572957378308,0.4921445030943616
0.060707412840995956,0.2377598783325354
0.08426978782546019,0.31702610894817407
0.1520730322841347,0.4743600046851193
0.3113485278763498,0.5297931792261963
0.37011005223291676,0.5297931792261963
0.10007960315940512,0.3637983373823254
0.42584848554918564,0.5297931792261963
0.12419519908422927,0.42371428944699224
0.03845837258078344,0.15448923454312513
0.43642500967029824,0.5297931792261963
0.4075541101711033,0.5297931792261963
0.08736543174076622,0.3265936432965453
0.06643663994865018,0.25795614188064614
0.09606537433508316,0.352505408203633
0.08031570194411625,0.30447277187881333
0.27111943164706154,0.5297931792261963
0.48885859646539326,0.5297931792261963
0.1249155253983893,0.4252652137738736
0.11004349295888932,0.39031154355440434
0.05293665212240317,0.20950987225569687
0.2415498433446887,0.5247192285957812
0.3899374285498838,0.5297931792261963
0.21625467427244832,0.5218293074544157
0.4477167798411704,0.5297931792261963
0.30795815967441303,0.5297931792261963
0.41367912003849655,0.5297931792261963
0.1702946538033927,0.4967052312090893
0.03739006997056005,0.15043238424236782
0.09376298387886578,0.3458144510527507
0.2974066535230209,0.5297931792261963
0.39695398134197357,0.5297931792261963
0.25001190324802497,0.5257056174534929
0.175880560496202,0.50198261015735
0.20548413783887864,0.5191249371894399
0.48290517675654354,0.5297931792261963
0.25636082223059276,0.5268411934924428
0.4842083708097833,0.5297931792261963
0.37213784456840343,0.5297931792261963
0.05673586995353064,0.22343096499381526
0.2055118044029488,0.5191308529302582
0.2853734490148395,0.5297931792261963
0.3317431789669421,0.5297931792261963
0.05796143489007649,0.22790809453955269
0.43372067196870323,0.5297931792261963
0.22862692426549353,0.5235520735930043
0.16012877327941943,0.4852517470180491
0.3174543139510675,0.5297931792261963
0.24856979706695714,0.5255041163265295
0.32348605863850544,0.5297931792261963
0.3406708067663641,0.5297931792261963
0.10016742465267026,0.3640682305340383
0.3688978629254949,0.5297931792261963
0.03471878286945218,0.13998247142027517
0.38535139121338513,0.5297931792261963
0.2820016066080809,0.5297931792261963
0.18121280678402113,0.5063411857934266
0.34634893052925564,0.5297931792261963
0.11736975747839318,0.4082504249181078
0.4690714304057287,0.5297931792261963
0.011845464112054671,0.04836715324648493
0.17832521637061755,0.5040691068742436
0.21879555379972465,0.5222797513399922
0.2527055009076475,0.5261317400020198
0.03886354845505685,0.15607255594423353
0.21969341093579225,0.5224237840380159
0.2588637653707372,0.5274208851691163
0.14106756695474942,0.4567620678755335
0.3641716799445905,0.5297931792261963
0.30029615519039315,0.5297931792261963
0.48100780286059075,0.5297931792261963
0.06510975076634468,0.2533651663693878
0.444185136409639,0.5297931792261963
0.309516289676051,0.5297931792261963
0.3212102356109147,0.5297931792261963
0.14391037706223453,0.46159686087798657
0.03766542024608083,0.15146956310450693
0.3606028330569862,0.5297931792261963
0.007506791374977839,0.03068791693363713
0.03975924165055211,0.15961610115222774
0.14764101996554696,0.4676513787067616
0.1323155161985331,0.4405178913837614
0.024061004662139396,0.0977467982590033
0.41746344239402344,0.5297931792261963
0.4719558352037134,0.5297931792261963
0.18041501346348265,0.5057350537339772
0.08457715983404268,0.3179545745741859
0.3115240937191776,0.5297931792261963
0.043354659664984085,0.17339341536886707
0.3162395951521754,0.5297931792261963
0.4297803897925849,0.5297931792261963
0.05944981738234395,0.23323150168080006
0.16122862815079014,0.4866201278086126
0.16598096201519608,0.49216301535450463
0.2504391353442215,0.52576990181592
0.21901440328772148,0.5223151122806067
0.46985247509943323,0.5297931792261963
0.20930073469208488,0.5202482944322669
0.3185941039435154,0.5297931792261963
0.3424314676134878,0.5297931792261963
0.24705563888495652,0.5253102058513587
0.047829993500078105,0.19044029996268128
0.040291510529484764,0.1616457181229882
0.3418953052745632,0.5297931792261963
0.13430852313789077,0.4444177321576692
0.33967246910750865,0.5297931792261963
0.1338475492595505,0.44351580468075424
0.26696784732244544,0.5297931792261963
0.3176787565614213,0.5297931792261963
0.0405043094063518,0.16247441484308825
0.3991382812207334,0.5297931792261963
0.1643132001061312,0.49027912882066765
0.3779156286504122,0.5297931792261963
0.10792832650093731,0.3848960581480783
0.3069755399678305,0.5297931792261963
0.18216068156924092,0.5070584827468966
0.4919281644858081,0.5297931792261963
0.4458699225403891,0.5297931792261963
0.4806579287386013,0.5297931792261963
0.39485276406029957,0.5297931792261963
0.3077016609882158,0.5297931792261963
0.33868603793531815,0.5297931792261963
0.2527179366979224,0.5261326390498674
0.2924903656714681,0.5297931792261963
0.28762012841263035,0.5297931792261963
0.40517104020423217,0.5297931792261963
0.4249789210041833,0.5297931792261963
0.04720400561754645,0.18797941395994383
0.18009828270766737,0.505484109290432
0.40897586017036563,0.5297931792261963
0.296641197666765,0.5297931792261963
0.22912257861786484,0.5236012658516124
0.4468763849271053,0.5297931792261963
0.21634924975597597,0.5218452843774333
0.31655320103238777,0.5297931792261963
0.40799341811729967,0.5297931792261963
0.07968433048139983,0.30238813541350384
0.0021462011824538996,0.008793109676570557
0.2522997380348559,0.5260641360575992
0.271297041942758,0.5297931792261963
0.1610525647410212,0.4863835570611448
0.25387447958967024,0.5263384885632728
0.41690652524029187,0.5297931792261963
0.027030499069552683,0.10956306847946264
0.29166561223240073,0.5297931792261963
0.29946399625671377,0.5297931792261963
0.3676285751225355,0.5297931792261963
0.32437676330443965,0.5297931792261963
0.21337727475426616,0.5212405459501408
0.021498362732396414,0.08740191707262245
0.44889163833233614,0.5297931792261963
0.3347943962035922,0.5297931792261963
0.2758261759398696,0.5297931792261963
0.40012520370965926,0.5297931792261963
0.063850593771832,0.24887462531591079
0.3216630216356781,0.5297931792261963
0.343187594572835,0.5297931792261963
0.30560808112304527,0.5297931792261963
0.3235978848504299,0.5297931792261963
0.3093449603588791,0.5297931792261963
0.31073164379061186,0.5297931792261963
0.1231484107391484,0.4214103788757032
0.24045477763108336,0.5246177536276001
0.33757323649900217,0.5297931792261963
0.32889931065126954,0.5297931792261963
0.0822686334579596,0.3106987877887612
0.059198461560480364,0.23235204544912205
0.3162887655223549,0.5297931792261963
0.20493259848957046,0.5189450418709712
0.2695520488070665,0.5297931792261963
0.0756057680190872,0.28908557446968286
0.12397582653548606,0.4232159127182471
0.4353322392604819,0.5297931792261963
0.4265909037753239,0.5297931792261963
0.47588853795488895,0.5297931792261963
0.26452532781683497,0.5291069923222814
0.25681258668952495,0.5269344847629338
0.10549754997653416,0.3785241692581125
0.14874157257267118,0.4693558889725098
0.16486985449980007,0.4909232308339744
0.41217764480913266,0.5297931792261963
0.38880910348531106,0.5297931792261963
0.2891478801778426,0.5297931792261963
0.18631343783347792,0.509952836118136
0.06695435670142497,0.2597348054159601
0.14237798312765176,0.4590390190635486
0.41625739296045805,0.5297931792261963
0.3844712821095671,0.5297931792261963
0.3801649677080281,0.5297931792261963
0.3520978123392523,0.5297931792261963
0.27648315915003313,0.5297931792261963
0.3348315125119446,0.5297931792261963
0.3318960254725414,0.5297931792261963
0.41228017541912365,0.5297931792261963
0.4924617123356932,0.5297931792261963
0.029714433841010246,0.12026883337002568
0.14254390394722882,0.45931643548079715
0.2220354771700201,0.5227716748098363
0.07831425789526364,0.2979977589007484
0.38184942040418346,0.5297931792261963
0.215668706591311,0.5217175534384666
0.3609302948851138,0.5297931792261963
0.2311106120917077,0.5237927464808396
0.26690631071034177,0.5297931792261963
0.28741158202681477,0.5297931792261963
0.49947941668202755,0.5297931792261963
0.39381313574499366,0.5297931792261963
0.32987585844707124,0.5297931792261963
0.008525521012464843,0.03485486095082526
0.14831195965155042,0.46868329183374213
0.26080841318106057,0.5279357592693904
0.42049013633150867,0.5297931792261963
0.03469503285292014,0.139895155733951
0.1333328014915764,0.44255179631867697
0.35778051993548415,0.5297931792261963
0.40740698119664753,0.5297931792261963
0.40889029474486566,0.5297931792261963
0.269909547743504,0.5297931792261963
0.2509237651493862,0.5258428500364167
0.4606545065051213,0.5297931792261963
0.02818063551260319,0.11414996007694297
0.45747413079783245,0.5297931792261963
0.08753215973388434,0.32714563891711623
0.3920725613460017,0.5297931792261963
0.33406711630188535,0.5297931792261963
0.3989147622409572,0.5297931792261963
0.15660626054585225,0.48068281578155947
0.04427526314843916,0.17692703776791457
0.22311089786970384,0.5229155211109071
0.14003649199547025,0.4549820904168304
0.46595207047237513,0.5297931792261963
0.33301532255391775,0.5297931792261963
0.18808900020094033,0.5110821743116996
0.23187527535393743,0.5238612406733063
0.41580349478624096,0.5297931792261963
0.2480018810497343,0.5254296687699407
0.2878308536253997,0.5297931792261963
0.4178793430518308,0.5297931792261963
0.044526605817129805,0.17792765174645211
0.24348883034059193,0.5249102449429741
0.04444238751374041,0.17755146222634044
0.4424956539073615,0.5297931792261963
0.34653568425989173,0.5297931792261963
0.41030418425574766,0.5297931792261963
0.3058326260056961,0.5297931792261963
0.22022344568957075,0.5225054769308682
0.4581934790245945,0.5297931792261963
0.16989852255777138,0.49629495182564964
0.23497982177296045,0.524136912125563
0.12114887598638696,0.4168994406414667
0.40343745446169726,0.5297931792261963
0.1886162222570687,0.5114123630726184
0.3209128847069222,0.5297931792261963
0.16610560614274728,0.4922977987972687
0.3700762802301344,0.5297931792261963
0.2014139754129387,0.5176901933454879
0.22578963331701213,0.5232449334541649
0.2753426479103436,0.5297931792261963
0.41917108062209335,0.5297931792261963
0.11318784355866596,0.3981857503436606
0.28086385971748246,0.5297931792261963
0.12867552535839,0.4332112082008571
0.21885508878741494,0.5222876825575344
0.42749570914488044,0.5297931792261963
0.06613053865123475,0.2568697245243272
0.16042452953439396,0.48561220495473373
0.2286446303892276,0.5235527983482265
0.2170122230531445,0.5219688451806208
0.40820719869686023,0.5297931792261963
0.2877952024089737,0.5297931792261963
0.3145481124530896,0.5297931792261963
0.1498276097230446,0.4710207734048909
0.06463136390984214,0.2516328344126679
0.10611579702064855,0.38011136396577716
0.2593384994945984,0.5275405850766738
0.46895563940215784,0.5297931792261963
0.48824842261096135,0.5297931792261963
0.24830699557949176,0.525468322130938
0.2606967274191103,0.5279064289301405
0.0881944853822752,0.32913642984617897
0.4125688715516669,0.5297931792261963
0.16577231613256804,0.49193194532466566
0.4819786049962718,0.5297931792261963
0.35966701218952707,0.5297931792261963
0.04307857372420859,0.1723797211903807
0.11252881284764632,0.3965374086791567
0.3156615385710024,0.5297931792261963
0.16296446959896527,0.48870348794071683
0.33102527829394723,0.5297931792261963
0.18706996545334692,0.5104455928080374
0.3388700370712225,0.5297931792261963
0.19415193201779907,0.5144864715619718
0.32943363256502384,0.5297931792261963
0.05161296030519086,0.2046221500427611
0.2896951653456,0.5297931792261963
0.4148959711389723,0.5297931792261963
0.4845639323290809,0.5297931792261963
0.34186205018921795,0.5297931792261963
0.01950065270008322,0.07937187867626966
0.07990461788633285,0.3031317195454881
0.46733299047681215,0.5297931792261963
0.2558761132092081,0.5267355152382573
0.45689284032887073,0.5297931792261963
0.1429242289373696,0.45993704762789295
0.1842201191567232,0.5085387885757149
0.3158589023170444,0.5297931792261963
0.3274032398516714,0.5297931792261963
0.11412874811154222,0.4004558889492667
0.012637207866491085,0.05162726274873344
0.1522568840765418,0.47459532955252376
0.019797879302844656,0.08061140384504664
0.1323580497047851,0.440630433281825
0.06389484340752638,0.2489771615073961
0.03629014599793523,0.1461014237041293
0.2790778434040123,0.5297931792261963
0.3577962602336395,0.5297931792261963
0.3250054342785305,0.5297931792261963
0.24081706114358442,0.5246504835634636
0.43604671621702357,0.5297931792261963
0.34699903045040226,0.5297931792261963
0.33340197042395214,0.5297931792261963
0.12686659820996815,0.42942395634231034
0.039405598864557634,0.15821813298524276
0.3939417044364881,0.5297931792261963
0.10059709199732192,0.3652425380574526
0.02177886291982234,0.08856833375326514
0.16008209319954775,0.485184694857798
0.10152383935291193,0.36779345509450867
0.12930463816909832,0.43448162479863933
0.29301466769923246,0.5297931792261963
0.10336285505063247,0.3727832232735452
0.3965288204379419,0.5297931792261963
0.20480013295101102,0.5189001129498579
0.21148344362210159,0.5208075978948702
0.2592379643080624,0.5275119455438536
0.48622449282060487,0.5297931792261963
0.4510167127414261,0.5297931792261963
0.15088747518566814,0.4726226836062445
0.31288177698174635,0.5297931792261963
0.009587117483470242,0.039179691024801705
0.10775307671419887,0.38446365782972225
0.4356963541350716,0.5297931792261963
0.4050796398725683,0.5297931792261963
0.13974419406674965,0.45448038509679595
0.1865338436131409,0.5100930929496418
0.23216199456726144,0.5238877284635366
0.125380443630628,0.42625706035439864
0.2707726959620499,0.5297931792261963
0.12117754217374821,0.4170210798212098
0.4253222555057796,0.5297931792261963
0.04913193522352893,0.19527725358154827
0.012657883581710716,0.05163112568482487
0.04438705387235509,0.17735405672782076
0.008629913869046102,0.03528156461152883
0.33687975682956284,0.5297931792261963
0.43386692168503393,0.5297931792261963
0.08947757285241087,0.3330697046007713
0.2611576056285701,0.5280375068798902
0.3577426422121912,0.5297931792261963
0.1546939352793808,0.47807950047121023
0.03393257086244067,0.1368328073696032
0.06943918936687415,0.2683518586596942
0.3406686009010421,0.5297931792261963
0.11399546607067185,0.4001384911987247
0.39997648411466374,0.5297931792261963
0.4928094447173422,0.5297931792261963
0.10346976559502552,0.37307366224476707
0.2516003163151483,0.5259482594325273
0.4434773217469539,0.5297931792261963
0.40602087266742926,0.5297931792261963
0.02616638916508518,0.10616160856132588
0.23894725589587923,0.5244834214112274
0.13236433021620403,0.4406508702446578
0.4690115712629265,0.5297931792261963
0.4902480807991292,0.5297931792261963
0.2621185551170061,0.5283195418396567
0.2937539776883578,0.5297931792261963
0.10516778859308556,0.3776159418553998
0.1503224399308527,0.47177822059902386
0.07987591223435137,0.30302819979832024
0.49292314819910893,0.5297931792261963
0.20540322916013543,0.5190975425072617
0.03322914544070832,0.13410142409425188
0.06537716689023676,0.25423576324243435
0.27725484357235225,0.5297931792261963
0.25031537142959054,0.5257499264599453
0.35052258620781385,0.5297931792261963
0.2793769701864437,0.5297931792261963
0.20782199739165907,0.5198341708457754
0.16893524831917106,0.49533809742186985
0.0890919666767343,0.3319147216261887
0.20764940172063417,0.5197814695850809
0.3675451409342845,0.5297931792261963
0.4421846494289965,0.5297931792261963
0.04530629660645824,0.18084673677406182
0.23389935683590146,0.5240432517843998
0.20760384905390028,0.5197685883824451
0.4755067077676588,0.5297931792261963
0.2229851744157197,0.5228983650927473
0.10233300362464737,0.36999767579555537
0.22170115597205514,0.5227228267919031
0.20968431616367467,0.5203473978361217
0.10042436651048342,0.36471978146908246
0.27028011737408586,0.5297931792261963
0.48045904469455475,0.5297931792261963
0.22659583194248195,0.5233359428311863
0.25877763636038154,0.5273990691831862
0.3657954344927407,0.5297931792261963
0.3933157658225962,0.5297931792261963
0.2683535718107166,0.5297931792261963
0.11211754291200637,0.3955179115739553
0.4000991987779918,0.5297931792261963
0.08104114433957105,0.306813400370279
0.020196401913593398,0.08218449625677239
0.015549909817031138,0.06341556167336135
0.0717897032856546,0.27630514484702073
0.1727611694806278,0.49913744108814045
0.38094665706600533,0.5297931792261963
0.18585716875046926,0.5096563217297444
0.403984295090092,0.5297931792261963
0.33283978395560754,0.5297931792261963
0.35113221045541976,0.5297931792261963
0.05230305647340466,0.20708404889538312
0.3632669298728942,0.5297931792261963
0.42888000281849786,0.5297931792261963
0.01489360284499408,0.060781611343784216
0.4143971961194549,0.5297931792261963
0.31562316405594165,0.5297931792261963
0.31510744048702355,0.5297931792261963
0.13778247295121993,0.450934135864143
0.16628682540166684,0.4924972841372132
0.27118585433421705,0.5297931792261963
0.08397017025549108,0.3160295389767312
0.13255719311748315,0.44099850914516153
0.3864647193298862,0.5297931792261963
0.07688914609794961,0.29331597501482154
0.06271288996648178,0.24484193857456124
0.08165531705862306,0.3087363703810537
0.18338103206049777,0.5079500186655579
0.02562465242580897,0.10396610750222067
0.23127236140831336,0.5238061616229361
0.30548336407621335,0.5297931792261963
0.04203426124463405,0.1683324091639617
0.28233649749240924,0.5297931792261963
0.4421988565095406,0.5297931792261963
0.31668803807549495,0.5297931792261963
0.07359985185846013,0.28243366067133185
0.24847844277700465,0.5254936749868565
0.31864128522454005,0.5297931792261963
0.170073134984068,0.4965040809356744
0.482516472785416,0.5297931792261963
0.14858990900705726,0.46912155403927314
0.04062365654810701,0.1628790380264326
0.4443270258286745,0.5297931792261963
0.1801984706668931,0.5055624057266097
0.18664650702288338,0.5101714981771073
0.33044382550274953,0.5297931792261963
0.25441748282470056,0.5264419345527174
0.23943825409935904,0.5245234976716827
0.3657315256944507,0.5297931792261963
0.06249741252709018,0.2441068578586683
0.19344102304783828,0.5141270986349779
0.045976035219538414,0.18343133163557365
0.15185768182487247,0.4740490989815837
0.3523631465967336,0.5297931792261963
0.42647347055023194,0.5297931792261963
0.4485272224523795,0.5297931792261963
0.16994275253419788,0.49636801805396785
0.1438374820621523,0.46148552290771977
0.13951271777009955,0.4540398790576103
0.17508037689081868,0.5012740226192437
0.21673994606571823,0.5219197913150315
0.30451958029356696,0.5297931792261963
0.007403394263444885,0.030249012756036184
0.06163960066970425,0.24108283926435983
0.39945252072674714,0.5297931792261963
0.2825094744286177,0.5297931792261963
0.3329170777090846,0.5297931792261963
0.45145088991889804,0.5297931792261963
0.19942692047053956,0.5169007564571586
0.1541837050046907,0.4773510816473107
0.20027592860981897,0.5172514123290145
0.13165065868530157,0.43921123495740494
0.22851294895018576,0.5235404567133235
0.17751020553630192,0.5033731876103933
0.42386289064164806,0.5297931792261963
0.08728710140783053,0.3263305360308267
0.370599163444903,0.5297931792261963
0.3413494342892211,0.5297931792261963
0.2873126068147061,0.5297931792261963
0.17908843525303936,0.504680263877994
0.3413025124107613,0.5297931792261963
0.3907504853454388,0.5297931792261963
0.3549410577877181,0.5297931792261963
0.09206885665159464,0.3407747420727549
0.2108556087762148,0.5206506611682455
0.464596966491165,0.5297931792261963
0.228403895046834,0.5235281051084569
0.16175561706569747,0.4872490671967605
0.47468601308443925,0.5297931792261963
0.44289062774941623,0.5297931792261963
0.02412266505251165,0.09796386707190073
0.33788986173747326,0.5297931792261963
0.35574943786329577,0.5297931792261963
0.24022955043519412,0.5245961814732567
0.08827176291923489,0.32936534881499707
0.079205654678278,0.30090880171082873
0.34044868470078915,0.5297931792261963
0.2138405759745799,0.5213407082221476
0.47995732310251554,0.5297931792261963
0.27362490392496347,0.5297931792261963
0.20011036485975137,0.5171907271104565
0.3035033577204792,0.5297931792261963
0.30882586611620744,0.5297931792261963
0.3664424119644281,0.5297931792261963
0.34623327804234366,0.5297931792261963
0.38665657235018025,0.5297931792261963
0.12525321429147113,0.4260085922126678
0.4098069825116396,0.5297931792261963
0.3505479658356433,0.5297931792261963
0.1606666263228237,0.4859083327967309
0.234145303818577,0.5240651037164613
0.3042527956142475,0.5297931792261963
0.41723942636056793,0.5297931792261963
0.16189162299459126,0.4874169817170543
0.058553550394142895,0.22999401390067561
0.3733765170559663,0.5297931792261963
0.15631424555490808,0.48029544347931785
0.09276859294528583,0.3428502299504392
0.21932424437663417,0.5223641659936836
0.2811961281316953,0.5297931792261963
0.23776418318155512,0.5243758974725732
0.10805184500059029,0.3851518697557214
0.3016508127060646,0.5297931792261963
0.050904926584373233,0.2019601561450324
0.34074855784769953,0.5297931792261963
0.35890081802945073,0.5297931792261963
0.00734949758597081,0.029986132134933247
0.46947609497535564,0.5297931792261963
0.3126921678403135,0.5297931792261963
0.0183116133764869,0.07458744416830736
0.4666716369059513,0.5297931792261963
0.4300041158705593,0.5297931792261963
0.17492935698650042,0.50114106875396
0.48484871835092347,0.5297931792261963
0.3502263015045909,0.5297931792261963
0.3579180504802302,0.5297931792261963
0.22568937423864055,0.523234095085578
0.32205759111806925,0.5297931792261963
0.47189581908852524,0.5297931792261963
0.2679576757935841,0.5297931792261963
0.06284803195681621,0.2453181019158596
0.07383021608648604,0.2832005203611807
0.32591866817268883,0.5297931792261963
0.16644783768057658,0.492674931500246
0.42668882651684414,0.5297931792261963
0.0020462614850688676,0.008362939571375414
0.10871434252330997,0.38690786056722837
0.3944628201948719,0.5297931792261963
0.06949385373936268,0.2684910349314011
0.13518299659295807,0.446073216039786
0.15593419127510189,0.47978036253093687
0.41872365225988484,0.5297931792261963
0.27654856575008807,0.5297931792261963
0.018876449080616975,0.07686405672302134
0.4756979342651057,0.5297931792261963
0.07904642289355684,0.3003863785039319
0.36364604786227217,0.5297931792261963
0.4918142470246889,0.5297931792261963
0.07606297558619585,0.29058659365317757
0.1821350145531047,0.5070286563236931
0.21358243626452283,0.5212847006870602
0.35804173784152515,0.5297931792261963
0.20886301454588213,0.5201268732242839
0.25353816888325054,0.5262775769020159
0.23127406507637427,0.5238076954717916
0.16005164841409691,0.4851595031121997
0.026387601442549535,0.10700096662607142
0.49946607331847964,0.5297931792261963
0.014223337602232877,0.05800094978866231
0.1688161051466479,0.4952038585068818
0.37036071032896795,0.5297931792261963
0.018060817422586195,0.07358492239929426
0.25257429482869187,0.5261097359451452
0.07323874043634776,0.2812174353500218
0.012732955060895612,0.05200076401603485
0.48446983073387784,0.5297931792261963
0.10909852926607061,0.38787839335193264
0.1699057806617783,0.4963300135797461
0.2746758170355003,0.5297931792261963
0.03977320614540192,0.15963007406829008
0.4244395823591643,0.5297931792261963
0.41188775648786385,0.5297931792261963
0.42915110083495134,0.5297931792261963
0.2596852186625523,0.52762910643193
0.07459477427405581,0.28573656939873493
0.10099002364932247,0.366336842539493
0.3937577331312214,0.5297931792261963
0.10385792508194625,0.37413732278967615
0.0810757707843417,0.30690531765362516
0.32752572662158685,0.5297931792261963
0.06292530517728367,0.24563132615030148
0.17725736478082094,0.5031629899853122
0.10506928790098685,0.3773322145646168
0.39579769438738893,0.5297931792261963
0.14385804461771068,0.4615257850549065
0.03225461484767228,0.13029109709285114
0.2126611516742241,0.5210800630815781
0.08284561584284772,0.3125377890431347
0.2065283794960895,0.519450732617409
0.2820005942936117,0.5297931792261963
0.08109322578885725,0.3069604070026207
0.46785795181550305,0.5297931792261963
0.04543553629582903,0.1814025080771378
0.38644030467997276,0.5297931792261963
0.2610414455083542,0.528001153616196
0.3369298454598926,0.5297931792261963
0.4224690644678578,0.5297931792261963
0.3569156644575092,0.5297931792261963
0.4879190451512173,0.5297931792261963
0.14682089868193232,0.4663594711900949
0.3373100685143456,0.5297931792261963
0.2903502997052862,0.5297931792261963
0.3913661927461831,0.5297931792261963
0.3690174133285377,0.5297931792261963
0.4508740056231182,0.5297931792261963
0.1742669177214336,0.5005215252542088
0.10699333132619876,0.3825071461199776
0.01618949731948721,0.06598473703838824
0.3859769280590625,0.5297931792261963
0.42804996248783767,0.5297931792261963
0.09031969549207819,0.335569625615948
0.29571010868353786,0.5297931792261963
0.1574248143586034,0.4817720277862023
0.2454497893124622,0.5251221566093642
0.145979468000275,0.4650034583205056
0.24089382251523533,0.5246581438248159
0.0013210997813768999,0.005388497295215315
0.38838058356349736,0.5297931792261963
0.34748281184844787,0.5297931792261963
0.15141106566461682,0.4733888389500154
0.2546837465563218,0.5264939397255696
0.26477711840352786,0.5291963469360429
0.47758807276397325,0.5297931792261963
0.04717832469813299,0.18796545475229204
0.05353224687312569,0.2116347458803204
0.2541192743435211,0.5263879904253145
0.49650944220945875,0.5297931792261963
0.15296600943036115,0.4756494198138308
0.22309349998709666,0.522914592899502
0.19465831850273896,0.5147397452533754
0.033758094034980035,0.13614450674162054
0.29736629013052873,0.5297931792261963
0.32135142227109204,0.5297931792261963
0.25503860627190905,0.5265639410954087
0.123842325039896,0.422929779435855
0.07554356050044708,0.28889194834602144
0.29193069311995246,0.5297931792261963
0.06030790836437422,0.23630953136015467
0.49436948985363993,0.5297931792261963
0.04373361430990341,0.17485288927206416
0.3290872445105442,0.5297931792261963
0.08919730097911482,0.33219941478514214
0.4657150446430406,0.5297931792261963
0.3039856120104321,0.5297931792261963
0.26969625861951335,0.5297931792261963
0.07325720749288755,0.2812480168537133
0.26223989992096486,0.52835795821577
0.3589891660084908,0.5297931792261963
0.07203690694200032,0.2771642164389238
0.10492990239837685,0.37700958461004247
0.015615074480207325,0.06373478209423847
0.2218431588988048,0.5227431763799756
0.03949099807440043,0.1585748806063152
0.48544088456612616,0.5297931792261963
0.3207927624370212,0.5297931792261963
0.2850495899413699,0.5297931792261963
0.42649128324381735,0.5297931792261963
0.330504756219216,0.5297931792261963
0.33879930663823354,0.5297931792261963
0.14962668102419652,0.47072607586696896
0.04501811048747467,0.17975624914106564
0.21368786924999256,0.5213108841215824
0.07319439163511943,0.281082514349967
0.25122268902461925,0.5258890535778412
0.260913364813082,0.5279715467261978
0.44886106218968386,0.5297931792261963
0.32335237326353966,0.5297931792261963
0.014047917014465838,0.05724007482109366
0.346953826877747,0.5297931792261963
0.012817704349642467,0.05232565820026168
0.4685215524116698,0.5297931792261963
0.2741328586134942,0.5297931792261963
0.32370310023373683,0.5297931792261963
0.20285904400003435,0.518230777844742
0.3479318796917683,0.5297931792261963
0.45406328178603195,0.5297931792261963
0.2820319197352577,0.5297931792261963
0.04057468240801454,0.1627415396031694
0.4565796017772133,0.5297931792261963
0.1307892538705006,0.4374963088273736
0.3819761303637418,0.5297931792261963
0.48854091496478536,0.5297931792261963
0.07136926257839665,0.27491245921351537
0.17004085609916036,0.4964528908178505
0.0543232127573125,0.214574439321924
0.4643807253019693,0.5297931792261963
0.44701620253376334,0.5297931792261963
0.3024761333707171,0.5297931792261963
0.021761165981178554,0.08850267659405059
0.4336689439868587,0.5297931792261963
0.06832441179018811,0.2644338635475834
0.15681210387191435,0.4809456321807212
0.0779741101322261,0.29685919313291964
0.07156461709853962,0.2755185462485271
0.07564181962211114,0.2892059938201991
0.2604839045505385,0.5278493590119426
0.498227521399472,0.5297931792261963
0.49951777857273283,0.5297931792261963
0.23830535894145632,0.5244246252123848
0.10011263463460202,0.3638906836579523
0.1292634345024976,0.4344078024708419
0.487630352533297,0.5297931792261963
0.31684667568577707,0.5297931792261963
0.12043648689970021,0.41530878560135165
0.1879329355956209,0.5109876311966389
0.4319453384734838,0.5297931792261963
0.06258325210520366,0.24437394486730665
0.33843619756506277,0.5297931792261963
0.45335658349993296,0.5297931792261963
0.11074392360361879,0.39210042298794284
0.05430214922193377,0.2144819267425947
0.46557222823696043,0.5297931792261963
0.15932085382708255,0.48423265424028655
0.05890340378190989,0.23124269898246538
0.4109661830260007,0.5297931792261963
0.1558994137097499,0.47973187747341517
0.42146058477683984,0.5297931792261963
0.4117882424570171,0.5297931792261963
0.03809094275328129,0.1531529291711258
0.0050896645844366595,0.020779868277146982
0.270795215132291,0.5297931792261963
0.10456311721868283,0.3760414940635624
0.1807644056639241,0.5060001648209708
0.021266796027112567,0.08649163376765011
0.1668836746021799,0.4931510020923974
0.43362632258840267,0.5297931792261963
0.26346195267677197,0.5287425203224915
0.44999268357878314,0.5297931792261963
0.4056122502138847,0.5297931792261963
0.33588975833459483,0.5297931792261963
0.4365195860185596,0.5297931792261963
0.3390410009957909,0.5297931792261963
0.024015984174966365,0.09753714019078522
0.4416135725372241,0.5297931792261963
0.12592111606083417,0.4274400908282915
0.3423021026468111,0.5297931792261963
0.36577950461784814,0.5297931792261963
0.4082194892853935,0.5297931792261963
0.12346357123199075,0.422069276560417
0.2789457586866538,0.5297931792261963
0.2394535164017939,0.5245254761701311
0.49338534821028673,0.5297931792261963
0.2789620111693264,0.5297931792261963
0.15923404997460094,0.4841221829193304
0.34827247333067674,0.5297931792261963
0.14405387848501883,0.4618593315461612
0.20737576322946738,0.5197066966360896
0.06972225396356324,0.2692839532228032
0.14714170837177515,0.46684374699943193
0.1989093225935823,0.5166820385556965
0.034597441308031385,0.13950816776696057
0.4223723567474672,0.5297931792261963
0.3818079180995967,0.5297931792261963
0.3148439560725602,0.5297931792261963
0.4448293002268915,0.5297931792261963
0.277409529740842,0.5297931792261963
0.01688608862838431,0.06878234506942366
0.024513754057380155,0.09954114650610717
0.3478773717664637,0.5297931792261963
0.40188130272544104,0.5297931792261963
0.25521046930160884,0.5265951969296361
0.33837236070284543,0.5297931792261963
0.17672477601808068,0.5027212762925665
0.023719511090719736,0.09642426488343668
0.389337047814763,0.5297931792261963
0.11879688711462116,0.41155329257646245
0.4412736067497324,0.5297931792261963
0.259994270916388,0.5277161351239379
0.10891219531840901,0.3874221398206043
0.10877505383777575,0.38704122329531415
0.018221031099690865,0.0742624071276112
0.10475717562665332,0.37654502233791703
0.47400742477109287,0.5297931792261963
0.4556978826781114,0.5297931792261963
0.32681802850595637,0.5297931792261963
0.25950510001899435,0.5275827527341709
0.10185959864787975,0.36869088877027567
0.05589937877889045,0.2203495093573967
0.1876315408931689,0.5108030641926933
0.41671583844477855,0.5297931792261963
0.4967722202513773,0.5297931792261963
0.2925112384424618,0.5297931792261963
0.10320830944965415,0.3723823274520411
0.3830411938430785,0.5297931792261963
0.39015641463028883,0.5297931792261963
0.38923039554664085,0.5297931792261963
0.24690569198838674,0.5252941056290218
0.12998113766945524,0.4358655753042799
0.3038471724813408,0.5297931792261963
0.22746888905617613,0.523432132395697
0.17946783549939738,0.5049885018030417
0.3561580208387114,0.5297931792261963
0.2289812312585242,0.5235864401261948
0.2937234713879369,0.5297931792261963
0.20549720036066205,0.5191233180002458
0.32641274335561643,0.5297931792261963
0.42789455903916873,0.5297931792261963
0.1801560876422344,0.5055202429561021
0.1508464422385618,0.47255524512227937
0.44500401135734863,0.5297931792261963
0.05557537528097206,0.21915813884122448
0.1159987458885326,0.4049949099999853
0.2819979494380722,0.5297931792261963
0.19896527981035322,0.5167130019616704
0.14649653402463125,0.46580264926667314
0.4128118116959479,0.5297931792261963
0.1238795065950043,0.4230080488006788
0.4968042661372377,0.5297931792261963
0.27371322690039224,0.5297931792261963
0.21296629361562042,0.5211478749800088
0.3858995506690915,0.5297931792261963
0.07706948685559745,0.29390865081251066
0.0640163643073392,0.24945606315726293
0.15959125502559074,0.48458203241648856
0.2031121250108417,0.5183243100043785
0.44663346002448906,0.5297931792261963
0.11355471247123872,0.3990854290455075
0.4511020384866192,0.5297931792261963
0.039029654609904374,0.15670153444718046
0.45423388230416617,0.5297931792261963
0.04090261031084441,0.16404130798671082
0.0060060068216548634,0.024542164263245198
0.18558764636824931,0.5094711215249532
0.4407598182917876,0.5297931792261963
0.16580804350600198,0.49195617976399064
0.3582704957728142,0.5297931792261963
0.4499653376231805,0.5297931792261963
0.014257163608617951,0.05824005682343258
0.21579578641137193,0.5217401100328077
0.2926494562723738,0.5297931792261963
0.3400432523758062,0.5297931792261963
0.12193298163172384,0.4187197627151668
0.24229280230283096,0.5247896373321862
0.4108204046310179,0.5297931792261963
0.053220656413098366,0.21047627980704672
0.014739970735337171,0.06014110383439961
0.24252990326383211,0.524812801255313
0.09803126537883877,0.3580707486640269
0.3290858649362414,0.5297931792261963
0.022746457432756773,0.09243533036559051
0.3350767554536665,0.5297931792261963
0.2698006382210285,0.5297931792261963
0.09483627842197967,0.3489304816079806
0.09181815030365315,0.34003046549487914
0.18227370248155217,0.5071405824129425
0.4190107180837772,0.5297931792261963
0.016676870198198024,0.06788710411650593
0.22744985667790718,0.5234297715413522
0.12201844396314249,0.41889460578378696
0.16285627650273227,0.4885703819890157
0.47168144027985176,0.5297931792261963
0.28207885169611174,0.5297931792261963
0.08381503485979813,0.31557417218388223
0.4661856115295072,0.5297931792261963
0.33725451466984063,0.5297931792261963
0.35761098160867144,0.5297931792261963
0.3999749431702005,0.5297931792261963
0.19620410150180218,0.5154849838793979
0.36807498439052705,0.5297931792261963
0.07550620405357922,0.28875064900177305
0.4069182193563456,0.5297931792261963
0.379438767719786,0.5297931792261963
0.34365089031500523,0.5297931792261963
0.3493386315027269,0.5297931792261963
0.41045525200409394,0.5297931792261963
0.4756001444508076,0.5297931792261963
0.06730976417929024,0.2610177683327513
0.0787537167138675,0.29941034144419876
0.4975267799513155,0.5297931792261963
0.39390298654268346,0.5297931792261963
0.2694091631730561,0.5297931792261963
0.2832664530202542,0.5297931792261963
0.014636901673786396,0.05971042588184884
0.33166961587056387,0.5297931792261963
0.4169435872462596,0.5297931792261963
0.13369547511995405,0.44322377193695667
0.1724306805132626,0.49881246212396124
0.33733487417577224,0.5297931792261963
0.48949035189849777,0.5297931792261963
0.35036739149287643,0.5297931792261963
0.3530023902880745,0.5297931792261963
0.3395925726609806,0.5297931792261963
0.4582928241601024,0.5297931792261963
0.43523432810325335,0.5297931792261963
0.18636079384843157,0.5099831670122066
0.05717378607911622,0.2250339873132633
0.31142423056574703,0.5297931792261963
0.46616465553504116,0.5297931792261963
0.4608425289889269,0.5297931792261963
0.15063820285326612,0.4722223643889024
0.402921900742951,0.5297931792261963
0.11973485586030175,0.4137513430997617
0.017571922854057898,0.07161757381122696
0.3946247935465202,0.5297931792261963
0.04648716622573745,0.18533468267148098
0.2893405218254992,0.5297931792261963
0.19651209682959364,0.515630271926323
0.21511784803203038,0.5216049489788328
0.24543679660951861,0.5251190179180674
0.2733998502029477,0.5297931792261963
0.2536327905374038,0.5262972761086884
0.4981226403154926,0.5297931792261963
0.08113366193903804,0.30705863413678863
0.32210291597660157,0.5297931792261963
0.3148552831505702,0.5297931792261963
0.4060539782359708,0.5297931792261963
0.33897959955146906,0.5297931792261963
0.25573720726070037,0.5267052699400269
0.25424596285783824,0.5264097424933801
0.17751510441424878,0.503394528753789
0.4342550779213736,0.5297931792261963
0.3257033082725486,0.5297931792261963
0.19771852541329316,0.5161768759404817
0.28414606059750686,0.5297931792261963
0.12713544913441438,0.4300306368884314
0.4066854908902121,0.5297931792261963
0.08990060751424012,0.33432474766131876
0.08418973696417054,0.31673102041278833
0.434395238040751,0.5297931792261963
0.18684941709546304,0.5102982827262397
0.39522011672904483,0.5297931792261963
0.42771045386129397,0.5297931792261963
0.18203504841914098,0.5069586821624538
0.47294111439227965,0.5297931792261963
0.24763910931211414,0.5253823484836191
0.29099763183710964,0.5297931792261963
0.36144351620138787,0.5297931792261963
0.1639136092646198,0.4898207065456735
0.09660613727311168,0.3539747318423788
0.12126686484847382,0.41720176068464226
0.24101329670914406,0.5246682673305327
0.3473740454184253,0.5297931792261963
0.4778654046195911,0.5297931792261963
0.17665742318470873,0.502658170319418
0.1800710992919043,0.5054640882558661
0.21173910378115357,0.5208649091683264
0.2449976360591739,0.5250702707627937
0.41366014527014044,0.5297931792261963
0.4491868316096699,0.5297931792261963
0.05717749554127899,0.22505366470260457
0.40796984575279316,0.5297931792261963
0.35230641990143774,0.5297931792261963
0.3960393900862901,0.5297931792261963
0.2935414060314453,0.5297931792261963
0.4154708765226049,0.5297931792261963
0.08391999079938695,0.31596229381296764
0.40050499174860993,0.5297931792261963
0.11985883614049464,0.4139941433355238
0.33276258531036046,0.5297931792261963
0.04579784504772905,0.18280246918026744
0.1478882835982841,0.4680404954440913
0.17434454958473106,0.5005918948189771
0.0997697477261883,0.3629448497438119
0.09046840195803663,0.3360405788394597
0.0047225877424168505,0.019348809697540256
0.3408982864446278,0.5297931792261963
0.3072001904329832,0.5297931792261963
0.05904691577446103,0.23182387890172565
0.015590383626538362,0.06361143920745009
0.002598076080008893,0.010648812359897349
0.45152844771241774,0.5297931792261963
0.35988692567059516,0.5297931792261963
0.40434679818951585,0.5297931792261963
0.266079479508825,0.5296703101978486
0.4473930269933744,0.5297931792261963
0.08669023099344236,0.32454499184375163
0.05730243425288756,0.2254880627055618
0.32273419359068917,0.5297931792261963
0.363391385649682,0.5297931792261963
0.2984638209881863,0.5297931792261963
0.4226477974859412,0.5297931792261963
0.043667151300107565,0.17465097206502117
0.1806932792542577,0.5059570552522588
0.05535422525452788,0.21834439977595604
0.49791417631325885,0.5297931792261963
0.11531571796659584,0.4033592558220614
0.17867739387314524,0.5043577263653539
0.07419236517540295,0.2843562073445253
0.0513373840782152,0.20354764785123947
0.43399790601309673,0.5297931792261963
0.3709098995319166,0.5297931792261963
0.13011007652105772,0.4361453382234622
0.01676704468010931,0.06836254716358459
0.33494763045104825,0.5297931792261963
0.43197360166060855,0.5297931792261963
0.2942350882832642,0.5297931792261963
0.4646124767884466,0.5297931792261963
0.05487910288438069,0.21657902183978447
0.10764039495973476,0.38415027527659007
0.17234801578599612,0.49874266778889287
0.09871527727694984,0.3599549870986632
0.2189232303703954,0.5223009519726297
0.4155165393382084,0.5297931792261963
0.11649111611852608,0.40613933295595167
0.22758850712146467,0.5234427902841449
0.3628439788449935,0.5297931792261963
0.31855148307638764,0.5297931792261963
0.36461500862318896,0.5297931792261963
0.06606840786435753,0.2566575921759949
0.026985779858669012,0.10938213150556472
0.08386126832829,0.3157363711321097
0.32398996507287214,0.5297931792261963
0.49237012826604254,0.5297931792261963
0.48633699352903065,0.5297931792261963
0.32985370312009876,0.5297931792261963
0.24978427169815137,0.5256731892192155
0.35009948127831136,0.5297931792261963
0.09812392116925983,0.35833912374989435
0.15037161410161565,0.4718466201837236
0.4654654977179771,0.5297931792261963
0.30430280676143956,0.5297931792261963
0.24116966785988464,0.5246825717890116
0.18390349692538993,0.5083245188587674
0.004391159793330268,0.017924409553785253
0.49953923606215694,0.5297931792261963
0.3370996442109091,0.5297931792261963
0.08726714265891045,0.32636921929126506
0.26226922127180563,0.5283658086227344
0.19237687955182842,0.5135643923711326
0.13666733512509743,0.44887261158128716
0.09619480675121317,0.35283681555070867
0.18700584819568883,0.5104107345968778
0.011000384329282964,0.044914481410845475
0.3468743753634748,0.5297931792261963
0.49211708981762886,0.5297931792261963
0.10884073779455838,0.3872570643060499
0.1809725727105705,0.50615538259431
0.28257780549190437,0.5297931792261963
0.30772536535613587,0.5297931792261963
0.41060151455027133,0.5297931792261963
0.14041463696063633,0.45562177493939826
0.30114548939390895,0.5297931792261963
0.12162652250803074,0.4180174381516095
0.2071348040078977,0.5196344827971034
0.4201251246626088,0.5297931792261963
0.22872320928223183,0.523561229747128
0.04844100249061156,0.19268521396197338
0.0496986515506716,0.19743659647480594
0.023638134980066727,0.09601753293829471
0.19059116445461044,0.5125688374733268
0.09639278352970321,0.35341993738417204
0.4672967559866059,0.5297931792261963
0.3780910927259426,0.5297931792261963
0.044912805933770505,0.1793652240050195
0.2911560907972808,0.5297931792261963
0.019809676332325832,0.08056922419358087
0.10393755494866058,0.3743339722376845
0.34478539381636275,0.5297931792261963
0.3427384809645728,0.5297931792261963
0.49842481183671594,0.5297931792261963
0.4890879035625528,0.5297931792261963
0.17815306941429265,0.5039220695879768
0.17107648191585778,0.49749550969632944
0.4047714014458579,0.5297931792261963
0.32544877902078945,0.5297931792261963
0.01612244054163714,0.06578009287482889
0.42831460833221524,0.5297931792261963
0.35426116726685664,0.5297931792261963
0.16855432553853228,0.4949379324816856
0.19992684988416032,0.5171137388552628
0.4088055185004377,0.5297931792261963
0.08772048098681795,0.32765450842333377
0.13794029591642165,0.4511895437879916
0.37375010079703225,0.5297931792261963
0.2619152898600514,0.5282576004447924
0.0804906790439478,0.3050695057023831
0.4967956177572243,0.5297931792261963
0.12310938560385509,0.4213184649572316
0.16929422388134274,0.49570818956311213
0.3203255504228264,0.5297931792261963
0.1800467960892197,0.505449795922385
0.3821183016295396,0.5297931792261963
0.26183149232904346,0.5282329166016069
0.06846038185715092,0.26494398467397606
0.290264726351778,0.5297931792261963
0.048970854252327944,0.19470300871979218
0.4374055565048958,0.5297931792261963
0.48524009019204084,0.5297931792261963
0.15207296920624774,0.47434421435745944
0.28746379111422715,0.5297931792261963
0.18574070825439004,0.5095712696484194
0.12326572092039845,0.4216420386313468
0.3433311867451903,0.5297931792261963
0.3610201441693293,0.5297931792261963
0.2921739666381144,0.5297931792261963
0.1145288554455236,0.40142700435737266
0.2697535372972255,0.5297931792261963
0.4341542757425377,0.5297931792261963
0.04043260392590764,0.16220209172180955
0.12066985434766131,0.41585030496061925
0.07670187309442394,0.2926921365061585
0.014749116625033531,0.060168614722786035
0.16171016662511223,0.4872070843854515
0.009143506547695524,0.03730300200959856
0.20942805475857845,0.5202802145749716
0.36116698315212775,0.5297931792261963
0.1476838524400484,0.46771402830515446
0.44733935898619376,0.5297931792261963
0.177782512829264,0.5035969866640546
0.13192306194730935,0.43976310558808557
0.2375453828828588,0.5243587330447321
0.11173102742507768,0.3945389976313207
0.0868572370124675,0.3250104604687097
0.03171679475135525,0.128138567336633
0.319046435174731,0.5297931792261963
0.1770031584309052,0.5029550300148685
0.3146744644432725,0.5297931792261963
0.21571650156543992,0.521725044172418
0.03030254988465947,0.1226000432099831
0.1670013677447338,0.49328760570090013
0.24812340204715677,0.5254430193922719
0.12720109417814623,0.43016473415448925
0.056986308333238145,0.2243494424912666
0.1735992426305139,0.4999126684918586
0.3955563526339586,0.5297931792261963
0.2487161327327132,0.5255233805083875
0.09650739068425096,0.3537222113997537
0.4940913399767396,0.5297931792261963
0.2789017241453077,0.5297931792261963
0.3607927026931853,0.5297931792261963
0.41352894833520476,0.5297931792261963
0.12337230414893474,0.42190389848301446
0.3651603014114255,0.5297931792261963
0.4352714303051419,0.5297931792261963
0.4998325769809109,0.5297931792261963
0.04295304579242204,0.17189036917894152
0.17885582926433152,0.5044918149211575
0.39114992357265244,0.5297931792261963
0.25102589630519756,0.5258600411393364
0.32411113519167956,0.5297931792261963
0.3318510747510511,0.5297931792261963
0.2208219806331821,0.5225942705196436
0.12287733491462499,0.42081522746937483
0.009290799351536483,0.03795065180008049
0.04432251830315087,0.17713110422898717
0.2154851783928382,0.5216816037541969
0.2286611762789496,0.5235550883478427
0.3367331405209348,0.5297931792261963
0.09438214660305494,0.34759972052739374
0.3453609422193581,0.5297931792261963
0.36563184327852494,0.5297931792261963
0.22901068525222346,0.5235913903430394
0.06833245251850051,0.26454256235610923
0.32796835111501654,0.5297931792261963
0.15304506354992448,0.47576944612068195
0.028323703487716956,0.11473450577721375
0.48052862436834853,0.5297931792261963
0.19449265415710987,0.5146573118653004
0.22011881933935323,0.5224912095733739
0.11459808289946682,0.40161081056670944
0.44626214693251154,0.5297931792261963
0.09497463973747405,0.3493046847963934
0.430200865283099,0.5297931792261963
0.11376038062854632,0.3995868456617007
0.23959473580531743,0.5245375681236357
0.1006595795098405,0.36541424307459774
0.13507088336428624,0.44585094890577764
0.35196178922492966,0.5297931792261963
0.060821100144894946,0.23814012753583935
0.20902004264699842,0.5201709669982648
0.39615056402691934,0.5297931792261963
0.4016285576737625,0.5297931792261963
0.4186445630019422,0.5297931792261963
0.45605114947079683,0.5297931792261963
0.3274282472323711,0.5297931792261963
0.465665096774117,0.5297931792261963
0.38809490710101463,0.5297931792261963
0.2349299155173759,0.5241328621432344
0.3606522650710781,0.5297931792261963
0.28450032024824023,0.5297931792261963
0.0588603975385229,0.2310182795711265
0.017300038255923356,0.0705030558005843
0.18252171414753293,0.507323788438494
0.0885079556187543,0.33011645368552234
0.3573514657477077,0.5297931792261963
0.37316222633276785,0.5297931792261963
0.34494085299082256,0.5297931792261963
0.470347312936156,0.5297931792261963
0.28533025995159844,0.5297931792261963
0.15142781846853648,0.4734146891405999
0.009911022848441309,0.0404898241177837
0.3988976774370043,0.5297931792261963
0.05715184058741524,0.22491043831753854
0.16507976059146434,0.4911459708347103
0.3211409796471652,0.5297931792261963
0.014807976044143079,0.060397436862384385
0.1756816281442835,0.5018026179597966
0.3347098583066298,0.5297931792261963
0.375782250751384,0.5297931792261963
0.3727355160101825,0.5297931792261963
0.39253741530059166,0.5297931792261963
0.461499396340664,0.5297931792261963
0.013356461355612081,0.05447290415406216
0.3457377116641584,0.5297931792261963
0.16834023534100462,0.49470692805788624
0.3933526819901611,0.5297931792261963
0.14914374678417602,0.46999883949487997
0.17769913939927356,0.5035404840809298
0.11829876154316543,0.41041329555710543
0.0695721569020078,0.26879535802486404
0.35835411540031137,0.5297931792261963
0.4390218080693142,0.5297931792261963
0.32064821622507117,0.5297931792261963
0.07869652296157825,0.299239960316488
0.04697851112092116,0.18717968269287721
0.02894834914340738,0.11716875228677655
0.48366040701195073,0.5297931792261963
0.25744835306413255,0.5270759157995888
0.4195737558464908,0.5297931792261963
0.16567867449194817,0.49181765682826356
0.2686358762646264,0.5297931792261963
0.4085501786748527,0.5297931792261963
0.30021018951599765,0.5297931792261963
0.24362200109136511,0.5249218556019613
0.2887894210611103,0.5297931792261963
0.3151195932528516,0.5297931792261963
0.36613234067524864,0.5297931792261963
0.1723145549379636,0.49870662666125226
0.30732574550614994,0.5297931792261963
0.14601188582914698,0.4650537292580812
0.23419017711860385,0.524067785988134
0.07047158408658688,0.2718687403502437
0.2504002383035164,0.525763823678648
0.4870156611858113,0.5297931792261963
0.19042063657662878,0.512479024551093
0.121142863921547,0.41689262511595937
0.3616412465753632,0.5297931792261963
0.3410480145254811,0.5297931792261963
0.4670407825964737,0.5297931792261963
0.19916724745378267,0.516794151912816
0.3573121842707919,0.5297931792261963
0.2568064661567128,0.5269341526686174
0.08507711197803575,0.3195403593419457
0.06973652425435051,0.26938052014430985
0.41668618747763697,0.5297931792261963
0.25180147560114247,0.5259791353421978
0.13369724769775976,0.4432413271035197
0.18336006296919438,0.5079283780023759
0.03582817379292691,0.14430005869193666
0.13026301482260322,0.4364615363252435
0.20109538808138988,0.5175790854336487
0.28328751583134254,0.5297931792261963
0.34701123295511244,0.5297931792261963
0.2555164011768338,0.5266607847582284
0.36537629960328455,0.5297931792261963
0.045035607933083976,0.1798165954161351
0.14624174837031784,0.465453742562967
0.01403248185970779,0.057269917677371766
0.00401929277119939,0.016446425317284883
0.30399651461262306,0.5297931792261963
0.43164549386158346,0.5297931792261963
0.40381868025277223,0.5297931792261963
0.015408584512318912,0.06279978460055947
0.4334505266374907,0.5297931792261963
0.234212002597264,0.524069422789894
0.34123747994921344,0.5297931792261963
0.16471645879046087,0.4907586335650801
0.2732087285201882,0.5297931792261963
0.30271210618828986,0.5297931792261963
0.30542238965151597,0.5297931792261963
0.0038004741880117154,0.015587404938306553
0.32090195210923683,0.5297931792261963
0.21272952127022782,0.5211015314597598
0.0020719626667334845,0.008502835134717541
0.44550808956639393,0.5297931792261963
0.4511373953798927,0.5297931792261963
0.02400944350394779,0.09754841833983323
0.3163710146856971,0.5297931792261963
0.08364328515040403,0.3150574580541346
0.076896972844335,0.2933387084329674
0.23698264097537514,0.5243088525150076
0.42894528519304376,0.5297931792261963
0.41511367361734136,0.5297931792261963
0.3520304085650643,0.5297931792261963
0.096384189203504,0.3534095964111632
0.05852766393294645,0.22988169506577047
0.16697957390330104,0.4932570969370668
0.0492490867148665,0.19570728672729623
0.09699591273649871,0.35510296174845163
0.34136948019845315,0.5297931792261963
0.42314197451589763,0.5297931792261963
0.41883217451520866,0.5297931792261963
0.08918596135127393,0.33215888961265977
0.19495223166249542,0.5148889813359439
0.38908194235916804,0.5297931792261963
0.03189463310361074,0.1288359921542762
0.0591492856448253,0.2320870024728566
0.2901266427654147,0.5297931792261963
0.3804882643988324,0.5297931792261963
0.42808502355681427,0.5297931792261963
0.07428612227591741,0.2846778704128907
0.48581604652081584,0.5297931792261963
0.40706238020207414,0.5297931792261963
0.1632789544974539,0.4890726097287422
0.4231702411082777,0.5297931792261963
0.06346073660976848,0.2474949801615897
0.19157629891352673,0.513132904061781
0.20946354629276637,0.5202913741092765
0.43433330286647376,0.5297931792261963
0.05827047393790108,0.228943687295712
0.4695131810841242,0.5297931792261963
0.27681446645131547,0.5297931792261963
0.07187354060839257,0.27656216557199
0.4143491438523616,0.5297931792261963
0.3062742558194999,0.5297931792261963
0.3045445518512638,0.5297931792261963
0.20886544044630334,0.5201303262022992
0.05565600972591511,0.21941359795790655
0.3059311617524613,0.5297931792261963
0.10283380015936922,0.37138143376436583
0.05090728048346943,0.2019567994033524
0.1816462749648618,0.5066776863164055
0.15237590611554586,0.47477760220812987
0.01219813624163485,0.04978937996068659
0.1947299218797715,0.5147847594773729
0.4603706564786425,0.5297931792261963
0.0970434373947478,0.35522756013703516
0.01989042418893472,0.08093063118383449
0.48270421424154225,0.5297931792261963
0.03531276202749256,0.14231296693214202
0.25871967412708663,0.5273838860742167
0.2914051316075626,0.5297931792261963
0.46204216678478527,0.5297931792261963
0.025519242473927062,0.10352617908779832
0.4503788272819254,0.5297931792261963
0.037622131123825564,0.151293392903662
0.3118831634925536,0.5297931792261963
0.18485808324528497,0.5089803863361583
0.4598810788762665,0.5297931792261963
0.42678731454531355,0.5297931792261963
0.038351199359032695,0.15411818099420332
0.2883510923768461,0.5297931792261963
0.14395892450065068,0.4617069392080589
0.47848412761795234,0.5297931792261963
0.42587740785565026,0.5297931792261963
0.46562465741013587,0.5297931792261963
0.23947344013261285,0.5245274389902908
0.32637381100073254,0.5297931792261963
0.09599568323295893,0.35225521216793865
0.14747935864017964,0.46737706084691905
0.3598879951789442,0.5297931792261963
0.177300019518489,0.5032108345484868
0.23127136844563978,0.5238070250581205
0.11758628685334649,0.408734570499206
0.28947910312570546,0.5297931792261963
0.14729775760683173,0.4671138397396301
0.07140535520274172,0.27502382786225016
0.12213381446757066,0.4191551226669745
0.18342185520431298,0.507971441664419
0.43523496559241087,0.5297931792261963
0.37211933221822974,0.5297931792261963
0.3480272286200098,0.5297931792261963
0.11323827947643722,0.39826417285729704
0.42073510419652127,0.5297931792261963
0.28982143426847384,0.5297931792261963
0.0767339427532292,0.2928324981902594
0.36545681027445487,0.5297931792261963
0.24905386779498806,0.5255705234172169
0.1726097987847222,0.4989839271512388
0.35087693862042835,0.5297931792261963
0.4369461447236211,0.5297931792261963
0.17168701389902574,0.4981027721249209
0.0036748417575905856,0.01500696684093431
0.1712415492871997,0.49767255987217873
0.4974614703565383,0.5297931792261963
0.3281968124021698,0.5297931792261963
0.09704830529642938,0.3552469749290208
0.10225493532834118,0.36982921899160326
0.4913682585537962,0.5297931792261963
0.41163275630336044,0.5297931792261963
0.10708183346188721,0.38269856356780757
0.008151910745668678,0.03329105755182141
0.08613301468114115,0.3228013601495885
0.178393044044392,0.5041184015915475
0.14627525713621647,0.4654874249667237
0.2519493554735635,0.5260066159998954
0.4059006579961927,0.5297931792261963
0.3964718085312673,0.5297931792261963
0.15652004919886953,0.48057195098524186
0.19885811828334798,0.5166650844802095
0.3387541074943881,0.5297931792261963
0.3971664518638248,0.5297931792261963
0.3744623102320776,0.5297931792261963
0.34865468576097397,0.5297931792261963
0.40157749217890354,0.5297931792261963
0.15644274571091188,0.4804809050834292
0.4484780127250641,0.5297931792261963
0.12995779928147116,0.4358500618752388
0.25587941179319484,0.5267366722856446
0.03857468422800725,0.1549917414406079
0.28399632634068617,0.5297931792261963
0.39061524915734475,0.5297931792261963
0.04777566559677737,0.1902165126279708
0.16770633482308112,0.49404072651290754
0.4497146108565533,0.5297931792261963
0.30736731275271656,0.5297931792261963
0.42491761133629663,0.5297931792261963
0.3239821130441141,0.5297931792261963
0.15153452456822802,0.4735475415158876
0.44478136741184415,0.5297931792261963
0.06324474286846227,0.24677211946606623
0.09197917066194072,0.3405378696743764
0.04003360561245045,0.1606922955956227
0.14599474761421172,0.4650343052191625
0.1313092637826735,0.43853661008038913
0.25318069139081933,0.5262166246016066
0.005337345180233988,0.021815450783694165
0.29604593352478453,0.5297931792261963
0.37414744223312907,0.5297931792261963
0.15077299572276165,0.47242022797839694
0.2441233270052902,0.524977567921166
0.45265146768810494,0.5297931792261963
0.06258076239075294,0.24441396936072776
0.2704627205403886,0.5297931792261963
0.2700256860841517,0.5297931792261963
0.3037230584370265,0.5297931792261963
0.12246423278716784,0.4198721469729116
0.07494143052090185,0.28688348727568624
0.4166017752763307,0.5297931792261963
0.42370514054397024,0.5297931792261963
0.1902475857235022,0.5123805089084713
0.10517930755606042,0.37767217607124576
0.32211026207545,0.5297931792261963
0.2300309810309527,0.5236897985108212
0.166715323999714,0.4929535180775725
0.308983359318577,0.5297931792261963
0.1631377859582554,0.4889256209765338
0.12207783455131826,0.41905349583762863
0.1562163481571595,0.48017984617591003
0.1974732659454692,0.5160682459757953
0.4817244664205866,0.5297931792261963
0.0782187910145411,0.297685732591293
0.3788060762196221,0.5297931792261963
0.3946700555214752,0.5297931792261963
0.052485392414148846,0.20782062140267424
0.18716682607728674,0.5105072731164271
0.11549152150143366,0.403725485850581
0.3465226290822482,0.5297931792261963
0.41958757874738534,0.5297931792261963
0.4105682656476484,0.5297931792261963
0.4353835051282148,0.5297931792261963
0.14977399353463627,0.47095776980900583
0.41631211553554737,0.5297931792261963
0.3307564095377991,0.5297931792261963
0.046250196659964604,0.18440238911442333
0.39420975079656506,0.5297931792261963
0.20381387222111014,0.5185675203334484
0.3509465043932341,0.5297931792261963
0.20720365175397493,0.5196533878582572
0.10866490206287821,0.3868005897167415
0.413934391544546,0.5297931792261963
0.23145999254401134,0.5238242141339495
0.15605926242755763,0.47995679711755024
0.34962165770002596,0.5297931792261963
0.4231699359394498,0.5297931792261963
0.448150999609347,0.5297931792261963
0.30038839887030727,0.5297931792261963
0.18336884904616818,0.5079321001945762
0.3529168700991306,0.5297931792261963
0.11376039492340484,0.39959024955094097
0.020676114680003854,0.08415019361531771
0.2901306722923874,0.5297931792261963
0.0005372007469544582,0.002159308863829944
0.16368413172778112,0.48953813666417323
0.3052595348944375,0.5297931792261963
0.2517233278780929,0.5259696689738123
0.48621202734960506,0.5297931792261963
0.3997204246743986,0.5297931792261963
0.27090397844498254,0.5297931792261963
0.1837569139621424,0.5082147693508093
0.08050312558244055,0.30506051441973925
0.06385158044805017,0.2488618036180384
0.15702089717748358,0.4812339927274492
0.3332084201120784,0.5297931792261963
0.2561519979197944,0.5267937711139931
0.4588226850661697,0.5297931792261963
0.48249472666401805,0.5297931792261963
0.009112757722729792,0.03723076147420101
0.3813589897033311,0.5297931792261963
0.33612359416041176,0.5297931792261963
0.260124517894218,0.527747782831801
0.07866784463209181,0.2990918009427384
0.13784770250894518,0.4510175911499928
0.42311051372580055,0.5297931792261963
0.4043020467715105,0.5297931792261963
0.2228862835141157,0.5228857872223285
0.38673184202090294,0.5297931792261963
0.10521077394859407,0.3777385250629722
0.2631206379729888,0.5286382534739716
0.019693226865815372,0.08016672877802034
0.07149128115668274,0.27532320160203716
0.04646806354317673,0.18525948996045352
0.2989300233237051,0.5297931792261963
0.3577951391295821,0.5297931792261963
0.16106653625184003,0.4864152018213242
0.22813871329948154,0.5234996227775598
0.1277252070764643,0.4312360824547017
0.22513740127399334,0.5231695997466759
0.05533185175717903,0.21824560399749685
0.20267488023442826,0.5181667428030303
0.4940613597883098,0.5297931792261963
0.3187037844846216,0.5297931792261963
0.4324770809476729,0.5297931792261963
0.42380366120784924,0.5297931792261963
0.010628886404392135,0.043370388158824456
0.25462926891883575,0.5264860785447872
0.15048031923983063,0.47199245549194935
0.25531728666827264,0.5266214229436341
0.49170721185721045,0.5297931792261963
0.013089235375004782,0.05339103684676761
0.4608570438413557,0.5297931792261963
0.02824959109605374,0.11444098858096977
0.05041079135124993,0.20013422502821568
0.27323998892472634,0.5297931792261963
0.20068356796150233,0.517415993374739
0.3705852434156375,0.5297931792261963
0.20654572984086317,0.5194516241128295
0.368793200291204,0.5297931792261963
0.36342012498315907,0.5297931792261963
0.330884708865456,0.5297931792261963
0.45960476021324953,0.5297931792261963
0.23053798937274156,0.5237395528667645
0.2977013388465956,0.5297931792261963
0.1390711337905473,0.45326610727743616
0.1313144965482606,0.4385643045007814
0.4850801173007358,0.5297931792261963
0.02720350302061525,0.11033941382602863
0.10203966390843688,0.3691958244449387
0.35579066140240806,0.5297931792261963
0.18341034010524332,0.5079736907002412
0.23597025488441997,0.5242222803553829
0.10659542547248402,0.3813978703533031
0.21588246798611893,0.5217586990948766
0.1333986109062017,0.4426627377396887
0.4334103880029523,0.5297931792261963
0.0020635410319180814,0.008390095490483983
0.47637173253097137,0.5297931792261963
0.3767917095234566,0.5297931792261963
0.4236584796038633,0.5297931792261963
0.42723738330575517,0.5297931792261963
0.31193762830682975,0.5297931792261963
0.1467297325883521,0.46620334506254885
0.24632789078643375,0.5252229992966262
0.23100796642085458,0.5237825876427148
0.019578515348868064,0.07971404725726833
0.22175812235529668,0.5227319369926813
0.45121761035099234,0.5297931792261963
0.3382989697317121,0.5297931792261963
0.16426497239556326,0.49022600775693576
0.05861078561364813,0.23018467201423057
0.28647566039428135,0.5297931792261963
0.18371876853796398,0.5081816537652568
0.060904346708818835,0.23844097160898
0.24066194145933284,0.5246347805120033
0.06174193900046848,0.2414666451512203
0.07507723146628764,0.2873531129243561
0.2725134826297354,0.5297931792261963
0.3198253954620304,0.5297931792261963
0.13294194581785956,0.4417877804171258
0.261222897799976,0.5280565231294293
0.4283418458993976,0.5297931792261963
0.2837823591282828,0.5297931792261963
0.028623402612263427,0.1159048883311625
0.29449410002128396,0.5297931792261963
0.4291687285582821,0.5297931792261963
0.2825508442837886,0.5297931792261963
0.15766105301371264,0.4820927789350777
0.03409506166613219,0.13756491139456503
0.03963226795278879,0.15907452032090197
0.2989760274925894,0.5297931792261963
0.04723182360187189,0.18812714997798904
0.4785834560965698,0.5297931792261963
0.36428838536307107,0.5297931792261963
0.37002014503128927,0.5297931792261963
0.21611199217703075,0.5218016956739331
0.29208769948092667,0.5297931792261963
0.3466159255888791,0.5297931792261963
0.16111493641872116,0.486472701478615
0.2169580755129949,0.5219590977364073
0.37578919203716504,0.5297931792261963
0.45329157751189425,0.5297931792261963
0.2741257314711775,0.5297931792261963
0.273383570759769,0.5297931792261963
0.4926899567170561,0.5297931792261963
0.27408072368291,0.5297931792261963
0.036607303929014234,0.1473495537545868
0.37605940975500307,0.5297931792261963
0.33913046445213524,0.5297931792261963
0.36332712796337496,0.5297931792261963
0.37552034893052627,0.5297931792261963
0.311857595978517,0.5297931792261963
0.30888751034186046,0.5297931792261963
0.2332923288470336,0.5239892241302049
0.1930606696371187,0.5139318542814019
0.3370328529594439,0.5297931792261963
0.111553324087652,0.39410183004415117
0.22535488261696646,0.5231963638602003
0.14151080098608326,0.4575526528488279
0.1756347870138511,0.5017723465406854
0.09919766442507266,0.36136494456173474
0.49024808096109684,0.5297931792261963
0.03431235290727375,0.13839385564226334
0.21123537717182217,0.5207449419078078
0.10692381422748637,0.3822578528807632
0.33976314170308813,0.5297931792261963
0.19218686490620862,0.5134622604370158
0.36030830515699275,0.5297931792261963
0.27728527918066764,0.5297931792261963
0.3904040445786,0.5297931792261963
0.36551634947383027,0.5297931792261963
0.339075596617271,0.5297931792261963
0.029657614391867315,0.11998043362488309
0.2034258499584342,0.5184313534542961
0.403279222901355,0.5297931792261963
0.18896434494794112,0.5116128927299969
0.40974635386509384,0.5297931792261963
0.24621341818619524,0.5252089170242301
0.4312285362996865,0.5297931792261963
0.013781669119421691,0.05625362955597727
0.4971634591801064,0.5297931792261963
0.47810632437098416,0.5297931792261963
0.49566691282113146,0.5297931792261963
0.36101280982881057,0.5297931792261963
0.04757520771032747,0.18941641398086517
0.1452676696225228,0.4638639773644125
0.17178947379824566,0.49820581658309826
0.13463056505580745,0.4450127223999565
0.011622802642557717,0.047475505660905526
0.21055060835206652,0.5205728350533875
0.41285860012122644,0.5297931792261963
0.03826343514393482,0.15378799462909418
0.0348553762514478,0.14049026305662238
0.09882424470573581,0.36031411283570164
0.26484516228705873,0.5292175184410471
0.09527254569953353,0.35011056639737886
0.46060279143987254,0.5297931792261963
0.06554183142962605,0.2548404524003608
0.43289517244275716,0.5297931792261963
0.1884232878171832,0.5112828061374171
0.19140446106835513,0.5130339741149481
0.04496530565801915,0.17951523336489486
0.0776777960678447,0.29595115578634346
0.20320243837544183,0.5183513928236553
0.18560400529206916,0.5094881233064613
0.09560371101919712,0.3511138853868576
0.38874974089341663,0.5297931792261963
0.06194093054320271,0.24216598253476707
0.4103678802427213,0.5297931792261963
0.3993530608101835,0.5297931792261963
0.4766826549313917,0.5297931792261963
0.36837881380433496,0.5297931792261963
0.29046873840116016,0.5297931792261963
0.29324044153229223,0.5297931792261963
0.01757118809728503,0.07157175360569225
0.36988930870121434,0.5297931792261963
0.48384551061574343,0.5297931792261963
0.08218468704735465,0.31048616493793724
0.21790962219950905,0.5221259234507654
0.28692950617944596,0.5297931792261963
0.2495420522632773,0.5256396046117351
0.00443472279918633,0.0181718086419023
0.40748914036577777,0.5297931792261963
0.09631737285929026,0.3532278311345742
0.225904003758493,0.5232593519921921
0.12214963139149315,0.41918296127884475
0.1514231627719867,0.47341637974502704
0.1950228891893131,0.5149128247196462
0.13864103861881605,0.4524594258702375
0.23566371810640707,0.5241957658592111
0.47362984772617295,0.5297931792261963
0.42928529470213633,0.5297931792261963
0.00210645220177319,0.008634733041804322
0.35123162868656155,0.5297931792261963
0.2902400860052644,0.5297931792261963
0.1540165859075962,0.4771186671577208
0.47927042194094055,0.5297931792261963
0.18598308377472056,0.509743892829938
0.009419015667107178,0.03845496480625778
0.33000989765733124,0.5297931792261963
0.16277033877652802,0.48847564045827396
0.16815948620645466,0.4945168355262473
0.12378680130515457,0.4228141325639738
0.0484756061400195,0.1928567549529781
0.19257434149519553,0.5136647691179997
0.31771319511258933,0.5297931792261963
0.3380039277928455,0.5297931792261963
0.3081622185617928,0.5297931792261963
0.28884402711914503,0.5297931792261963
0.2968335473895891,0.5297931792261963
0.47674295521902027,0.5297931792261963
0.13225308793521973,0.44040778644023937
0.2666632776396987,0.5297931792261963
0.22850706176542518,0.5235390624719034
0.3272180446019383,0.5297931792261963
0.10007485424183643,0.3638126333330731
0.2867376911270004,0.5297931792261963
0.15534144328723376,0.47896947214423435
0.1340584480572382,0.4439238925662094
0.49857270367170525,0.5297931792261963
0.11706685019514368,0.4074724522449868
0.3263100501354158,0.5297931792261963
0.09203953702431483,0.34071928114105476
0.26458179885692273,0.529126333668094
0.20197270558630587,0.5179065664214862
0.22774325930015216,0.5234607352011977
0.11453134107579488,0.4014281265205994
0.21970321288383243,0.5224262748418109
0.44487919026030026,0.5297931792261963
0.48530377084394044,0.5297931792261963
0.49446302568207756,0.5297931792261963
0.3633470635546826,0.5297931792261963
0.16250708863148333,0.4881658670772972
0.1030610758085318,0.37199221129933624
0.12088973703878547,0.4163719262430942
0.1097345476407825,0.38954418542922614
0.3740827150331351,0.5297931792261963
0.42693355456980275,0.5297931792261963
0.32262552603442723,0.5297931792261963
0.4937742914308423,0.5297931792261963
0.4825689023230804,0.5297931792261963
0.04159878193227956,0.1666313024092968
0.388135400408475,0.5297931792261963
0.023616848261399925,0.09598595997376212
0.07812007236951207,0.29733015587010647
0.1957003580722788,0.5152483586938007
0.28827773817465374,0.5297931792261963
0.3516616040123147,0.5297931792261963
0.033162196207967454,0.13378871071132833
0.4732315789697094,0.5297931792261963
0.30244811081353207,0.5297931792261963
0.2018675603666507,0.5178680674342481
0.22284168689822476,0.5228797591457844
0.4825804434163502,0.5297931792261963
0.2037762265273324,0.5185550733798153
0.13764878125527608,0.4506941613734131
0.45058861508742687,0.5297931792261963
0.05960112136981782,0.23377406940497153
0.2745873093666468,0.5297931792261963
0.06411430958000808,0.24984499144843614
0.1053439320408025,0.37806601043042376
0.14475633661873044,0.4630154704200646
0.23060755173256786,0.5237446088535148
0.40963928386124476,0.5297931792261963
0.35398074372271676,0.5297931792261963
0.32639391748113183,0.5297931792261963
0.2196525684290081,0.5224171800192245
0.14732465154473345,0.46717152969020137
0.15769517212609424,0.48215106263503665
0.07746287059916979,0.2951859056855193
0.36990928636685505,0.5297931792261963
0.4177231353051945,0.5297931792261963
0.31904659747471453,0.5297931792261963
0.322673859961562,0.5297931792261963
0.49700290561398636,0.5297931792261963
0.38754349420715795,0.5297931792261963
0.2444491489680895,0.525012014236726
0.09444066339445151,0.3477512349121705
0.32210286956917467,0.5297931792261963
0.4841794932453658,0.5297931792261963
0.2005267873256707,0.517348930338103
0.014393656352480133,0.0586718240744061
0.011284851439095078,0.04606752049522173
0.23407670124980579,0.5240575863093448
0.24785099055035598,0.5254094416793056
0.13640644538444646,0.44840212667833707
0.22740534454212763,0.5234237212012361
0.2286828251177791,0.5235576547051807
0.2898492993590275,0.5297931792261963
0.17994050189850247,0.505358807527194
0.19643403209191956,0.5155883907080095
0.35097642673395113,0.5297931792261963
0.015451209919029096,0.0630973000653386
0.16622922989523148,0.4924201892560838
0.4193208165883674,0.5297931792261963
0.364526168693919,0.5297931792261963
0.42269811153230563,0.5297931792261963
0.04703425841512909,0.18737997652487742
0.24707062083792058,0.5253119255988429
0.21631711550375637,0.5218374698238102
0.2678447998450417,0.5297931792261963
0.4939724340899931,0.5297931792261963
0.32302053359928196,0.5297931792261963
0.32826671326417967,0.5297931792261963
0.11525572643161897,0.40320444391641425
0.09426590163181947,0.3472407455511128
0.4980748032468048,0.5297931792261963
0.41486723564645417,0.5297931792261963
0.31693557854100063,0.5297931792261963
0.20444413968966002,0.5187839134124861
0.159346618943203,0.4842649999543837
0.16370755185739294,0.48958880622191275
0.3071632861390249,0.5297931792261963
0.29324164159868366,0.5297931792261963
0.028683499241812627,0.11616900747841957
0.22181734486599713,0.5227414591811019
0.004439569826817313,0.01814614524338384
0.48496327330661104,0.5297931792261963
0.4126533525836476,0.5297931792261963
0.03947915505096611,0.15850987604610164
0.19856627882379552,0.5165435929365705
0.09909817701721929,0.36105951927035096
0.11264870485360612,0.3968387238801978
0.28669656922273623,0.5297931792261963
0.2833891176850079,0.5297931792261963
0.4491830331523325,0.5297931792261963
0.14221335746166353,0.4587804827205115
0.2765019937901774,0.5297931792261963
0.12988185649735762,0.43568696712791466
0.3626772813386919,0.5297931792261963
0.4254955809012889,0.5297931792261963
0.06325135075783361,0.24677858976266995
0.12920585856481248,0.4343104157301219
0.20526683877827645,0.5190534991867278
0.3696184639658001,0.5297931792261963
0.2496741448282907,0.5256558356243186
0.22305171581783118,0.5229103668575291
0.40407044419473603,0.5297931792261963
0.34853851280849124,0.5297931792261963
0.2953622655410681,0.5297931792261963
0.39187853395438577,0.5297931792261963
0.37463311610492495,0.5297931792261963
0.16120964417792966,0.4865952700935333
0.12591894977195178,0.4274131460690915
0.1766335530436583,0.5026336333318308
0.110609463383747,0.39174492971547253
0.10012084326879334,0.36394754424095066
0.3953388567122206,0.5297931792261963
0.3626224475975866,0.5297931792261963
0.1275785212668405,0.4309052832410541
0.25545232860250977,0.5266480901014328
0.2841684021714856,0.5297931792261963
0.2916158966542962,0.5297931792261963
0.4603526026536427,0.5297931792261963
0.4349457154914989,0.5297931792261963
0.22615404171613657,0.5232855387928527
0.27392233325815396,0.5297931792261963
0.1875939774575504,0.5107732609527064
0.47398000820797503,0.5297931792261963
0.24801272726499562,0.5254311404559967
0.3612624466040965,0.5297931792261963
0.11538008559030355,0.40350267286605884
0.06036461368486057,0.23649805878716879
0.2896614666569733,0.5297931792261963
0.4805326895554381,0.5297931792261963
0.16480553766402184,0.49082730991868234
0.07626309560180344,0.2912659607231554
0.1512586525345635,0.47317659787186167
0.03534747668369742,0.142407557831034
0.45628571153459346,0.5297931792261963
0.4285829403923785,0.5297931792261963
0.45583935119995694,0.5297931792261963
0.18879062110156491,0.5115126796172383
0.49574622097039517,0.5297931792261963
0.47825437871934257,0.5297931792261963
0.3371699043444391,0.5297931792261963
0.3816996116070576,0.5297931792261963
0.1261629633168178,0.4279270369489229
0.14342677197303988,0.46082366077617826
0.3175422270060406,0.5297931792261963
0.45015182262378306,0.5297931792261963
0.39778613736676405,0.5297931792261963
0.03527156018263533,0.14208495709868552
0.4380648570107073,0.5297931792261963
0.4748228902483346,0.5297931792261963
0.2589390535870782,0.52743605268561
0.3341269206771385,0.5297931792261963
0.09664966332095182,0.3540987933454433
0.4440374461115052,0.5297931792261963
0.2920588029399983,0.5297931792261963
0.3898190995480621,0.5297931792261963
0.011124986203425558,0.045382279879171095
0.3875826692390735,0.5297931792261963
0.2559309849036179,0.5267448580459791
0.29753030934544966,0.5297931792261963
0.4403546031564764,0.5297931792261963
0.013930071422629087,0.05687660130675115
0.4775748956390443,0.5297931792261963
0.3881557617638657,0.5297931792261963
0.19146430378772245,0.5130639047486213
0.43326876134362985,0.5297931792261963
0.3629321329657671,0.5297931792261963
0.32222871335470615,0.5297931792261963
0.19039330677696548,0.5124656091353176
0.13970378434001057,0.4543724887910503
0.4206099062744363,0.5297931792261963
0.03994895240146662,0.16031013855354728
0.3374843481069056,0.5297931792261963
0.39753166931904543,0.5297931792261963
0.3023200715770659,0.5297931792261963
0.09062676320172797,0.3364958517626423
0.38254054172033075,0.5297931792261963
0.15856080719705473,0.483258773847332
0.1687491512831743,0.4951365060270965
0.3749967052543453,0.5297931792261963
0.09634993790013646,0.3532425708380778
0.4883382502184586,0.5297931792261963
0.08691380642588808,0.3252077268002884
0.16440757717354404,0.4903976225649136
0.00016466226851763466,0.0006514997173137314
0.2821596692895257,0.5297931792261963
0.43467775199987424,0.5297931792261963
0.31580284071528103,0.5297931792261963
0.3648648494295196,0.5297931792261963
0.4606103112552814,0.5297931792261963
0.11481295390555313,0.40212724097266944
0.40045888287882125,0.5297931792261963
0.04971599143881722,0.19752615733881201
0.2703000275820159,0.5297931792261963
0.2789232652335655,0.5297931792261963
0.16825435100872949,0.4946029661543294
0.15892831006011177,0.4837275715364461
0.4913330782591104,0.5297931792261963
0.26089451999845215,0.5279641237509477
0.02259195691126653,0.09182381618495908
0.19138915697484055,0.5130246088228679
0.2021083727259838,0.5179601079558441
0.20466620778603772,0.5188614528274978
0.3118451662367239,0.5297931792261963
0.336385355602687,0.5297931792261963
0.3751034012296238,0.5297931792261963
0.4935089023294239,0.5297931792261963
0.1477583805134154,0.46784625466553187
0.265159523986731,0.5293319325486084
0.49095180383015885,0.5297931792261963
0.22196682023165787,0.522760862226462
0.337103582627051,0.5297931792261963
0.47813201661940063,0.5297931792261963
0.2833594524472373,0.5297931792261963
0.46326752226393086,0.5297931792261963
0.3132381902083301,0.5297931792261963
0.0449470585554802,0.17950342268404454
0.2119771083579317,0.5209225356561037
0.3157280216144787,0.5297931792261963
0.07054990145810547,0.27214534715307576
0.2256978871664836,0.5232366213279434
0.19897555595633554,0.5167162071839175
0.2287185338832578,0.5235612860679472
0.10499353796016347,0.3771836715747451
0.44096933314363645,0.5297931792261963
0.14383980036492372,0.46151450572780656
0.33329489503790266,0.5297931792261963
0.19048861407294676,0.5125119081556402
0.2968976195641735,0.5297931792261963
0.23224156705017424,0.5238950726912243
0.0832349235991614,0.3137606840674537
0.10207338667495008,0.3692736193342271
0.4802218871692091,0.5297931792261963
0.4268248173403918,0.5297931792261963
0.20639509210807394,0.519406085982612
0.4249494459288483,0.5297931792261963
0.15697069763017663,0.4811696056783177
0.08684302054408083,0.3250133016609713
0.04264737547603159,0.1706760445687484
0.21878924112115367,0.5222767963485332
0.10102094417989255,0.3663864217907626
0.06141621536334074,0.24029474755190988
0.27354253839507414,0.5297931792261963
0.2582904826015961,0.5272796595120667
0.21504687600556488,0.5215932079249468
0.06890236662149485,0.2664625931712765
0.3006152445104718,0.5297931792261963
0.14025238190343448,0.45535095832463685
0.16935502417310155,0.49577970779184916
0.4741850638081593,0.5297931792261963
0.2510412733216191,0.5258616085599522
0.005670651139074223,0.023141305183674167
0.4305327549958687,0.5297931792261963
0.4354294905393466,0.5297931792261963
0.423138634019489,0.5297931792261963
0.2426148390978033,0.5248219699241549
0.059494329502281784,0.2333874835240846
0.2969558039325423,0.5297931792261963
0.49731574463724254,0.5297931792261963
0.12525129651176192,0.42595662890650104
0.1759416324077322,0.5020349289067284
0.04609437808973116,0.1838472272214629
0.11084127271186078,0.3923444366863009
0.02788841426898031,0.11300409553701822
0.42174449054258334,0.5297931792261963
0.2357727594044034,0.524205480440152
0.21098461552269127,0.5206783930858175
0.3156780212207694,0.5297931792261963
0.48369113658773516,0.5297931792261963
0.2730076430958754,0.5297931792261963
0.270006081776546,0.5297931792261963
0.35484242981748665,0.5297931792261963
0.42400489402830277,0.5297931792261963
0.006167397568389965,0.02515894504334281
0.294579233124554,0.5297931792261963
0.0017332493088084155,0.007119646587281534
0.05854135693589585,0.22991509853791375
0.19192882452151783,0.5133236280591703
0.45722505800630264,0.5297931792261963
0.009595708394312785,0.03922019313888999
0.3317275524893085,0.5297931792261963
0.39499617823760297,0.5297931792261963
0.072258047357245,0.2778868134390195
0.39629384300797277,0.5297931792261963
0.02245805643861315,0.09129062285717242
0.4985371785351282,0.5297931792261963
0.17058991343131924,0.49701755327355146
0.05382738277766841,0.21274956279720236
0.2193276862676442,0.522365388897464
0.1647078589880201,0.4907189942940507
0.012877278020919702,0.05259619252088514
0.19557677189193567,0.5151836877523103
0.09499085544563068,0.3493713054447068
0.04115795639442249,0.16502287453896067
0.20197176258575583,0.5179063121224313
0.2722756366450989,0.5297931792261963
0.2981880335323444,0.5297931792261963
0.3986416089130224,0.5297931792261963
0.04660659986857052,0.18577985057758115
0.11026732970637115,0.39085479003419477
0.4567399585114185,0.5297931792261963
0.02816537310791134,0.11411644613167633
0.16132627781314396,0.48673926874997137
0.3438376603064213,0.5297931792261963
0.4319960358251714,0.5297931792261963
0.08508764589705237,0.3195512348051167
0.3279389646721222,0.5297931792261963
0.36093234942480745,0.5297931792261963
0.44569233410703585,0.5297931792261963
0.18088216937128399,0.5060932632066425
0.17662470426085258,0.502628362458786
0.42530775679691973,0.5297931792261963
0.0425018804864532,0.1702013972152046
0.12462672140670056,0.42468960459158206
0.3253428724329669,0.5297931792261963
0.2515171777837318,0.5259344494412385
0.4602735492961987,0.5297931792261963
0.026343889771472284,0.10686495554194422
0.21256928971894196,0.5210583355865029
0.029336619659257435,0.11873224072593386
0.20264540312343976,0.5181555519763671
0.3187883913771097,0.5297931792261963
0.1446910237150525,0.46291145087765906
0.17748282220220302,0.5033666557966591
0.06140831545693004,0.24027600702113064
0.06182305978512043,0.24171912118855912
0.37957986309087627,0.5297931792261963
0.3654709321297642,0.5297931792261963
0.012349400135803823,0.05045266279881231
0.4948141533854284,0.5297931792261963
0.2682604103466303,0.5297931792261963
0.21842309677194038,0.522217301303028
0.0588080396885311,0.23091574021442832
0.302580038217533,0.5297931792261963
0.3117157253114183,0.5297931792261963
0.12480391806586977,0.42500880038109357
0.04474685007099727,0.17873374721010854
0.16788242209630566,0.49423183923051744
0.35145159862232933,0.5297931792261963
0.112501184985481,0.39648411228839814
0.43283448684261566,0.5297931792261963
0.3393837486841554,0.5297931792261963
0.07740257001376322,0.29497912715627556
0.31760243107593855,0.5297931792261963
0.038093889219277144,0.15318374638246537
0.29890930844847907,0.5297931792261963
0.38783057881161875,0.5297931792261963
0.1714319855652866,0.49785226201379734
0.3149987632437925,0.5297931792261963
0.23749479973372567,0.5243531660164868
0.3341089683887472,0.5297931792261963
0.05639608523683476,0.22216684427170294
0.36039994395563063,0.5297931792261963
0.4933424876084279,0.5297931792261963
0.2560833221411476,0.5267782525564783
0.34911778473490646,0.5297931792261963
0.40639609347679256,0.5297931792261963
0.06901430940130449,0.2668939615088471
0.49420895688843003,0.5297931792261963
0.056064902658815086,0.22095066081966994
0.25099015208650965,0.5258518177033037
0.4616141325994764,0.5297931792261963
0.0899690230392936,0.33448488218087713
0.46338013457632576,0.5297931792261963
0.4221289108453188,0.5297931792261963
0.027077986704937995,0.10974509417375428
0.3671911367842785,0.5297931792261963
0.06911469981757856,0.2671737087921699
0.26405789353224635,0.5289455663829639
0.20344919085404228,0.5184436415975726
0.0849703913930811,0.31921022354168815
0.25162489099184854,0.5259538188092004
0.42563115884670294,0.5297931792261963
0.44009497942335346,0.5297931792261963
0.4715062311185541,0.5297931792261963
0.10251050466812173,0.37046009185447626
0.30676058557092833,0.5297931792261963
0.006536164417494383,0.02672959990713467
0.29154141493374935,0.5297931792261963
0.3014241357736926,0.5297931792261963
0.18981203817328507,0.5121186960571454
0.24265945752424517,0.524827107946285
0.29780859523456393,0.5297931792261963
0.12544921893760186,0.4264106974346295
0.39736022744477995,0.5297931792261963
0.26907236810806084,0.5297931792261963
0.4006210308232262,0.5297931792261963
0.10202086030984842,0.3691321252829844
0.3651062232832726,0.5297931792261963
0.12754693097118147,0.4308914441292548
0.2042883214768445,0.5187343458549828
0.1754793869599734,0.5016294295797207
0.49535593022357105,0.5297931792261963
0.440012763507931,0.5297931792261963
0.18478779802965983,0.5089332458407554
0.2965998997860425,0.5297931792261963
0.140583984925703,0.45593494725827866
0.08256256103331383,0.3116085095350139
0.4634483634077169,0.5297931792261963
0.11253134759792,0.39654981799336164
0.02256406908762576,0.09175285111360064
0.3593724339666544,0.5297931792261963
0.13599261315747907,0.44759748978349007
0.15389175615035428,0.4769734601585204
0.48687128379497974,0.5297931792261963
0.4845103770616142,0.5297931792261963
0.07049138380825376,0.27190010381998797
0.11680673472554925,0.40687631511511274
0.06741008829779216,0.26134159417111297
0.16396560923809084,0.48988177925791165
0.4801584359170965,0.5297931792261963
0.41918202887416145,0.5297931792261963
0.11022324097247582,0.3907828648662759
0.3222225204229801,0.5297931792261963
0.09862873638046948,0.3597865014666021
0.47066655016349673,0.5297931792261963
0.016094781359369315,0.06561740711202776
0.03449725423022437,0.13910966485180784
0.2904072322779531,0.5297931792261963
0.40720930857766907,0.5297931792261963
0.04919260476952009,0.1955544408373611
0.07176544847604949,0.2761950317573743
0.480774050808184,0.5297931792261963
0.24510148818287286,0.5250826734017953
0.2562912450903704,0.5268225083272017
0.01999110697198614,0.08144451542532871
0.03927352196945366,0.15771063274728564
0.26395372051890464,0.5289092265910714
0.08538069465614584,0.3204858974339905
0.4943801876488187,0.5297931792261963
0.41609132985536745,0.5297931792261963
0.29497256980578473,0.5297931792261963
0.4300807893914291,0.5297931792261963
0.015336847584209556,0.06245293776434347
0.4309013633801742,0.5297931792261963
0.2636801259019625,0.5288193843167318
0.07538088608217686,0.28836714174523786
0.29687899455273414,0.5297931792261963
0.24720266833453242,0.5253301644362194
0.10714934413625044,0.3828794839335172
0.21086625954496424,0.5206516167559304
0.24489795221055533,0.5250592666564283
0.04113281172612265,0.16486253009151247
0.2115660878263157,0.5208271612309684
0.4909951141323357,0.5297931792261963
0.22699369479542597,0.5233816227035611
0.2513605911298075,0.5259117380395654
0.4148653717780411,0.5297931792261963
0.06094689286266547,0.2386468742645787
0.2509441232139465,0.5258470374616242
0.3186837509547927,0.5297931792261963
0.40688150513851995,0.5297931792261963
0.30369615875596817,0.5297931792261963
0.13125687360226646,0.4384427325151651
0.229384963765407,0.5236278607145478
0.3843522698971632,0.5297931792261963
0.4222246202717587,0.5297931792261963
0.12527381954589845,0.42601623548723383
0.4754090528837968,0.5297931792261963
0.1733694122070848,0.4997060287390522
0.060828341452393964,0.2381801828916445
0.28054267690566753,0.5297931792261963
0.06531225733952845,0.25400968583053496
0.41761705830575085,0.5297931792261963
0.0629465430127788,0.2456782221920385
0.40764760965960445,0.5297931792261963
0.24547576266109689,0.5251240871063
0.09283415622064123,0.3430734217149638
0.43602074408287084,0.5297931792261963
0.2534151719301736,0.5262568700661677
0.4489028182753264,0.5297931792261963
0.16558947777254052,0.49172961250108277
0.27732577646522766,0.5297931792261963
0.048853411938698466,0.1942259975550619
0.4831711243733788,0.5297931792261963
0.26961093565818667,0.5297931792261963
0.4756665064327692,0.5297931792261963
0.27434211098040867,0.5297931792261963
0.3442414859016142,0.5297931792261963
0.18487747587860587,0.5089903879525848
0.1751329626801763,0.5013136287725537
0.32908543962463327,0.5297931792261963
0.4086431122202605,0.5297931792261963
0.19277247222227656,0.5137743175307037
0.36576377059668946,0.5297931792261963
0.4400257378672853,0.5297931792261963
0.4519132400419825,0.5297931792261963
0.2661507346872668,0.5297000252098196
0.007800923845516283,0.031874212907966076
0.30955270305459864,0.5297931792261963
0.306248358155,0.5297931792261963
0.15084448300116265,0.47254274239459454
0.42062874990012494,0.5297931792261963
0.4469744822117603,0.5297931792261963
0.41442140342156913,0.5297931792261963
0.003778888866874608,0.015449644481688852
0.09649248212799805,0.35367983917725976
0.07685314956784883,0.2931981164401918
0.10140123267049034,0.36743083802703275
0.4237558134604887,0.5297931792261963
0.19542260530072947,0.515122644377737
0.24823744263017933,0.5254591373176567
0.15841119671977327,0.4830698821747889
0.001889117354269887,0.007730819179291479
0.4403107928923996,0.5297931792261963
0.07821202509007236,0.2976691990140667
0.2845411234695255,0.5297931792261963
0.2847012581144253,0.5297931792261963
0.014642754415773285,0.059760233803023276
0.4977937557349792,0.5297931792261963
0.11701526667428991,0.40740601970051454
0.41670747892966403,0.5297931792261963
0.2704898543608591,0.5297931792261963
0.25515518294461587,0.5265825077418649
0.027221732490299744,0.11038654392197964
0.4522980387286422,0.5297931792261963
0.13765528207782307,0.4507026358498396
0.3529793518524169,0.5297931792261963
0.006050566435187976,0.024733502734119638
0.17114015768947272,0.4975739053978949
0.2695852495743779,0.5297931792261963
0.3330912275602811,0.5297931792261963
0.22671456950213204,0.5233485692725104
0.043016593903487,0.1721375888887854
0.18519176008485672,0.5092056300843893
0.10532350612020874,0.3780820159315095
0.43398586117270854,0.5297931792261963
0.3984038650576673,0.5297931792261963
0.16879591850306563,0.4952017710761977
0.29971492407475453,0.5297931792261963
0.3763597826990566,0.5297931792261963
0.05240284104717885,0.20746539120114582
0.01200850179842261,0.049078306788995385
0.3775022291521727,0.5297931792261963
0.2518551541262471,0.5259884962423427
0.37983326918861005,0.5297931792261963
0.05410280787371352,0.21373253256951597


==> models/amplifier-6x-nf10db.csv <==
x,y
0.047144575175563086,0.27269845918721425
0.158987888877005,0.5244392829137535
0.40072877846286886,0.5297931792262396
0.18991739290891857,0.5297931792262396
0.25070312930769667,0.5297931792262396
0.07023116483855352,0.37811284392065553
0.4893338711306815,0.5297931792262396
0.4843835837714879,0.5297931792262396
0.41625656454980425,0.5297931792262396
0.16262272404302858,0.5249588701941884
0.39269316960019407,0.5297931792262396
0.4630105883796657,0.5297931792262396
0.09336937839986009,0.455036447891895
0.28567456633865224,0.5297931792262396
0.2888594317602643,0.5297931792262396
0.44663414451250893,0.5297931792262396
0.10901338960332829,0.4893533371210802
0.44591551326079076,0.5297931792262396
0.28877549754338205,0.5297931792262396
0.40212761920173756,0.5297931792262396
0.4492227972789979,0.5297931792262396
0.1714548390090072,0.5270197128327206
0.13518269658703747,0.5182021655718578
0.14851048272341028,0.5228695538817687
0.4468254291365498,0.5297931792262396
0.49829341876039496,0.5297931792262396
0.4845281203549987,0.5297931792262396
0.14401265653747963,0.5217857643811813
0.4037678499139575,0.5297931792262396
0.2900234395802065,0.5297931792262396
0.26894120481429107,0.5297931792262396
0.21989654153087423,0.5297931792262396
0.06068876801058248,0.3377565619836277
0.3421865103864849,0.5297931792262396
0.28278562159789306,0.5297931792262396
0.4315153772998534,0.5297931792262396
0.042910847594812174,0.25067554259438063
0.21941754556430398,0.5297931792262396
0.1503377610434925,0.5232147337882507
0.3679472267309853,0.5297931792262396
0.35183118695273574,0.5297931792262396
0.10311365740479556,0.47805936015330064
0.17527591035288687,0.5285708490135377
0.4502158433864617,0.5297931792262396
0.06432782772557344,0.35366411927960234
0.048340985263715885,0.2788031792089189
0.18981783988672302,0.5297931792262396
0.27512611533273085,0.5297931792262396
0.26795421747722353,0.5297931792262396
0.15466009444987583,0.5238716812387864
0.21026675344994034,0.5297931792262396
0.41957997096738436,0.5297931792262396
0.09367909565796134,0.4557965554272058
0.2779764590656137,0.5297931792262396
0.49178394984780965,0.5297931792262396
0.0723520203760119,0.38647516286393757
0.4302639609762277,0.5297931792262396
0.23007940917874115,0.5297931792262396
0.4926834313447279,0.5297931792262396
0.12712434165297076,0.5126303090967259
0.16469434269342442,0.52530755161352
0.16893085816491588,0.5262534628619399
0.35864661479674736,0.5297931792262396
0.2615529851542793,0.5297931792262396
0.4941063056274604,0.5297931792262396
0.42112960714936226,0.5297931792262396
0.2748365213514685,0.5297931792262396
0.208261196797208,0.5297931792262396
0.4331387198366629,0.5297931792262396
0.21598143606460313,0.5297931792262396
0.41505354748590084,0.5297931792262396
0.39631994760587996,0.5297931792262396
0.39009869215692805,0.5297931792262396
0.059350484455372166,0.3316076984000922
0.40356115727270214,0.5297931792262396
0.17993084781703095,0.5297931792262396
0.14550146672561548,0.5221876926733593
0.17380479761852818,0.5279135247159739
0.21249009805352792,0.5297931792262396
0.1941814924788916,0.5297931792262396
0.4056223457947453,0.5297931792262396
0.29886786677588173,0.5297931792262396
0.0970597570323739,0.46436274921187826
0.17516056314553657,0.5285096741418267
0.20051745978574886,0.5297931792262396
0.48865847750740565,0.5297931792262396
0.013362426518694737,0.08161478180126694
0.22875213732170174,0.5297931792262396
0.2668300444963538,0.5297931792262396
0.4736194955953403,0.5297931792262396
0.004353567264629266,0.02663601249983369
0.06479450609223442,0.35567795701164473
0.4686760266378672,0.5297931792262396
0.26771535030769705,0.5297931792262396
0.43720176031755614,0.5297931792262396
0.025180858089331237,0.15186892966937857
0.4355659479536702,0.5297931792262396
0.27952526394549954,0.5297931792262396
0.11449049873442074,0.4981642045125584
0.19399021404831357,0.5297931792262396
0.16998301981266867,0.5265474339151451
0.32001264886210146,0.5297931792262396
0.125963710709612,0.5116131484269545
0.04729964739190806,0.2734647540667448
0.2398145277086346,0.5297931792262396
0.1361242701193811,0.5187021449852199
0.40306634692365706,0.5297931792262396
0.09875394281748173,0.4683796112257467
0.40593452576630196,0.5297931792262396
0.45438897589564264,0.5297931792262396
0.3699639760657034,0.5297931792262396
0.11065212181057998,0.49216213833269584
0.01911270417891736,0.11612521106815278
0.4967535404884911,0.5297931792262396
0.4271389498532322,0.5297931792262396
0.42665025217529534,0.5297931792262396
0.38147229059741156,0.5297931792262396
0.12074800799135171,0.5062953072480412
0.22904007269241677,0.5297931792262396
0.3112371939342309,0.5297931792262396
0.008018841078558436,0.04911066483574756
0.11212496601121241,0.4945629836057488
0.13717287399158934,0.5192127901713365
0.14331912951840742,0.5215798383999587
0.2269446750704872,0.5297931792262396
0.3684334727438276,0.5297931792262396
0.2009500791838465,0.5297931792262396
0.26660085923672283,0.5297931792262396
0.33210817205088905,0.5297931792262396
0.02828358993071861,0.16994507265164116
0.328044846355206,0.5297931792262396
0.26718647348532915,0.5297931792262396
0.32434613790859257,0.5297931792262396
0.035050592161411986,0.20809201417528006
0.016707842906752424,0.10179975681817534
0.22643291137953425,0.5297931792262396
0.17184403461814884,0.5271517083118836
0.3419865031063541,0.5297931792262396
0.35315722360637214,0.5297931792262396
0.17609719176762362,0.528971636360781
0.1553701093291434,0.5239696848371761
0.37857711637388175,0.5297931792262396
0.4873395731905773,0.5297931792262396
0.30022150042599677,0.5297931792262396
0.18631255744210473,0.5297931792262396
0.4072786654570012,0.5297931792262396
0.19714567144214473,0.5297931792262396
0.03632375460772258,0.2151947658322985
0.23096685685090645,0.5297931792262396
0.14139365157613792,0.5209484650310404
0.1330658263969693,0.5169790120753233
0.38183414594871745,0.5297931792262396
0.006856249522909252,0.041996203149238784
0.12193985767234233,0.5076135818168884
0.1753677182070748,0.5286202571573102
0.07856424471797518,0.40934452273960475
0.2575982750477175,0.5297931792262396
0.41077853800963704,0.5297931792262396
0.09362673691701445,0.45568844859402075
0.47086563341745485,0.5297931792262396
0.4897439783868008,0.5297931792262396
0.006796419355020622,0.04164020343224234
0.34594088254321076,0.5297931792262396
0.2735971138791035,0.5297931792262396
0.23083621014808076,0.5297931792262396
0.14068462511983704,0.5206987085876248
0.42355205912824084,0.5297931792262396
0.40781893806949815,0.5297931792262396
0.2953027087052724,0.5297931792262396
0.41958816449979736,0.5297931792262396
0.3049399562784393,0.5297931792262396
0.3827227330292314,0.5297931792262396
0.1486220887880888,0.5228937704269377
0.18063624073962736,0.5297931792262396
0.44441359969814714,0.5297931792262396
0.009192519700744972,0.05617095703741406
0.4052352305930894,0.5297931792262396
0.2088123296816089,0.5297931792262396
0.3000936922955208,0.5297931792262396
0.2864899419880202,0.5297931792262396
0.1478643959754392,0.522738353452385
0.14815574871746645,0.5227974880582936
0.16049746288720412,0.5246448366778601
0.12158835504053672,0.5072258465916262
0.2088587712894785,0.5297931792262396
0.16445814138063491,0.5252642325381311
0.10669781613181628,0.48516267934877194
0.46002467416449816,0.5297931792262396
0.3726590085302937,0.5297931792262396
0.3890638700371806,0.5297931792262396
0.2752906756747866,0.5297931792262396
0.4778012948699038,0.5297931792262396
0.2155238496415806,0.5297931792262396
0.03582073714361622,0.21238216813482924
0.2848453677919865,0.5297931792262396
0.4509789607312508,0.5297931792262396
0.46036004529378055,0.5297931792262396
0.4376932706088512,0.5297931792262396
0.062354556358258484,0.3451784367213035
0.07051645230362247,0.37923501327360504
0.35050613968188066,0.5297931792262396
0.16242259512756452,0.5249268311844032
0.12728368060190143,0.5127595834000541
0.4465108873415425,0.5297931792262396
0.15340342207822233,0.5236968980972354
0.29064720148180184,0.5297931792262396
0.22854001535742052,0.5297931792262396
0.28255022152197456,0.5297931792262396
0.2978439878064652,0.5297931792262396
0.17351932642431195,0.527787103775389
0.4869251668312836,0.5297931792262396
0.2631804904441605,0.5297931792262396
0.4848136520674327,0.5297931792262396
0.4989366967310686,0.5297931792262396
0.17638793562420851,0.5291235685019124
0.06858349491629334,0.37150135290587366
0.22086988729546686,0.5297931792262396
0.04087222761014181,0.23991746566429045
0.39270877608079463,0.5297931792262396
0.20763491962320896,0.5297931792262396
0.1501083847861024,0.5231715582325397
0.22335876923229236,0.5297931792262396
0.14350292654926,0.5216349817913251
0.26057301038573444,0.5297931792262396
0.06309277750337333,0.3483395331091279
0.40500146838978957,0.5297931792262396
0.021670935780426892,0.13122954178542023
0.1280466533821249,0.5134089997244068
0.2369665117181891,0.5297931792262396
0.20061581550907176,0.5297931792262396
0.27347119964746375,0.5297931792262396
0.05611975892890286,0.3167246297811173
0.44293135922398574,0.5297931792262396
0.18291734198114584,0.5297931792262396
0.2668508914889376,0.5297931792262396
0.2578261362344896,0.5297931792262396
0.38017879587064424,0.5297931792262396
0.011406956287092429,0.06972019619448669
0.04186837560714135,0.24520619287081039
0.002949995075584022,0.018052564736386816
0.18597132804185845,0.5297931792262396
0.08926358050031113,0.44359995164479027
0.24621212069164344,0.5297931792262396
0.24669716754630838,0.5297931792262396
0.2267133942078967,0.5297931792262396
0.3415715892922069,0.5297931792262396
0.20768373114730787,0.5297931792262396
0.28559360875265344,0.5297931792262396
0.43771790137981964,0.5297931792262396
0.3794704819842228,0.5297931792262396
0.4189324149384853,0.5297931792262396
0.07287862952915408,0.38851674927179725
0.008577830921267293,0.05250435226552808
0.45793700332896126,0.5297931792262396
0.11653329920201344,0.5010018971380672
0.01599083195596962,0.09752047387918858
0.42845125572421433,0.5297931792262396
0.2818902527116079,0.5297931792262396
0.28466636450203675,0.5297931792262396
0.04984860057097179,0.28630992540274647
0.18003251507188744,0.5297931792262396
0.43910285163559587,0.5297931792262396
0.34320095251116617,0.5297931792262396
0.32178735173300865,0.5297931792262396
0.46777599565892514,0.5297931792262396
0.3116928761149372,0.5297931792262396
0.491955433196657,0.5297931792262396
0.04400854329131465,0.2564571510549752
0.04952958614282771,0.28476084342399277
0.08202912588609035,0.4211858049887744
0.0210069913247376,0.12732478593705798
0.404631871380445,0.5297931792262396
0.30212299929652675,0.5297931792262396
0.21306593036413873,0.5297931792262396
0.08820771392076732,0.44058081956682477
0.47496368148570145,0.5297931792262396
0.28203555121762586,0.5297931792262396
0.16359189522491324,0.525114755109285
0.2071159689456597,0.5297931792262396
0.4399708159441365,0.5297931792262396
0.3301632315379964,0.5297931792262396
0.4791011321116241,0.5297931792262396
0.3282729563705041,0.5297931792262396
0.4330343611708157,0.5297931792262396
0.40309108645127506,0.5297931792262396
0.19475382622208098,0.5297931792262396
0.298893206211071,0.5297931792262396
0.22618778906941195,0.5297931792262396
0.2037495754278964,0.5297931792262396
0.37367659940131914,0.5297931792262396
0.28544448326775085,0.5297931792262396
0.41594611322133485,0.5297931792262396
0.44288597326956447,0.5297931792262396
0.3885195062514336,0.5297931792262396
0.4752954156057968,0.5297931792262396
0.3877449892617476,0.5297931792262396
0.3563120894461402,0.5297931792262396
0.43654704077015016,0.5297931792262396
0.09188400175339739,0.4509929048015446
0.4349374323531492,0.5297931792262396
0.4581073815844185,0.5297931792262396
0.13793523033535593,0.5195666578277659
0.0008987302138985798,0.005566681783908043
0.16415558426471916,0.5252126658151451
0.2624762607105309,0.5297931792262396
0.32183506888355146,0.5297931792262396
0.12213748548524939,0.5078095184769066
0.24755587214869296,0.5297931792262396
0.3360266202408761,0.5297931792262396
0.0739044525692723,0.39232715763461745
0.12898626784559475,0.51414050281687
0.3643321249350565,0.5297931792262396
0.3400325875532553,0.5297931792262396
0.49252013225260194,0.5297931792262396
0.14971614619630352,0.5231015383578914
0.02714463022147462,0.16321592709355554
0.21068695955469147,0.5297931792262396
0.1798094326816757,0.5297931792262396
0.038943465163981617,0.229435078030686
0.1515647557357221,0.52341875612497
0.4637273121254178,0.5297931792262396
0.15516991744075315,0.5239412037575265
0.41419977294483573,0.5297931792262396
0.2620597545296049,0.5297931792262396
0.4329690910402122,0.5297931792262396
0.3755179832387596,0.5297931792262396
0.416909416932525,0.5297931792262396
0.011663579752470288,0.0712228563335159
0.4662881909651588,0.5297931792262396
0.0924546416637364,0.45253946997004796
0.4886634286861573,0.5297931792262396
0.3938112211928585,0.5297931792262396
0.16654366812272847,0.5256763991534558
0.23161491615047042,0.5297931792262396
0.19642646451889334,0.5297931792262396
0.008585259298290793,0.052619892365472265
0.3887402194081193,0.5297931792262396
0.3412699674223765,0.5297931792262396
0.3620954957067233,0.5297931792262396
0.3888028933611485,0.5297931792262396
0.10854709081045749,0.4885601823510818
0.22079222878100696,0.5297931792262396
0.0765903628506805,0.4022867375895761
0.24439902922438456,0.5297931792262396
0.3272673272367084,0.5297931792262396
0.20401724239890612,0.5297931792262396
0.15232268291415518,0.5235389895176862
0.22993620852920493,0.5297931792262396
0.2267960977354712,0.5297931792262396
0.40985538749090245,0.5297931792262396
0.43636201090712684,0.5297931792262396
0.2110927239482563,0.5297931792262396
0.23937452409464827,0.5297931792262396
0.411985730253495,0.5297931792262396
0.19353659616949925,0.5297931792262396
0.4315372573358885,0.5297931792262396
0.44684191836846826,0.5297931792262396
0.25260771017722716,0.5297931792262396
0.38400678675880673,0.5297931792262396
0.04100956038651865,0.24069720240013215
0.11526563755005204,0.49925254234020017
0.07206301155663436,0.3853218562512619
0.018836202131102653,0.11445403556973496
0.43518907308870963,0.5297931792262396
0.47858019326534895,0.5297931792262396
0.2280675773796621,0.5297931792262396
0.19757083206602966,0.5297931792262396
0.04186502494543476,0.24520548126410704
0.4317387284226929,0.5297931792262396
0.3569929187740884,0.5297931792262396
0.24318219620633125,0.5297931792262396
0.4230953007239903,0.5297931792262396
0.13924282056482418,0.5201251955938605
0.25309817357842296,0.5297931792262396
0.35014363654472175,0.5297931792262396
0.4147564960063976,0.5297931792262396
0.45938373463376464,0.5297931792262396
0.36844797340126884,0.5297931792262396
0.3197171960272996,0.5297931792262396
0.227887288743296,0.5297931792262396
0.2965690080221362,0.5297931792262396
0.44708262570030255,0.5297931792262396
0.2259465379400742,0.5297931792262396
0.23045804772410267,0.5297931792262396
0.1652180778997579,0.5254085379817486
0.3252618799697186,0.5297931792262396
0.28395935460714505,0.5297931792262396
0.3650163631640098,0.5297931792262396
0.33211333593837533,0.5297931792262396
0.4847464357669908,0.5297931792262396
0.2972205980993727,0.5297931792262396
0.1777445343001829,0.5297931792262396
0.11041857981632919,0.49175540711713733
0.36910685073193333,0.5297931792262396
0.46299986352821454,0.5297931792262396
0.1871093420435515,0.5297931792262396
0.053722890783692134,0.3053520291110492
0.09792259666631681,0.46648873307996747
0.3146556027736075,0.5297931792262396
0.06137203368521399,0.3407128606284826
0.46617672053624565,0.5297931792262396
0.3615516764404107,0.5297931792262396
0.215031643275151,0.5297931792262396
0.19650174558568495,0.5297931792262396
0.3580997468739741,0.5297931792262396
0.49314962083895325,0.5297931792262396
0.238795342453876,0.5297931792262396
0.2943437296541892,0.5297931792262396
0.21072822250093798,0.5297931792262396
0.4323721260551522,0.5297931792262396
0.09823519542220488,0.46718468717757217
0.1607200640901661,0.5246743117455691
0.209002434009657,0.5297931792262396
0.08443793212535844,0.4290071712394277
0.13811861870410724,0.5196418165622484
0.14036264334672222,0.5205722264662385
0.08816767219749494,0.4404330944378696
0.2896006071621483,0.5297931792262396
0.2614837548612325,0.5297931792262396
0.20330846395079927,0.5297931792262396
0.11050043181142427,0.4919210169413428
0.3287503532243605,0.5297931792262396
0.3879711878661157,0.5297931792262396
0.09006249462739502,0.44591708531371915
0.46029091411667405,0.5297931792262396
0.0026524675809023734,0.016239692715867768
0.3735406980339554,0.5297931792262396
0.4974745894531572,0.5297931792262396
0.4261893937377428,0.5297931792262396
0.10435580957239804,0.4805995407686076
0.28600172704487786,0.5297931792262396
0.3456107108361248,0.5297931792262396
0.2132121738805165,0.5297931792262396
0.012325855009829467,0.07527642314069018
0.24060480929838485,0.5297931792262396
0.24598859815848834,0.5297931792262396
0.39104529611812827,0.5297931792262396
0.3101710347902663,0.5297931792262396
0.43551568573832,0.5297931792262396
0.45725813515722474,0.5297931792262396
0.028222434914411065,0.1695219079491322
0.006588112430872095,0.04047721158433785
0.49556006190132457,0.5297931792262396
0.21655007699040302,0.5297931792262396
0.08392251928213112,0.4273445579147185
0.20284418374190155,0.5297931792262396
0.35393069755712897,0.5297931792262396
0.11770168550773147,0.502565242190206
0.4339972532772917,0.5297931792262396
0.3208417355875096,0.5297931792262396
0.09615300622339673,0.4621000707236454
0.4076635178731097,0.5297931792262396
0.015901961869839998,0.09690303384639332
0.34241606632382593,0.5297931792262396
0.09659364461712716,0.4632403898800335
0.4232041536305705,0.5297931792262396
0.005271396513334581,0.032347508138594265
0.19085375007690875,0.5297931792262396
0.20333265950043067,0.5297931792262396
0.4244598114614387,0.5297931792262396
0.17113838821079624,0.5269112213524424
0.4496251819081444,0.5297931792262396
0.1305259797271669,0.5152833327213937
0.37210528466420406,0.5297931792262396
0.4170939070372419,0.5297931792262396
0.40589667430416493,0.5297931792262396
0.1404192814171183,0.5205935238037814
0.32187100218803005,0.5297931792262396
0.32659948738213085,0.5297931792262396
0.2641320165318617,0.5297931792262396
0.33804843502239273,0.5297931792262396
0.4293898668334427,0.5297931792262396
0.3351664979226769,0.5297931792262396
0.24943764628822956,0.5297931792262396
0.2099141336496561,0.5297931792262396
0.44499918366563695,0.5297931792262396
0.19945108506430986,0.5297931792262396
0.2456331664091358,0.5297931792262396
0.0816155274949178,0.41977393329412627
0.2591733463355256,0.5297931792262396
0.32169208326792,0.5297931792262396
0.05897135988372709,0.3299684934469368
0.288427815262444,0.5297931792262396
0.34565343127795656,0.5297931792262396
0.0066319018618855585,0.040591137918508796
0.04987165454500753,0.2864181555346969
0.10055953728599737,0.47253532286153344
0.38736259781583054,0.5297931792262396
0.21058952669908992,0.5297931792262396
0.3299416240858374,0.5297931792262396
0.4487371857026727,0.5297931792262396
0.39461636831152574,0.5297931792262396
0.05824162212390277,0.3266441101581473
0.06125833085850396,0.3402589532386815
0.40659103746038666,0.5297931792262396
0.19142742292838277,0.5297931792262396
0.25502321632128067,0.5297931792262396
0.27636661598833473,0.5297931792262396
0.10141460504505095,0.4744204220529993
0.2584001830652651,0.5297931792262396
0.07171540119822417,0.3839697098192687
0.3955231914564424,0.5297931792262396
0.3725092117491425,0.5297931792262396
0.0574539227332827,0.3229701465247424
0.32873379479507464,0.5297931792262396
0.2982959769911193,0.5297931792262396
0.4213137945285688,0.5297931792262396
0.22969358006640422,0.5297931792262396
0.2129971558465975,0.5297931792262396
0.36704166818559786,0.5297931792262396
0.19074651230995904,0.5297931792262396
0.1697249336428045,0.5264741731667919
0.45316053249446364,0.5297931792262396
0.4542941549117547,0.5297931792262396
0.07491731832930926,0.3961504493392118
0.0016601717162371687,0.010217243910969277
0.18290117060183864,0.5297931792262396
0.18680944617891537,0.5297931792262396
0.2920468193064963,0.5297931792262396
0.32506656616188323,0.5297931792262396
0.3404197873878815,0.5297931792262396
0.06424808694795126,0.35338064356572835
0.15599676827172276,0.5240508046357745
0.4396352636086753,0.5297931792262396
0.4290728813974961,0.5297931792262396
0.09635226476708025,0.46260952400698035
0.02056064736241231,0.12476669645260559
0.05264492734800402,0.3001645462057597
0.292502040930361,0.5297931792262396
0.1384526732085603,0.5197960559720214
0.20227311224114952,0.5297931792262396
0.47275191136904793,0.5297931792262396
0.02458883546166013,0.14845814442435717
0.30203314618441507,0.5297931792262396
0.4242745530215736,0.5297931792262396
0.4118453720495361,0.5297931792262396
0.4910518471193717,0.5297931792262396
0.4174415826302133,0.5297931792262396
0.1979419870860844,0.5297931792262396
0.2279020090458445,0.5297931792262396
0.4509658237388059,0.5297931792262396
0.36840171064409694,0.5297931792262396
0.12018354601072984,0.5056218023235493
0.3112935524492401,0.5297931792262396
0.4145183267655995,0.5297931792262396
0.20767391130400642,0.5297931792262396
0.0891721492701204,0.44336448515407156
0.23835231047687322,0.5297931792262396
0.09058951755153671,0.44739451813502984
0.48110788266136373,0.5297931792262396
0.10305203333328389,0.4779218346910587
0.37448338069408904,0.5297931792262396
0.044151451984473344,0.2572261187651343
0.3647893705384112,0.5297931792262396
0.23863989092337534,0.5297931792262396
0.4092532771772975,0.5297931792262396
0.3373387264318673,0.5297931792262396
0.16291414729127213,0.52500257359523
0.22392760575462822,0.5297931792262396
0.2784351025544251,0.5297931792262396
0.21751892185309862,0.5297931792262396
0.030824693526813607,0.1843852152588759
0.0887767505505363,0.44222263482228596
0.4192889195440256,0.5297931792262396
0.04753633640024851,0.2747021388078387
0.38160495194451355,0.5297931792262396
0.13479919864032236,0.5179908898424771
0.31359198909162017,0.5297931792262396
0.2388448546619576,0.5297931792262396
0.05415326587956576,0.307429805931048
0.44652215630867237,0.5297931792262396
0.011030482298401256,0.0674161709259951
0.08998087580522024,0.44571184963314975
0.04755504928735371,0.2748107325337157
0.18951198316029516,0.5297931792262396
0.12633041135027223,0.5119111923556127
0.2772894813413322,0.5297931792262396
0.14543449019744337,0.5221716372838267
0.04573488076673765,0.2654656887653895
0.09512684798593057,0.459577433326035
0.1211600199587533,0.5067539460539168
0.25144273495977704,0.5297931792262396
0.3358371012116165,0.5297931792262396
0.03286213094066304,0.19593118718247465
0.3073087365432223,0.5297931792262396
0.25853167613291156,0.5297931792262396
0.26332058147649684,0.5297931792262396
0.4483474001645091,0.5297931792262396
0.026522901631295892,0.15973979552116577
0.2747784542891756,0.5297931792262396
0.38321673375507465,0.5297931792262396
0.21003842812482093,0.5297931792262396
0.03201001954810406,0.19114044286305115
0.2212347442884035,0.5297931792262396
0.35132502720230846,0.5297931792262396
0.03663823117479914,0.21689400140690332
0.4502392273664136,0.5297931792262396
0.2456083957170262,0.5297931792262396
0.29435795241197055,0.5297931792262396
0.09509416450197489,0.4595101613243183
0.42156861996661343,0.5297931792262396
0.3123878859617503,0.5297931792262396
0.13611294818249398,0.5186976185713773
0.10524064370806807,0.482368556356306
0.12957063248563688,0.5145905563681494
0.35550991426262635,0.5297931792262396
0.3490127972536718,0.5297931792262396
0.15432149494761388,0.5238274690260101
0.4668528270452963,0.5297931792262396
0.14033586028978873,0.5205612491001299
0.08005352006258204,0.41451969082826917
0.46681047795091396,0.5297931792262396
0.48675964483420586,0.5297931792262396
0.41210687464910273,0.5297931792262396
0.32425563275325336,0.5297931792262396
0.1617029336677056,0.5248167617255003
0.3839699433489069,0.5297931792262396
0.3523016829744099,0.5297931792262396
0.2665981353649647,0.5297931792262396
0.0020212686696839954,0.012321490660247514
0.08403389327151772,0.4276945016471702
0.23557564941522818,0.5297931792262396
0.330995092099707,0.5297931792262396
0.22606904119927418,0.5297931792262396
0.3634195554421373,0.5297931792262396
0.33309961826194284,0.5297931792262396
0.33292711194596447,0.5297931792262396
0.08408604272724451,0.42784869669988973
0.22016261144366434,0.5297931792262396
0.11841476978323517,0.5034714159448412
0.4371515173128072,0.5297931792262396
0.47409379964123294,0.5297931792262396
0.19977111099630335,0.5297931792262396
0.39219379124052334,0.5297931792262396
0.3615613825235773,0.5297931792262396
0.3741774456138324,0.5297931792262396
0.3981037789377407,0.5297931792262396
0.11024277054675435,0.4914812883643608
0.05298177891267325,0.301776212304381
0.032070101300493925,0.19149529554272526
0.3391709860781554,0.5297931792262396
0.26662069293163904,0.5297931792262396
0.4661416137627845,0.5297931792262396
0.43396634131474615,0.5297931792262396
0.41857075384950737,0.5297931792262396
0.42865423180787776,0.5297931792262396
0.46188551997030614,0.5297931792262396
0.3059307671452942,0.5297931792262396
0.4433020367168982,0.5297931792262396
0.4443354787270897,0.5297931792262396
0.3184744806865061,0.5297931792262396
0.14751494076745697,0.5226634426045066
0.026201575847276448,0.15781580635038295
0.16470120983529596,0.5253098034971508
0.48135366601635904,0.5297931792262396
0.45191451704683583,0.5297931792262396
0.17456676087104206,0.5282416685779604
0.013963174500643272,0.0851877898894773
0.2793053553250091,0.5297931792262396
0.026721262559426084,0.1608362136444245
0.4403431980826348,0.5297931792262396
0.3271940318749151,0.5297931792262396
0.05349933718785754,0.30434768024152625
0.4118290405783991,0.5297931792262396
0.3853164252734154,0.5297931792262396
0.2673234330230612,0.5297931792262396
0.2457193974419553,0.5297931792262396
0.4559019606159211,0.5297931792262396
0.36189255711135254,0.5297931792262396
0.1499428361082566,0.5231386195307017
0.34476289876162425,0.5297931792262396
0.2045629859660864,0.5297931792262396
0.009680111367658506,0.05928908750885015
0.45123792250102485,0.5297931792262396
0.10590922481097648,0.48365190756354415
0.2149008000278972,0.5297931792262396
0.3122000105514716,0.5297931792262396
0.09744606398926742,0.46532315550396475
0.0625740821609515,0.34608214281853544
0.363335261667091,0.5297931792262396
0.1428813289326411,0.5214402367827029
0.2578723410482889,0.5297931792262396
0.11695139828971096,0.5015735850171225
0.3318974180230485,0.5297931792262396
0.2844123163693744,0.5297931792262396
0.04554599768685996,0.26454036012672577
0.045705530678953055,0.2652966383574663
0.08047355102670156,0.4159292838456648
0.1558359887262456,0.5240297015546241
0.3381892841950932,0.5297931792262396
0.36805174389116335,0.5297931792262396
0.07909119145073634,0.4111846699802724
0.19056379868451295,0.5297931792262396
0.012546221610212627,0.07668832825553512
0.2096900543194271,0.5297931792262396
0.32027100453371415,0.5297931792262396
0.27347010477013056,0.5297931792262396
0.27192880715303025,0.5297931792262396
0.2522163525704722,0.5297931792262396
0.20921942655430892,0.5297931792262396
0.3942667070870159,0.5297931792262396
0.19013010957878623,0.5297931792262396
0.41318385660238377,0.5297931792262396
0.011910400748184835,0.07275888256771547
0.01486764068172175,0.09059262315652168
0.35044152664530925,0.5297931792262396
0.06971434910620855,0.376072310704243
0.3228024039726876,0.5297931792262396
0.16814539910837956,0.5260487755209953
0.19975265285578658,0.5297931792262396
0.0516553600814042,0.29527827447143934
0.33390131011010793,0.5297931792262396
0.22511372490976872,0.5297931792262396
0.04817543253211459,0.27794221724712137
0.35644588758185375,0.5297931792262396
0.2846572273150454,0.5297931792262396
0.03086149467775473,0.18451368764630635
0.4628604692953625,0.5297931792262396
0.12406901491709826,0.5098196339265958
0.16406478287002407,0.5251960264791042
0.05051795918626051,0.2896549890932691
0.007704187424131925,0.047161381246667355
0.19254035402189373,0.5297931792262396
0.4183553534700389,0.5297931792262396
0.4666445669657604,0.5297931792262396
0.24991637490053503,0.5297931792262396
0.49529195774034634,0.5297931792262396
0.4269611442009175,0.5297931792262396
0.08207256032223131,0.42134411726463455
0.21751457592941226,0.5297931792262396
0.4422400611901008,0.5297931792262396
0.15137171204053484,0.523383297298144
0.259700263753898,0.5297931792262396
0.1857411073834075,0.5297931792262396
0.43999739983264413,0.5297931792262396
0.47874323704743554,0.5297931792262396
0.31554132753362374,0.5297931792262396
0.40473394170882065,0.5297931792262396
0.18670352781609417,0.5297931792262396
0.19628424699177321,0.5297931792262396
0.35540082289743713,0.5297931792262396
0.40928127174482165,0.5297931792262396
0.23935713805521736,0.5297931792262396
0.045560240252119855,0.26452474025660755
0.4377715035813427,0.5297931792262396
0.0433286653599006,0.2528723389820592
0.00978230514905798,0.05993895080655139
0.07018416582520204,0.37796166322266683
0.2960628296984712,0.5297931792262396
0.2524001049742668,0.5297931792262396
0.3056709953196873,0.5297931792262396
0.47543503511889357,0.5297931792262396
0.424358317862284,0.5297931792262396
0.0660146232220723,0.3608575946814443
0.2847157835900513,0.5297931792262396
0.26663967658940957,0.5297931792262396
0.4788530565673266,0.5297931792262396
0.4379069619062523,0.5297931792262396
0.24594293929903305,0.5297931792262396
0.45028261447423623,0.5297931792262396
0.045687209371705895,0.2653029342964085
0.3227317914990191,0.5297931792262396
0.20155407827514138,0.5297931792262396
0.4806432104938677,0.5297931792262396
0.14514138695443157,0.5220972787895778
0.07832387231268412,0.4084900577018199
0.17019403223347385,0.5266134499476873
0.19050252598393358,0.5297931792262396
0.01625000777186414,0.09893510620121249
0.12318990980373057,0.5089228189331234
0.04437193058901984,0.25833221434187936
0.07351349413059005,0.390873222548409
0.4230013810045611,0.5297931792262396
0.016919873828271703,0.10304051560822101
0.2582362831829897,0.5297931792262396
0.1257134290312812,0.5113652070131718
0.03912442151181894,0.23044864524946812
0.2895600649370875,0.5297931792262396
0.09179717897911377,0.4507010957061422
0.2715667069782951,0.5297931792262396
0.04222452717242814,0.24699779625417426
0.49240534425402327,0.5297931792262396
0.324857664800024,0.5297931792262396
0.09805591777711059,0.4667695562305387
0.2345277688178703,0.5297931792262396
0.12437176273928235,0.5100974764910159
0.16227769787740742,0.5249014474390002
0.4721074898507503,0.5297931792262396
0.3778229711937007,0.5297931792262396
0.0769847063817457,0.4037169703526372
0.012018937555295706,0.07342720993553879
0.37730526864096003,0.5297931792262396
0.3826309122957277,0.5297931792262396
0.2549382343835686,0.5297931792262396
0.053627696697307214,0.3048233418547004
0.13964657146919174,0.5202926195332629
0.28767420210478273,0.5297931792262396
0.29947535413884024,0.5297931792262396
0.46090942160964915,0.5297931792262396
0.44486218022343565,0.5297931792262396
0.24327219519900628,0.5297931792262396
0.2128244359134947,0.5297931792262396
0.07545158307161881,0.39813835926332813
0.16072009982279867,0.524673399290904
0.40197816273544956,0.5297931792262396
0.4099128465590897,0.5297931792262396
0.4478388019218086,0.5297931792262396
0.09201245178899947,0.45134555880934407
0.03287016625984074,0.19591569605865797
0.06681948457012044,0.364244432725576
0.185459275359234,0.5297931792262396
0.2448970438338524,0.5297931792262396
0.3224931753022644,0.5297931792262396
0.43920356766240715,0.5297931792262396
0.0458600861336419,0.266107479947036
0.3636152550850882,0.5297931792262396
0.09391208020065989,0.4563796091169216
0.3990282252669509,0.5297931792262396
0.20841465720167762,0.5297931792262396
0.2767078353679816,0.5297931792262396
0.44818394711973236,0.5297931792262396
0.10957930403814953,0.49033617383644373
0.3769263259047196,0.5297931792262396
0.11305132271957996,0.49598519049938455
0.29771062574175955,0.5297931792262396
0.37189716101679243,0.5297931792262396
0.17621796219695585,0.5290440164025363
0.0958333596740375,0.4613442118943391
0.4365041582118108,0.5297931792262396
0.10654837189313004,0.48485020515703503
0.008109050527920325,0.049564228702129065
0.20581699414184074,0.5297931792262396
0.4162814128787345,0.5297931792262396
0.4158597500067195,0.5297931792262396
0.4544079204341926,0.5297931792262396
0.42600500345895553,0.5297931792262396
0.3358601421204724,0.5297931792262396
0.04731665361426757,0.27355843649182027
0.2741608714426194,0.5297931792262396
0.10194097864566859,0.47557372335807424
0.3037276935454289,0.5297931792262396
0.4581474292890209,0.5297931792262396
0.4659004558340528,0.5297931792262396
0.18365478859094192,0.5297931792262396
0.3812808424637914,0.5297931792262396
0.4987456254337776,0.5297931792262396
0.31836477546252545,0.5297931792262396
0.1987994962035905,0.5297931792262396
0.11194649162926523,0.49427191524265607
0.3872614092711978,0.5297931792262396
0.3091059620800264,0.5297931792262396
0.35025089936143045,0.5297931792262396
0.19833552055049675,0.5297931792262396
0.14769230644621933,0.5227021581617223
0.09876354541695731,0.46844046185832333
0.20551552589928368,0.5297931792262396
0.27668727219198547,0.5297931792262396
0.4220193275345854,0.5297931792262396
0.030837336191876064,0.18440087221566792
0.31738787790192896,0.5297931792262396
0.11524707707502907,0.4992371115127223
0.2772420897185557,0.5297931792262396
0.34750210815199317,0.5297931792262396
0.016275758782353933,0.09917958498541185
0.22310159943101487,0.5297931792262396
0.10475236901126339,0.4813822668225482
0.21942673185071154,0.5297931792262396
0.19482681084540215,0.5297931792262396
0.09673637521160494,0.46358856297478296
0.49752234901121134,0.5297931792262396
0.00840299178781212,0.051453322678058286
0.49741045699376507,0.5297931792262396
0.18592338999260577,0.5297931792262396
0.12244160435685181,0.5081592295886883
0.3238402287530796,0.5297931792262396
0.31014601539008624,0.5297931792262396
0.10328827875016383,0.47839238652919047
0.07614859485611963,0.4006705562038881
0.45656397338144084,0.5297931792262396
0.3849185040672221,0.5297931792262396
0.17632126373931517,0.5290953239159664
0.022769431615496993,0.13773035663805414
0.4719637122325685,0.5297931792262396
0.2955680835428924,0.5297931792262396
0.14949190657698586,0.5230604153040548
0.07355812017412605,0.39107264117450524
0.39710278369801394,0.5297931792262396
0.39644913296659573,0.5297931792262396
0.4352701886075404,0.5297931792262396
0.35428506954608907,0.5297931792262396
0.20310589584662392,0.5297931792262396
0.2326730833647913,0.5297931792262396
0.052290010263080944,0.29834941508261026
0.3507871113795501,0.5297931792262396
0.31062158742333035,0.5297931792262396
0.08379850392589788,0.42690784672905674
0.3518909144795853,0.5297931792262396
0.3873588234395384,0.5297931792262396
0.4666279900933428,0.5297931792262396
0.1445513116371262,0.5219344476277356
0.08121391135816841,0.41847518130902156
0.3383390872067714,0.5297931792262396
0.19933775801520465,0.5297931792262396
0.26735840698884,0.5297931792262396
0.1962174798205094,0.5297931792262396
0.36649393652903683,0.5297931792262396
0.3030387073601384,0.5297931792262396
0.38377935271768665,0.5297931792262396
0.21414030848999704,0.5297931792262396
0.290724162508176,0.5297931792262396
0.13973724979097935,0.5203285404649116
0.3218117655450575,0.5297931792262396
0.43874594068290435,0.5297931792262396
0.204057910101486,0.5297931792262396
0.18953054193280194,0.5297931792262396
0.14046900954877994,0.5206126178231181
0.2679384687383203,0.5297931792262396
0.22040595075458885,0.5297931792262396
0.28623896558695294,0.5297931792262396
0.3400581650805421,0.5297931792262396
0.12147248026043622,0.5071008518859477
0.04554150239453597,0.2644693386535719
0.13540041350135812,0.5183141451549823
0.1304147301126266,0.515213425912962
0.4094339932506241,0.5297931792262396
0.4965112044989985,0.5297931792262396
0.3159686177639223,0.5297931792262396
0.4896798413409983,0.5297931792262396
0.4415052174847013,0.5297931792262396
0.015560368276369141,0.09477012565570242
0.1459913699514364,0.5223110103962418
0.10552416288772198,0.48288804019502557
0.12063228906039836,0.506140392486316
0.40022226758505497,0.5297931792262396
0.2476659632431763,0.5297931792262396
0.019241567404646165,0.11695915478751034
0.2031329581993872,0.5297931792262396
0.30053571761099895,0.5297931792262396
0.44247919115942413,0.5297931792262396
0.3972833416444248,0.5297931792262396
0.4356038735561344,0.5297931792262396
0.19393086656152808,0.5297931792262396
0.07320798169720438,0.3897031523063575
0.41459275481897345,0.5297931792262396
0.23121054037656585,0.5297931792262396
0.3374953089658221,0.5297931792262396
0.1369856465774188,0.5191252425151844
0.037385671961707556,0.2210339020640665
0.1814375178177613,0.5297931792262396
0.42806053647676295,0.5297931792262396
0.18606719324989374,0.5297931792262396
0.2823410720708232,0.5297931792262396
0.4602220840385112,0.5297931792262396
0.022768345518842714,0.13771813197861218
0.0972875586677619,0.4648966697614815
0.2619365405632378,0.5297931792262396
0.028359173377110358,0.17034776414505665
0.013397077408812907,0.08182316178636631
0.3120631822124041,0.5297931792262396
0.1419558478020404,0.5211428233956261
0.33673232179404233,0.5297931792262396
0.1879241325244545,0.5297931792262396
0.1770029132083918,0.5294529793622421
0.13448392009061466,0.5178137886298851
0.4399068964363464,0.5297931792262396
0.31930754779192194,0.5297931792262396
0.2930701219803244,0.5297931792262396
0.40373981270588727,0.5297931792262396
0.012650069112918882,0.07726193184397882
0.2663630672683515,0.5297931792262396
0.44781775971752813,0.5297931792262396
0.18482791024393147,0.5297931792262396
0.13412885500250477,0.5176072693183558
0.36078040146041845,0.5297931792262396
0.2730280475605977,0.5297931792262396
0.29254987869642146,0.5297931792262396
0.1247600254459173,0.5104860915996368
0.1394926553163896,0.5202364694382081
0.3574579557239561,0.5297931792262396
0.1217250852475929,0.5073795742742151
0.24995445294339613,0.5297931792262396
0.27823962705409366,0.5297931792262396
0.4696272581510822,0.5297931792262396
0.311282284742203,0.5297931792262396
0.4099637299209173,0.5297931792262396
0.30327588408201017,0.5297931792262396
0.3489164120696439,0.5297931792262396
0.2111936192911072,0.5297931792262396
0.16002395034080502,0.5245791544054742
0.17689922575650124,0.5293981004290935
0.3665169372585155,0.5297931792262396
0.43968132773508034,0.5297931792262396
0.4429938476394118,0.5297931792262396
0.29682602164275695,0.5297931792262396
0.22763616881700316,0.5297931792262396
0.31450419746781255,0.5297931792262396
0.13943009489098684,0.5202048007446168
0.45595579956912524,0.5297931792262396
0.10821631782627439,0.4879583156599793
0.14064120423765425,0.5206784627922407
0.3629285884304098,0.5297931792262396
0.28133172838630627,0.5297931792262396
0.38488257870582504,0.5297931792262396
0.1035797918087411,0.47901231911157904
0.4926774738519324,0.5297931792262396
0.043270603112047445,0.2525731532027372
0.4898863692992918,0.5297931792262396
0.21761278671457918,0.5297931792262396
0.47156846334011154,0.5297931792262396
0.3202148239152292,0.5297931792262396
0.2507467143303635,0.5297931792262396
0.22896534153266795,0.5297931792262396
0.012512897417000846,0.07638649742184973
0.33547520336855663,0.5297931792262396
0.011939935533578694,0.07287152708909704
0.2646608956837835,0.5297931792262396
0.4285717462439881,0.5297931792262396
0.3181068179281292,0.5297931792262396
0.11394641400363331,0.4973518910008186
0.49435498049221127,0.5297931792262396
0.4226472384138412,0.5297931792262396
0.1873186261148263,0.5297931792262396
0.4735560820549538,0.5297931792262396
0.30984867796821675,0.5297931792262396
0.2533002881285061,0.5297931792262396
0.26646167853097924,0.5297931792262396
0.27568146796156084,0.5297931792262396
0.04200072567190671,0.24588032883650093
0.32436675040672475,0.5297931792262396
0.3810302983071751,0.5297931792262396
0.3336718296696185,0.5297931792262396
0.40912045888336673,0.5297931792262396
0.3803977248803882,0.5297931792262396
0.01186506324495773,0.07251254205857154
0.45840687491859,0.5297931792262396
0.43573099767098655,0.5297931792262396
0.45793429635185173,0.5297931792262396
0.36804880714531046,0.5297931792262396
0.038279527493623955,0.22593641481173674
0.051942423920243175,0.2967057848206968
0.2107452699411893,0.5297931792262396
0.4205632142527879,0.5297931792262396
0.4298789139970817,0.5297931792262396
0.2866476111404678,0.5297931792262396
0.2329321721187962,0.5297931792262396
0.43851450146921545,0.5297931792262396
0.4778027978507698,0.5297931792262396
0.32721931070769283,0.5297931792262396
0.2625542375063547,0.5297931792262396
0.04378458154288217,0.2553628285285504
0.42018771921591314,0.5297931792262396
0.22237936080673876,0.5297931792262396
0.47440798805234663,0.5297931792262396
0.41953003158557317,0.5297931792262396
0.19263809472294663,0.5297931792262396
0.06411604626717021,0.3528384124405715
0.48775482840247714,0.5297931792262396
0.013129931457683652,0.0801596570517959
0.07153969902970775,0.38330322045916065
0.14905724294217587,0.522975635133072
0.334222354334397,0.5297931792262396
0.42535986675839665,0.5297931792262396
0.15666092001300047,0.5241372893378348
0.3900096288009162,0.5297931792262396
0.47073314352922685,0.5297931792262396
0.2829063146095197,0.5297931792262396
0.14549940738153028,0.5221900486549889
0.21156603259561219,0.5297931792262396
0.3783785356252638,0.5297931792262396
0.42093305395274105,0.5297931792262396
0.42571051140422045,0.5297931792262396
0.020541211093313527,0.12467031791555032
0.09686038363486704,0.4638942703364644
0.38372469057428077,0.5297931792262396
0.367152449515635,0.5297931792262396
0.41465699111323495,0.5297931792262396
0.3384718884231163,0.5297931792262396
0.49796567493394367,0.5297931792262396
0.4515787582835994,0.5297931792262396
0.49598846637597765,0.5297931792262396
0.26167498878870243,0.5297931792262396
0.10644652790940923,0.48465177014639926
0.4524785504354592,0.5297931792262396
0.24419303170561368,0.5297931792262396
0.07782041301375087,0.4067155852172169
0.297143940532039,0.5297931792262396
0.30405510537836933,0.5297931792262396
0.32243930950001737,0.5297931792262396
0.3503783964202795,0.5297931792262396
0.08420672854168582,0.428282787905565
0.2524388901407452,0.5297931792262396
0.48841391210686663,0.5297931792262396
0.0873666577152632,0.438043232493497
0.04429642492770447,0.25795118901323844
0.32594727465995416,0.5297931792262396
0.1979851059573483,0.5297931792262396
0.2540659456137442,0.5297931792262396
0.09637910817353029,0.462715939778558
0.46455881451657577,0.5297931792262396
0.25382777268199264,0.5297931792262396
0.02712849216926949,0.16313868050806016
0.21992409081853098,0.5297931792262396
0.4940045427232465,0.5297931792262396
0.17611540182422925,0.5289816411152616
0.07196148436253663,0.38487631996761357
0.4508947944152411,0.5297931792262396
0.2536697485558287,0.5297931792262396
0.07003247198016505,0.3772985672290924
0.44236523656594867,0.5297931792262396
0.34091064015279604,0.5297931792262396
0.14339097684523228,0.5215992257345721
0.297315797501327,0.5297931792262396
0.042636070369759416,0.24928927665505007
0.31517354769784955,0.5297931792262396
0.21063115602765436,0.5297931792262396
0.10286238529914749,0.4775104084196227
0.4347485531306678,0.5297931792262396
0.1637426060263546,0.5251381275367021
0.48254878300461146,0.5297931792262396
0.08481847142401033,0.43016551286282234
0.23408599245154482,0.5297931792262396
0.13017470081441945,0.5150406548304661
0.4880834760596408,0.5297931792262396
0.329168090364578,0.5297931792262396
0.15069606978900957,0.5232736316654555
0.029450137655689546,0.17659656054321518
0.44257151583736304,0.5297931792262396
0.2621200057798455,0.5297931792262396
0.20274333778774195,0.5297931792262396
0.21308380739498917,0.5297931792262396
0.28429220224888185,0.5297931792262396
0.20653686733980875,0.5297931792262396
0.451211206057792,0.5297931792262396
0.3538578697284086,0.5297931792262396
0.47303747045344235,0.5297931792262396
0.049943700419311454,0.286750487887278
0.24237412305868222,0.5297931792262396
0.41083298261186746,0.5297931792262396
0.14814461248629068,0.5227936915787904
0.2464673611923207,0.5297931792262396
0.4487794208629149,0.5297931792262396
0.40591318711822655,0.5297931792262396
0.42244112107108384,0.5297931792262396
0.10356093761503055,0.4789929883844721
0.3715227058211075,0.5297931792262396
0.059952958598164185,0.3343860957183949
0.26486583015560194,0.5297931792262396
0.006631300228567116,0.04063169796891278
0.29445094658798887,0.5297931792262396
0.43193230103426977,0.5297931792262396
0.11491342930661369,0.4987584359304002
0.10334039393594807,0.4785073051969435
0.13800692372795786,0.5195943008500711
0.13717488105922027,0.5192131497445974
0.054937645989039774,0.3110950820660507
0.4008046522605614,0.5297931792262396
0.3432880660646416,0.5297931792262396
0.339734865710279,0.5297931792262396
0.3477457357978555,0.5297931792262396
0.36448597661648596,0.5297931792262396
0.25990383257068755,0.5297931792262396
0.2499955111613124,0.5297931792262396
0.44641705308138835,0.5297931792262396
0.31624464301835553,0.5297931792262396
0.2833427123685381,0.5297931792262396
0.03367741835234589,0.2005102164095817
0.3565775279958488,0.5297931792262396
0.36192775923773246,0.5297931792262396
0.44816627347400306,0.5297931792262396
0.17026328254775075,0.5266342042665959
0.3689450527575666,0.5297931792262396
0.36357244814855366,0.5297931792262396
0.10206391695310435,0.4758234732128326
0.3626042779633486,0.5297931792262396
0.4937248466937874,0.5297931792262396
0.446429070057518,0.5297931792262396
0.14817455956649211,0.5227969506831669
0.040803797444876555,0.2395616642171644
0.46501318031942607,0.5297931792262396
0.12055759980468628,0.506067680897413
0.006508197257299009,0.03989671450989218
0.20276081517293665,0.5297931792262396
0.2896825819153679,0.5297931792262396
0.46844675360490434,0.5297931792262396
0.41695687311735774,0.5297931792262396
0.3127705513583634,0.5297931792262396
0.4009444793990599,0.5297931792262396
0.3707206680102525,0.5297931792262396
0.2909300593172456,0.5297931792262396
0.2671174771159185,0.5297931792262396
0.40207983363931693,0.5297931792262396
0.0083197873026562,0.050983467647478097
0.10320527078184799,0.4782419245348103
0.14843968032676197,0.5228540798878828
0.4517353929760678,0.5297931792262396
0.2765816388224366,0.5297931792262396
0.33624567101550173,0.5297931792262396
0.06416030393395483,0.35300903316049886
0.08483319643702075,0.43021669849555544
0.07882408826663406,0.41029214436828787
0.1466485171957762,0.5224657795896039
0.48232221823587335,0.5297931792262396
0.07418746904046947,0.39341000436567547
0.13604349701518348,0.5186487149793316
0.2799465029587168,0.5297931792262396
0.023070657274682826,0.13959679144228163
0.37796349574372573,0.5297931792262396
0.0262461068497854,0.15803766663759797
0.10016509384862177,0.471630631339497
0.042848421903511014,0.250416901211078
0.037362106465904155,0.22088517582893516
0.10961903056960387,0.49041596097480317
0.49736638048700593,0.5297931792262396
0.3260292404402081,0.5297931792262396
0.10526289347354828,0.4823856305582494
0.02575879263737496,0.15516219295377603
0.06137632697100398,0.34084484075941596
0.04126240745588533,0.2420050813062521
0.13372291326246416,0.5173742398738639
0.38558139556416304,0.5297931792262396
0.3026780114415684,0.5297931792262396
0.11246042127004813,0.49507012229858655
0.4539107425195345,0.5297931792262396
0.3608104847518118,0.5297931792262396
0.41975456114707893,0.5297931792262396
0.4416800274906422,0.5297931792262396
0.16343165159641432,0.525088752626139
0.17500075793686587,0.5284383412225792
0.16597054186893434,0.5255561047085742
0.11996550367574743,0.5053640005462311
0.053424236038684625,0.3038678500941992
0.030718791001956958,0.1837413569180191
0.24109924915966113,0.5297931792262396
0.3220122982278735,0.5297931792262396
0.19165884394621752,0.5297931792262396
0.2135591707542437,0.5297931792262396
0.22229363967572902,0.5297931792262396
0.42242945482774874,0.5297931792262396
0.43579472279114984,0.5297931792262396
0.14619956925065158,0.5223585560994113
0.056279789733897856,0.31745847427671164
0.2725045228527168,0.5297931792262396
0.4281260463568376,0.5297931792262396
0.32383739931376443,0.5297931792262396
0.3720604169917409,0.5297931792262396
0.1855808164602124,0.5297931792262396
0.11430909829114982,0.49787375989699817
0.2847476615533469,0.5297931792262396
0.03736246012086575,0.2208781624657024
0.31372624216434053,0.5297931792262396
0.29552197398590024,0.5297931792262396
0.42869626859927085,0.5297931792262396
0.45671303532176283,0.5297931792262396
0.4606974597856531,0.5297931792262396
0.3498266363932636,0.5297931792262396
0.27261672820533395,0.5297931792262396
0.24911260042033623,0.5297931792262396
0.2504644905130599,0.5297931792262396
0.4761439101845843,0.5297931792262396
0.192976516115698,0.5297931792262396
0.28933455077502396,0.5297931792262396
0.14715512463197006,0.5225811536285699
0.41291617263985514,0.5297931792262396
0.04461151815928738,0.2596057906540991
0.1730630952112755,0.5276075042423828
0.023317546887152485,0.1409377302385483
0.2993087312977156,0.5297931792262396
0.1748407905460152,0.5283607931420621
0.3249044610021437,0.5297931792262396
0.01506743457915155,0.09186653835633933
0.22022384624176589,0.5297931792262396
0.3599060333260506,0.5297931792262396
0.06980302553485745,0.37641352463660666
0.35323953232990124,0.5297931792262396
0.22618042819756357,0.5297931792262396
0.1530224179855626,0.5236387684257665
0.0832185175804836,0.4250640558581065
0.4344329605443602,0.5297931792262396
0.28098696867017126,0.5297931792262396
0.333217163238787,0.5297931792262396
0.2074014283914853,0.5297931792262396
0.2093843253604581,0.5297931792262396
0.3948110047025886,0.5297931792262396
0.015366427814061778,0.09358606052891831
0.40876182992221327,0.5297931792262396
0.17890990625948483,0.5297931792262396
0.2746380507197702,0.5297931792262396
0.1904608162113932,0.5297931792262396
0.3908955410022372,0.5297931792262396
0.3828643197082051,0.5297931792262396
0.4654303491527647,0.5297931792262396
0.018092644250539858,0.10995463725186017
0.2028135028204684,0.5297931792262396
0.21395759089744976,0.5297931792262396
0.08115344253411833,0.41824826034587154
0.27641470831490317,0.5297931792262396
0.1748333219494969,0.5283650600700084
0.13278137556778102,0.5168031902680579
0.34912305116690195,0.5297931792262396
0.009672907428131983,0.05913242646282839
0.18569489054219518,0.5297931792262396
0.11553888616518071,0.4996322236526984
0.14290301321995902,0.5214526741055734
0.4762082912528509,0.5297931792262396
0.05752237423849321,0.3232878224653088
0.4347938426792717,0.5297931792262396
0.44641629663399174,0.5297931792262396
0.4043226093375196,0.5297931792262396
0.21667869696994757,0.5297931792262396
0.09823622570830498,0.4672107838394572
0.1871809361787059,0.5297931792262396
0.3655226663553591,0.5297931792262396
0.019444808040065154,0.11814395321285427
0.06257432350403108,0.3461298983980307
0.3407642011463717,0.5297931792262396
0.48352201487326146,0.5297931792262396
0.2104068456768683,0.5297931792262396
0.04259342803770888,0.24899603986929678
0.10156224349206067,0.47476029429501987
0.3208884802928505,0.5297931792262396
0.3392573707287567,0.5297931792262396
0.4107161241035662,0.5297931792262396
0.1547004966001574,0.5238787787536504
0.3091423756723176,0.5297931792262396
0.3949036022259064,0.5297931792262396
0.4761394753372594,0.5297931792262396
0.33815515560371895,0.5297931792262396
0.19398111652456074,0.5297931792262396
0.49530285507192157,0.5297931792262396
0.15271165754162008,0.523596581065778
0.31505119016610716,0.5297931792262396
0.3127365262009901,0.5297931792262396
0.027291300524115547,0.16412267712092812
0.16413723729919744,0.5252090938386937
0.22419217934924246,0.5297931792262396
0.15380672260767103,0.5237546594856497
0.16321857781663562,0.525052061334624
0.0039425769119177945,0.02420538135048978
0.014961676461033913,0.09133266079168029
0.10180655264796412,0.47528527510692836
0.14812318577810935,0.5227915069671288
0.29632058032880715,0.5297931792262396
0.444107529193731,0.5297931792262396
0.3309824666489807,0.5297931792262396
0.4737760931751505,0.5297931792262396
0.19784121791771414,0.5297931792262396
0.2104717398683339,0.5297931792262396
0.06844355385990952,0.3709008647499406
0.311848902972967,0.5297931792262396
0.27264181079400335,0.5297931792262396
0.17286469269678667,0.5275307455551086
0.4065168129340754,0.5297931792262396
0.19964264987654462,0.5297931792262396
0.38583470049691543,0.5297931792262396
0.3167948865260344,0.5297931792262396
0.18979194398231475,0.5297931792262396
0.021434993075504505,0.12992825707008843
0.07910398674526908,0.4112172433620351
0.05625535420726058,0.3173627662833497
0.27858628093468957,0.5297931792262396
0.1241908540070909,0.5099249766838524
0.40121721078667993,0.5297931792262396
0.30089021877767497,0.5297931792262396
0.3505804745874844,0.5297931792262396
0.43530612034989963,0.5297931792262396
0.4372879102048975,0.5297931792262396
0.12628959562595904,0.5119069017894236
0.23191224487641215,0.5297931792262396
0.3119687669582079,0.5297931792262396
0.21055608291543243,0.5297931792262396
0.4156692839290247,0.5297931792262396
0.43999689503397404,0.5297931792262396
0.04523562789355595,0.2628151429631352
0.25622946644372296,0.5297931792262396
0.10860038726362314,0.48861078078832426
0.39320067817017185,0.5297931792262396
0.1496500155527768,0.5230905565218937
0.4522617604494816,0.5297931792262396
0.18907160429888326,0.5297931792262396
0.2149381369198063,0.5297931792262396
0.41969977895127464,0.5297931792262396
0.07957849239427672,0.412899689691888
0.04462567575166004,0.2598120524854241
0.010437141032776709,0.06386730834069322
0.2718020980613601,0.5297931792262396
0.24572422691728074,0.5297931792262396
0.1591662421113924,0.5244644479306508
0.09069484892977642,0.44770080548260216
0.44157063633318716,0.5297931792262396
0.11308691898389284,0.4960339273807756
0.37956149020572727,0.5297931792262396
0.09543499017017221,0.4603513444759978
0.376059861221961,0.5297931792262396
0.3751481152782124,0.5297931792262396
0.49237754152678687,0.5297931792262396
0.198727163282982,0.5297931792262396
0.30712615200653076,0.5297931792262396
0.49400831935300366,0.5297931792262396
0.11235182442923375,0.4949096672938635
0.30782573203992364,0.5297931792262396
0.30570439797979126,0.5297931792262396
0.41630073429285613,0.5297931792262396
0.35908663767879845,0.5297931792262396
0.01656619686003935,0.10079390712615408
0.16643148244814288,0.5256531962246656
0.49621211154381917,0.5297931792262396
0.2870486581526929,0.5297931792262396
0.3041587505543709,0.5297931792262396
0.2966412090006869,0.5297931792262396
0.14242088627380373,0.5212990797166476
0.4809177581860155,0.5297931792262396
0.12413335600725905,0.509876853914116
0.4544362765293678,0.5297931792262396
0.43241742007914213,0.5297931792262396
0.15839765264469324,0.5243626961934035
0.1313338915157457,0.5158445060563321
0.17040176113756011,0.5266759178302431
0.11619585002136446,0.5005535029107406
0.3613086038127711,0.5297931792262396
0.16496732339393988,0.5253621629511032
0.38543165627453213,0.5297931792262396
0.16988521454202454,0.5265178249638904
0.35638173963202546,0.5297931792262396
0.286870148312358,0.5297931792262396
0.18950170114513343,0.5297931792262396
0.21578569065931785,0.5297931792262396
0.3455343995846622,0.5297931792262396
0.1363229358530798,0.5188005475586592
0.2056792894078417,0.5297931792262396
0.23195437759401827,0.5297931792262396
0.32892678922724294,0.5297931792262396
0.2309692559359368,0.5297931792262396
0.3438422586066035,0.5297931792262396
0.09776217314905017,0.4660802692766381
0.4481590438972527,0.5297931792262396
0.10028576536562739,0.4719288840547285
0.09819191581855807,0.46709690961656314
0.19873122101985158,0.5297931792262396
0.12791129868834367,0.513279210822743
0.005860652310929582,0.03592414421209407
0.23624581531656136,0.5297931792262396
0.009508897796500382,0.0581738470419808
0.06356928095869502,0.35038991078966064
0.05924138949314289,0.33115503829978055
0.3868696772202252,0.5297931792262396
0.48668789024312914,0.5297931792262396
0.39581182530854525,0.5297931792262396
0.017256272837529285,0.10497421398796833
0.3176199833221696,0.5297931792262396
0.3593384764526771,0.5297931792262396
0.15440960836026651,0.5238379659743021
0.31983846907219726,0.5297931792262396
0.09984555399407335,0.4709200074121735
0.12531231974937995,0.5110092538991258
0.3776717439004715,0.5297931792262396
0.11358435959242519,0.496806630629608
0.28850589988027053,0.5297931792262396
0.29605373426905485,0.5297931792262396
0.09532378675733727,0.46005544018440275
0.29463771943497485,0.5297931792262396
0.12791303364855855,0.5132898048309772
0.40996763668082814,0.5297931792262396
0.06363567007733334,0.3506736743044057
0.3972993927296183,0.5297931792262396
0.029463131162116074,0.17659635699294426
0.16343684338647896,0.5250900892237391
0.1907283519729281,0.5297931792262396
0.17306072379035536,0.5276072088696981
0.08607964498411952,0.43411282353491143
0.18369732455342153,0.5297931792262396
0.4086101271630575,0.5297931792262396
0.35730867579483344,0.5297931792262396
0.22359386210470716,0.5297931792262396
0.18442484887549276,0.5297931792262396
0.30651403516666215,0.5297931792262396
0.02694476496133491,0.16218911408853948
0.32450855960446856,0.5297931792262396
0.4639545375685714,0.5297931792262396
0.2913941867621252,0.5297931792262396
0.3142278703911454,0.5297931792262396
0.45183293093699856,0.5297931792262396
0.02256372439516874,0.13665844564743443
0.41078660910836684,0.5297931792262396
0.2045135504105281,0.5297931792262396
0.4063820131405018,0.5297931792262396
0.15485323851687965,0.5238991456962202
0.41922926887881984,0.5297931792262396
0.21321131660800136,0.5297931792262396
0.10946011160796093,0.49015164995371013
0.3839193166448398,0.5297931792262396
0.08073621392180486,0.41683930074439546
0.12862316124877526,0.5138627405555738
0.17343042089415922,0.5277536745707846
0.38845050889079985,0.5297931792262396
0.02044693110673379,0.12402859289051604
0.32945367327837827,0.5297931792262396
0.4746142803709695,0.5297931792262396
0.2983533392897065,0.5297931792262396
0.1463292027541921,0.522392087279407
0.4392874849708002,0.5297931792262396
0.19982551714413033,0.5297931792262396
0.016897486889066116,0.1027891904627627
0.3445767802544263,0.5297931792262396
0.27145264021463966,0.5297931792262396
0.4073543008030482,0.5297931792262396
0.006255993012660388,0.0383041456685459
0.07765111659168955,0.406137830708679
0.004891165669420716,0.030032357741624528
0.40583128934363255,0.5297931792262396
0.13474494726424519,0.5179617040740755
0.08035519335719454,0.41554146130528513
0.14104958049425054,0.520826620492386
0.31392869944815444,0.5297931792262396
0.36675331605959843,0.5297931792262396
0.11428198328176448,0.497852227462936
0.04559090500579993,0.26469946574474223
0.3992843963188426,0.5297931792262396
0.018813858204583922,0.11432456432414868
0.015823988540504874,0.09639459975563984
0.12049397066093354,0.505982217778996
0.39599887400289446,0.5297931792262396
0.2959128786036321,0.5297931792262396
0.39119174322504124,0.5297931792262396
0.4227587792553262,0.5297931792262396
0.150597504965496,0.5232589185901562
0.2681876082054915,0.5297931792262396
0.1524052380194676,0.5235516788399366
0.419324406507373,0.5297931792262396
0.4584339916627092,0.5297931792262396
0.2163693340335216,0.5297931792262396
0.4213690521044139,0.5297931792262396
0.40210431681260944,0.5297931792262396
0.49748922581090504,0.5297931792262396
0.3303400107256275,0.5297931792262396
0.020429740046791156,0.12394009487414988
0.46485447711299394,0.5297931792262396
0.03798943040150249,0.22429422899875134
0.37644633740126493,0.5297931792262396
0.30034188425451047,0.5297931792262396
0.2522381088677878,0.5297931792262396
0.19354185522288453,0.5297931792262396
0.1861718015710651,0.5297931792262396
0.16578684217639583,0.5255181781279716
0.1558593231965995,0.5240333740816466
0.33827384023061874,0.5297931792262396
0.12403424133782315,0.5097746884832127
0.2775271959311255,0.5297931792262396
0.43185904722447355,0.5297931792262396
0.4123134958692231,0.5297931792262396
0.05427194945499508,0.3080173502582656
0.044552366260223686,0.2592851058291698
0.3059482556838294,0.5297931792262396
0.28470014373312835,0.5297931792262396
0.09716457175581894,0.4646359181358548
0.06821626284860444,0.36996884235175276
0.28758977584719014,0.5297931792262396
0.33122609018117455,0.5297931792262396
0.461208317788346,0.5297931792262396
0.122407281698718,0.5081253024243675
0.1797046257968145,0.5297931792262396
0.2052317462770279,0.5297931792262396
0.12480350950161367,0.5105275195982523
0.3712983760754763,0.5297931792262396
0.3335178595030979,0.5297931792262396
0.16003530237930974,0.5245801485861346
0.0627268819358045,0.34675940932585536
0.21370029393088363,0.5297931792262396
0.013576960067370247,0.0828899110148362
0.25056127049369525,0.5297931792262396
0.4845618909812783,0.5297931792262396
0.4005624629377356,0.5297931792262396
0.12743352738163588,0.5128935477474511
0.28248592824861557,0.5297931792262396
0.37513381116750255,0.5297931792262396
0.3282677412919085,0.5297931792262396
0.1662617837433985,0.525619275505992
0.13751417563910584,0.5193717026161175
0.10412242477677175,0.48012947557310703
0.29728195570833027,0.5297931792262396
0.41542732869120835,0.5297931792262396
0.19270466868369496,0.5297931792262396
0.25699483903595005,0.5297931792262396
0.37845859567037443,0.5297931792262396
0.43437304453891085,0.5297931792262396
0.2409354838467166,0.5297931792262396
0.08970710412452637,0.44487186896143976
0.2257093812881485,0.5297931792262396
0.23912356010517066,0.5297931792262396
0.14203365726857176,0.5211680352891341
0.23087439768076745,0.5297931792262396
0.24790406903491674,0.5297931792262396
0.34460580383157613,0.5297931792262396
0.4058190879701835,0.5297931792262396
0.39090653307168144,0.5297931792262396
0.01095589016952131,0.06692056475799849
0.2994799028090498,0.5297931792262396
0.4417495593853558,0.5297931792262396
0.2247518512553568,0.5297931792262396
0.3242707089301617,0.5297931792262396
0.15762110846907545,0.5242596090651991
0.4976112230709649,0.5297931792262396
0.1161889056308758,0.5005608202632902
0.25068569666044827,0.5297931792262396
0.275968637407116,0.5297931792262396
0.44637382448314045,0.5297931792262396
0.4913135372958022,0.5297931792262396
0.004341234421401219,0.026671750684985167
0.3407752947410246,0.5297931792262396
0.48988033429018407,0.5297931792262396
0.43325450265093235,0.5297931792262396
0.1992466416250328,0.5297931792262396
0.13466237177207602,0.5179168068169725
0.2791673365980959,0.5297931792262396
0.18858869141641532,0.5297931792262396
0.029664173335573085,0.17775096275040875
0.38382387286769953,0.5297931792262396
0.006338070104271676,0.03896616786524157
0.2160292802065124,0.5297931792262396
0.40570321695119865,0.5297931792262396
0.45104342567513966,0.5297931792262396
0.07874390761411643,0.4099740083163659
0.09016876395889034,0.4462044973848333
0.16419247550863292,0.5252194193473958
0.47871668017889824,0.5297931792262396
0.21123818153443513,0.5297931792262396
0.4326462725223465,0.5297931792262396
0.467813681525142,0.5297931792262396
0.09868981991446002,0.46823698001388275
0.4030242460365508,0.5297931792262396
0.16319856015654133,0.5250512623714632
0.43341275735543844,0.5297931792262396
0.36666436860587015,0.5297931792262396
0.27652060815266954,0.5297931792262396
0.4202949717766302,0.5297931792262396
0.2638435514326432,0.5297931792262396
0.17124122339101355,0.5269450273285204
0.347193529173401,0.5297931792262396
0.30254293807853166,0.5297931792262396
0.07685916093052225,0.40329661418820767
0.14141937059582854,0.5209547480068871
0.3399822020360837,0.5297931792262396
0.42048084465060115,0.5297931792262396
0.11910178103735192,0.504316615187738
0.4207804301161885,0.5297931792262396
0.34870627550688593,0.5297931792262396
0.4952114943653125,0.5297931792262396
0.0729932457783447,0.3888763348044698
0.3382394017557783,0.5297931792262396
0.35785022488549667,0.5297931792262396
0.28436817975985607,0.5297931792262396
0.1687319847880127,0.5262047094091301
0.10760571133082397,0.4868129659440885
0.0105734940615691,0.06472922738136426
0.06483686964512952,0.3558900557400769
0.2033596207653947,0.5297931792262396
0.10437628509741997,0.4806416304441038
0.25522303743664543,0.5297931792262396
0.1709910379195339,0.5268631202350574
0.2508446466093808,0.5297931792262396
0.1393927656891284,0.5201929085130145
0.18957548267434476,0.5297931792262396
0.2639090228370387,0.5297931792262396
0.004834343734740898,0.029603924941936626
0.029892686350446562,0.17908866278599808
0.3147194718318102,0.5297931792262396
0.1487054220683296,0.5229093478417762
0.14768571945861425,0.5227005995689451
0.03681195159888501,0.21788877230356096
0.3282509996751219,0.5297931792262396
0.0574684836832261,0.32306638393358544
0.43686519855654476,0.5297931792262396
0.05031404257225924,0.28866653026044914
0.28505410465498904,0.5297931792262396
0.09808368750556057,0.4668259399139118
0.4723705020634442,0.5297931792262396
0.3305107026772617,0.5297931792262396
0.3463631925299619,0.5297931792262396
0.14083917448863265,0.520754601988171
0.4426019083378497,0.5297931792262396
0.3651181417403896,0.5297931792262396
0.10239987450215687,0.4765364756633306
0.062422878999110976,0.3454047418953658
0.26405734306208123,0.5297931792262396
0.45074495304425605,0.5297931792262396
0.42921998376025877,0.5297931792262396
0.22445789388566306,0.5297931792262396
0.1691640573532751,0.5263133760629445
0.26441574795148415,0.5297931792262396
0.31938592978580926,0.5297931792262396
0.45280910819403203,0.5297931792262396
0.47901406516380346,0.5297931792262396
0.4698035277786071,0.5297931792262396
0.36073801239901077,0.5297931792262396
0.3254945534670586,0.5297931792262396
0.21627230311665052,0.5297931792262396
0.4825545633333425,0.5297931792262396
0.38645449176699803,0.5297931792262396
0.4148946232274412,0.5297931792262396
0.3389209719248024,0.5297931792262396
0.3632666993972446,0.5297931792262396
0.1500948978238283,0.5231704039563206
0.02626809568889038,0.15825828877734058
0.45595590468055847,0.5297931792262396
0.09007121691362041,0.44590650120425995
0.07381089506209232,0.39196757481725636
0.3317302515006031,0.5297931792262396
0.2525793557551309,0.5297931792262396
0.34152019513588655,0.5297931792262396
0.1505005360081345,0.5232418805640622
0.3391634764526223,0.5297931792262396
0.05135717608795776,0.2937600128524727
0.420266952250095,0.5297931792262396
0.30805990620510365,0.5297931792262396
0.11957302396004338,0.5049166651251192
0.35037604464554256,0.5297931792262396
0.11172634357414546,0.4938959474778616
0.054719907172856574,0.3101483499057024
0.08869488331698583,0.44198713112593596
0.30174345089607574,0.5297931792262396
0.1993514088639839,0.5297931792262396
0.10469814012928691,0.481276083910262
0.30111020457948295,0.5297931792262396
0.16666182065722546,0.5257009210132614
0.45245831239924933,0.5297931792262396
0.059029445714431195,0.3302367784364715
0.44073581658672323,0.5297931792262396
0.3966823896841646,0.5297931792262396
0.45495378984919127,0.5297931792262396
0.342516112551677,0.5297931792262396
0.21353705596611633,0.5297931792262396
0.04486788282393528,0.2609607236297781
0.11592285422775522,0.5002077550444396
0.1803519096728617,0.5297931792262396
0.32040139952178853,0.5297931792262396
0.062164212619344184,0.3442787910256461
0.3441703524133921,0.5297931792262396
0.2955163920788433,0.5297931792262396
0.12997022511681872,0.5148903508049028
0.4843427923628797,0.5297931792262396
0.4171144249583953,0.5297931792262396
0.23664969870140684,0.5297931792262396
0.08853199599701261,0.44147206195822875
0.1260371587773375,0.5116643376672058
0.4259976939329737,0.5297931792262396
0.4368693188765382,0.5297931792262396
0.29441740528257226,0.5297931792262396
0.4000181033043162,0.5297931792262396
0.3047336724330316,0.5297931792262396
0.1210411814002954,0.5065949192788308
0.4935944329428283,0.5297931792262396
0.1645743443656339,0.5252861512281262
0.18289930748042865,0.5297931792262396
0.05090523287747051,0.2915166378329293
0.3663165482983953,0.5297931792262396
0.0209738277507176,0.12717939107361184
0.4204048281934934,0.5297931792262396
0.31452504291322403,0.5297931792262396
0.044922842705346355,0.2611937493916402
0.44945001435192045,0.5297931792262396
0.1504672684593606,0.5232347983515516
0.2609323824508075,0.5297931792262396
0.32279594398682576,0.5297931792262396
0.4908486495579251,0.5297931792262396
0.2845133182748507,0.5297931792262396
0.24685697076761465,0.5297931792262396
0.4283247072117542,0.5297931792262396
0.1085531179052015,0.48854700625305586
0.30653276946156416,0.5297931792262396
0.4423911469739637,0.5297931792262396
0.26133097400076244,0.5297931792262396
0.10690131205266107,0.4855318035572987
0.27481204442278107,0.5297931792262396
0.26617447457000976,0.5297931792262396
0.4096673476563251,0.5297931792262396
0.3263125852014377,0.5297931792262396
0.18238462420549612,0.5297931792262396
0.4157702106475223,0.5297931792262396
0.40233272267887077,0.5297931792262396
0.25774122480473277,0.5297931792262396
0.06139760923599136,0.3409471227768452
0.1222228385245081,0.5079065634220867
0.12668292779101192,0.5122384626226235
0.15832043372649146,0.5243532618992477
0.15540897513362661,0.5239743170087751
0.32332352386085933,0.5297931792262396
0.19507855569558463,0.5297931792262396
0.20698616919471502,0.5297931792262396
0.33752842697640456,0.5297931792262396
0.39586539378952224,0.5297931792262396
0.3003014403794348,0.5297931792262396
0.24461820097750875,0.5297931792262396
0.4359899058101317,0.5297931792262396
0.11481495910614309,0.4986177395812393
0.4832114596252445,0.5297931792262396
0.33728902756712303,0.5297931792262396
0.4206332554291905,0.5297931792262396
0.2181213675203681,0.5297931792262396
0.18267824024321655,0.5297931792262396
0.00588027198094182,0.03610822843593158
0.08275708552056343,0.4235247242415469
0.47571080972275703,0.5297931792262396
0.17556820899069597,0.5287123687736873
0.02032988477501596,0.12333534213624127
0.16799598200783267,0.526011419679223
0.28798832976706606,0.5297931792262396
0.3796814470363153,0.5297931792262396
0.052930970418808676,0.3014963607830616
0.26245697164321385,0.5297931792262396
0.1643707392205701,0.5252497472478158
0.3838554984887905,0.5297931792262396
0.08753058528395047,0.4385002409052182
0.26698667390245273,0.5297931792262396
0.40197628678891023,0.5297931792262396
0.289699963744058,0.5297931792262396
0.4905078534069089,0.5297931792262396
0.021757043946100785,0.13175640779714234
0.3008177714226674,0.5297931792262396
0.27146003535298563,0.5297931792262396
0.04535312870813285,0.26349937145292823
0.3612426154626928,0.5297931792262396
0.18057973183382003,0.5297931792262396
0.10916913258857613,0.48964890115264686
0.45879813126845315,0.5297931792262396
0.23170086567316095,0.5297931792262396
0.069405483396968,0.37484334941195135
0.04042324786307483,0.23745935588739175
0.24661403170296553,0.5297931792262396
0.29651185416894665,0.5297931792262396
0.21879907547948052,0.5297931792262396
0.0011811098800151298,0.00717280164000001
0.4983299163697383,0.5297931792262396
0.0852591971147223,0.4315597430845505
0.1473359990032338,0.5226225303704094
0.2301445340528434,0.5297931792262396
0.4193945846246387,0.5297931792262396
0.06851786875461069,0.37122201956269135
0.23070476184934496,0.5297931792262396
0.20857800045667257,0.5297931792262396
0.40073408257340415,0.5297931792262396
0.4774243224214338,0.5297931792262396
0.30050475940247245,0.5297931792262396
0.4397052709153611,0.5297931792262396
0.404229746133128,0.5297931792262396
0.102178882806647,0.47605476091205
0.4689562594035379,0.5297931792262396
0.04917936298636738,0.28302043292728724
0.09781551286944151,0.4661756196821437
0.49706044775235675,0.5297931792262396
0.45750829118397995,0.5297931792262396
0.36988236853694967,0.5297931792262396
0.03508792028630059,0.20834691282596116
0.12018324848598039,0.5056116385170221
0.2099143627337378,0.5297931792262396
0.0796023087099828,0.41294024901074594
0.26272273595415757,0.5297931792262396
0.20517368079870418,0.5297931792262396
0.3268321148651837,0.5297931792262396
0.4802497962607106,0.5297931792262396
0.2636341786325508,0.5297931792262396
0.11898019252639502,0.5041966552022114
0.4230995591484493,0.5297931792262396
0.2034619049379624,0.5297931792262396
0.4884792270651769,0.5297931792262396
0.10766870920016935,0.4869358608821965
0.2897727208524455,0.5297931792262396
0.4479785393809095,0.5297931792262396
0.10313248898297034,0.4780903103352433
0.24007357034785703,0.5297931792262396
0.2782390603568461,0.5297931792262396
0.4826447362481325,0.5297931792262396
0.02937829129213959,0.17616690071428392
0.44878722548187777,0.5297931792262396
0.3506374347109769,0.5297931792262396
0.48691971057019173,0.5297931792262396
0.31210442210625366,0.5297931792262396
0.33617716270765213,0.5297931792262396
0.046643301261406644,0.27008901690419135
0.4701344307889695,0.5297931792262396
0.26161706025593806,0.5297931792262396
0.49051627530599023,0.5297931792262396
0.16003551025883084,0.52458020108375
0.3205429645132819,0.5297931792262396
0.17577357022706808,0.5288220667100793
0.22834446081293458,0.5297931792262396
0.364699526273878,0.5297931792262396
0.4424210267619044,0.5297931792262396
0.2407277057116039,0.5297931792262396
0.33917476130973356,0.5297931792262396
0.049829239383478774,0.2862386829023678
0.17081465900748516,0.5268053107748094
0.46346127825852074,0.5297931792262396
0.2643435015437061,0.5297931792262396
0.3248605379861611,0.5297931792262396
0.2818935924110391,0.5297931792262396
0.2125716017250624,0.5297931792262396
0.2769093808125837,0.5297931792262396
0.16925934238039259,0.5263419106976891
0.13429283927528318,0.5177047169575902
0.28822204243830013,0.5297931792262396
0.4156489971193385,0.5297931792262396
0.35388986574490566,0.5297931792262396
0.12354751393217206,0.5092941032902958
0.09239605937364431,0.45240064654051615
0.32157244487308484,0.5297931792262396
0.4304366940555322,0.5297931792262396
0.11849711460880541,0.5035761377479436
0.44094140937273085,0.5297931792262396
0.20053874114195192,0.5297931792262396
0.026303694874040884,0.15839431966276024
0.3839360624039511,0.5297931792262396
0.3898647526376616,0.5297931792262396
0.10245919620645066,0.4766858101595317
0.0902831008310428,0.4465396781796528
0.24242083462532388,0.5297931792262396
0.20475877483877591,0.5297931792262396
0.2531283596824001,0.5297931792262396
0.04928247839056715,0.28350108364699117
0.13101981690381498,0.5156333067985266
0.3154321008576477,0.5297931792262396
0.4237069725989616,0.5297931792262396
0.08903240764343773,0.44294995366848944
0.4659070320247607,0.5297931792262396
0.42636170381141586,0.5297931792262396
0.3231946009453041,0.5297931792262396
0.3747611121039985,0.5297931792262396
0.43492089597545514,0.5297931792262396
0.47159749957026664,0.5297931792262396
0.024635627354732403,0.1486805983330904
0.4143577643355986,0.5297931792262396
0.10643978140701232,0.4846583806405692
0.2985438663210642,0.5297931792262396
0.438198970845789,0.5297931792262396
0.20484842798445502,0.5297931792262396
0.3498351676812844,0.5297931792262396
0.2953797599654795,0.5297931792262396
0.39510124365081284,0.5297931792262396
0.1496189566079546,0.5230816865051249
0.3077710541207999,0.5297931792262396
0.026163479755602626,0.15755758059989403
0.2983579423083464,0.5297931792262396
0.3862608319962526,0.5297931792262396
0.2242748099098391,0.5297931792262396
0.12182955452405286,0.5074793122103411
0.2204772452728243,0.5297931792262396
0.11822300325998969,0.503227695406823
0.1523056846534538,0.5235352137296139
0.2664084993104473,0.5297931792262396
0.11234103610610136,0.4948516560837065
0.05368097886766293,0.3050963439488446
0.11536273882807807,0.4994217981290952
0.48591234739527406,0.5297931792262396
0.061113399984432215,0.3395853433867315
0.38307969674618625,0.5297931792262396
0.015882493858036806,0.09671885736146364
0.40925330427653456,0.5297931792262396
0.04927607569239989,0.2835151382247096
0.3209068394502003,0.5297931792262396
0.4084759198756707,0.5297931792262396
0.45002861517120973,0.5297931792262396
0.0002638081202790965,0.0016432790349795014
0.09220487491955315,0.4518745739246954
0.3750631021982031,0.5297931792262396
0.34249029850449486,0.5297931792262396
0.3503440228125175,0.5297931792262396
0.499430277487555,0.5297931792262396
0.4010148135963408,0.5297931792262396
0.40151915421584433,0.5297931792262396
0.29594023945203446,0.5297931792262396
0.03456136243304336,0.2054388969951975
0.45086394431123283,0.5297931792262396
0.46100710972982245,0.5297931792262396
0.27697158990977605,0.5297931792262396
0.021502506385252307,0.13034077483416984
0.29516465726441843,0.5297931792262396
0.029144952028645865,0.17489859856123313
0.39950038838646834,0.5297931792262396
0.40207842012432216,0.5297931792262396
0.44158590031118555,0.5297931792262396
0.16358495906474108,0.5251154911995721
0.4769272680330365,0.5297931792262396
0.3469913610844723,0.5297931792262396
0.4664467081497595,0.5297931792262396
0.10589312974935844,0.4836132755220171
0.025441959503775258,0.1533912867024379
0.0642885105755992,0.35350338091137085
0.16907251588415784,0.5262944339545301
0.08470403408888066,0.4298229222567697
0.028892704526546742,0.1733069517276864
0.20147467276112857,0.5297931792262396
0.13799602070243672,0.5195928966568105
0.38611183207022703,0.5297931792262396
0.184885895627174,0.5297931792262396
0.3317850288960589,0.5297931792262396
0.40607537191915,0.5297931792262396
0.22970301605355958,0.5297931792262396
0.04976641058228315,0.2859336553853659
0.2592951045804732,0.5297931792262396
0.47958521885899463,0.5297931792262396
0.40320411969050274,0.5297931792262396
0.06687945662317313,0.36439396202218527
0.3471951855699129,0.5297931792262396
0.14135281046942472,0.5209394390886976
0.22936463839583848,0.5297931792262396
0.17131678635462483,0.5269719086583902
0.34446460558017966,0.5297931792262396
0.28214950911830916,0.5297931792262396
0.07075380085345379,0.38017322014344346
0.2298151317524419,0.5297931792262396
0.3971046291972913,0.5297931792262396
0.3085219150934665,0.5297931792262396
0.37880980521876606,0.5297931792262396
0.178582297342669,0.5297931792262396
0.0833735588368188,0.4255719274709368
0.2697284538381845,0.5297931792262396
0.2641161358642453,0.5297931792262396
0.2914440703133032,0.5297931792262396
0.1409411677006301,0.5207821451095476
0.3936749457711312,0.5297931792262396
0.1167565647279421,0.5013135383276469
0.25780326114632757,0.5297931792262396
0.2656064192298493,0.5297931792262396
0.0968343512840289,0.46382335850752787
0.040681982217420254,0.23889532088477614
0.05646794826358886,0.3183382418351577
0.47844248979722254,0.5297931792262396
0.35937004803287564,0.5297931792262396
0.22464470342953674,0.5297931792262396
0.3047705259271495,0.5297931792262396
0.2111064679215131,0.5297931792262396
0.407402532704811,0.5297931792262396
0.37845893657496316,0.5297931792262396
0.25629557241134254,0.5297931792262396
0.4166221880832512,0.5297931792262396
0.39409882065090673,0.5297931792262396
0.3741405229624162,0.5297931792262396
0.30132043522538554,0.5297931792262396
0.4749611014130147,0.5297931792262396
0.041338596143458084,0.24227559732016973
0.3292862819941954,0.5297931792262396
0.14237872469022417,0.5212821641282077
0.30927090302980625,0.5297931792262396
0.45026070777411764,0.5297931792262396
0.44284370299000037,0.5297931792262396
0.15717123259749,0.5242024198086724
0.17721477818145998,0.5295744673637555
0.1599670702631018,0.5245695544918452
0.4070179762367056,0.5297931792262396
0.4255988810456128,0.5297931792262396
0.12736572514008604,0.5128314668916892
0.31816647136946513,0.5297931792262396
0.36320384276751955,0.5297931792262396
0.29743283415402105,0.5297931792262396
0.2875978828779434,0.5297931792262396
0.06260422219905082,0.3461834965476306
0.15622842225434763,0.5240801216602214
0.49976411159771195,0.5297931792262396
0.41408229534556334,0.5297931792262396
0.29809238168527386,0.5297931792262396
0.4131571798596379,0.5297931792262396
0.071153784790016,0.38169007475134953
0.1454361534946252,0.522172188380109
0.34212167159985246,0.5297931792262396
0.11899581425864664,0.5041899163142602
0.34970541007309053,0.5297931792262396
0.30718658604571225,0.5297931792262396
0.2535153787101045,0.5297931792262396
0.4379580853684866,0.5297931792262396
0.015468646828341481,0.09422101555776857
0.05789281488767284,0.32497272665393134
0.4329876593342218,0.5297931792262396
0.38270799840200936,0.5297931792262396
0.32697130236019,0.5297931792262396
0.20570767036479892,0.5297931792262396
0.3783518769228434,0.5297931792262396
0.26641468748940605,0.5297931792262396
0.15559982734094147,0.5239988764017537
0.36501909122154447,0.5297931792262396
0.4494260603657846,0.5297931792262396
0.07016191608564937,0.3778783373272641
0.4638221130921212,0.5297931792262396
0.1671464345480173,0.5258122457517614
0.21049081513800943,0.5297931792262396
0.1466039755009073,0.5224580240603417
0.006817729760977276,0.041781710542719445
0.4211927909232317,0.5297931792262396
0.32309847087034554,0.5297931792262396
0.15692567157501935,0.524171397610037
0.1177411652339952,0.5026122338296689
0.4787421082252872,0.5297931792262396
0.27859593346008965,0.5297931792262396
0.07997387457136551,0.4142758757231749
0.4354982856745758,0.5297931792262396
0.39633260866082937,0.5297931792262396
0.14768860230027825,0.5226996026279516
0.33827473360195587,0.5297931792262396
0.20764004410142384,0.5297931792262396
0.2727478550664151,0.5297931792262396
0.11531432495173805,0.49932508296042005
0.12131081962432011,0.5069085912447068
0.10928682689410057,0.489847587456565
0.47932855646139977,0.5297931792262396
0.20285892921996418,0.5297931792262396
0.008188666440868131,0.05012318877837617
0.2564977641570075,0.5297931792262396
0.12934517348183605,0.514415090906193
0.044807404559365105,0.26060595845870127
0.4020990513534844,0.5297931792262396
0.07391268917355226,0.39236286631043
0.16862620521872745,0.5261697183592354
0.012039107402626648,0.07356210651418155
0.2686118903899563,0.5297931792262396
0.2939296180596874,0.5297931792262396
0.2632702613184599,0.5297931792262396
0.4928347451906075,0.5297931792262396
0.30501717921631766,0.5297931792262396
0.4009512702871255,0.5297931792262396
0.41964763806818556,0.5297931792262396
0.054973282358761644,0.3113428104592858
0.14639041116868584,0.5224074490098309
0.032300980086082565,0.19275880413110266
0.08621219569653576,0.434518357845405
0.47689402060603864,0.5297931792262396
0.21448843439625337,0.5297931792262396
0.2852896963532072,0.5297931792262396
0.4987724092724155,0.5297931792262396
0.16271577724445546,0.5249716764380885
0.3755460848452454,0.5297931792262396
0.13055089550466098,0.5153009842808185
0.42947807767739843,0.5297931792262396
0.37948827612833963,0.5297931792262396
0.24378813327998478,0.5297931792262396
0.08472337093312748,0.42989649039678185
0.4863611973506736,0.5297931792262396
0.0693124632440053,0.37440329699313774
0.283805972974416,0.5297931792262396
0.32654011748414075,0.5297931792262396
0.04011686798500069,0.23590960503741912
0.38410427661577584,0.5297931792262396
0.31083341165970735,0.5297931792262396
0.16608251247778716,0.5255810893219307
0.11367141041670897,0.49695008427719856
0.12367163147300758,0.5094242217468221
0.48871119448905104,0.5297931792262396
0.08460432598950907,0.42953643831785243
0.4534018119446635,0.5297931792262396
0.09944109330188239,0.47001855793575636
0.2625560105880606,0.5297931792262396
0.4150410879898833,0.5297931792262396
0.06931715671727295,0.3744409680367843
0.315672311576567,0.5297931792262396
0.3409376406458972,0.5297931792262396
0.34545985907965837,0.5297931792262396
0.2713819572138831,0.5297931792262396
0.2808807178399549,0.5297931792262396
0.009789917018084182,0.05991113141238128
0.4673978381232413,0.5297931792262396
0.4189907727721808,0.5297931792262396
0.3390511273254315,0.5297931792262396
0.42674085992929195,0.5297931792262396
0.08966034406711759,0.4447721957364756
0.28035888764014816,0.5297931792262396
0.24366354771700677,0.5297931792262396
0.029785213855600623,0.17852962797774968
0.37684656128962646,0.5297931792262396
0.05847330240111631,0.32762908501447496
0.37719512288580137,0.5297931792262396
0.355157332785321,0.5297931792262396
0.21939120265457052,0.5297931792262396
0.2646927014664385,0.5297931792262396
0.21364385299700578,0.5297931792262396
0.16000203773993166,0.5245781562462901
0.3888197480730188,0.5297931792262396
0.479325155000964,0.5297931792262396
0.2939168264158595,0.5297931792262396
0.29868222368555053,0.5297931792262396
0.4395743974469308,0.5297931792262396
0.03105312858626802,0.18566867293918743
0.29878105923149423,0.5297931792262396
0.11777423818001986,0.5026527240873193
0.04515962426162329,0.2624400666398928
0.42119402068765704,0.5297931792262396
0.3771399560773348,0.5297931792262396
0.4015817258920438,0.5297931792262396
0.3349932505635303,0.5297931792262396
0.4140057469663214,0.5297931792262396
0.007745544828413442,0.047364545586733614
0.3348188328387093,0.5297931792262396
0.48523907655609283,0.5297931792262396
0.45392769611237654,0.5297931792262396
0.021992595787236724,0.13316096317329884
0.09552793967742218,0.4605831694265244
0.3568053066692726,0.5297931792262396
0.05087072579647728,0.2913687465084975
0.3019468534672988,0.5297931792262396
0.32885045666580764,0.5297931792262396
0.424087626974142,0.5297931792262396
0.38276896382392667,0.5297931792262396
0.2131062699420625,0.5297931792262396
0.1553309930671719,0.5239641780173838
0.4725808021607192,0.5297931792262396
0.06325016401277972,0.34907899832798805
0.07124775326464283,0.38214486268842
0.46898641411300396,0.5297931792262396
0.03264311907384393,0.19470690254850243
0.4147337766124742,0.5297931792262396
0.21498981711339715,0.5297931792262396
0.4884628025685737,0.5297931792262396
0.17161613182320834,0.5270743957433996
0.36652201030398895,0.5297931792262396
0.402534248657753,0.5297931792262396
0.14044351578206532,0.52060160487596
0.32674952628520193,0.5297931792262396
0.31117147983455773,0.5297931792262396
0.16518974442227558,0.5254013404412262
0.22373238950166746,0.5297931792262396
0.48149817897085406,0.5297931792262396
0.4192251968517939,0.5297931792262396
0.289248795091401,0.5297931792262396
0.39977569003147334,0.5297931792262396
0.09107963720662338,0.4487434029571857
0.18669774960368535,0.5297931792262396
0.003534487950483889,0.021691092877999554
0.23779005624478267,0.5297931792262396
0.47575284320605965,0.5297931792262396
0.2814156883002567,0.5297931792262396
0.3968886085299713,0.5297931792262396
0.438112884902304,0.5297931792262396
0.14315022873652206,0.5215247519299365
0.2646379285401147,0.5297931792262396
0.06993879679351167,0.37694867112483194
0.13556513865459785,0.518406620653117
0.21452113800338585,0.5297931792262396
0.34062794859484485,0.5297931792262396
0.2040954220117871,0.5297931792262396
0.4894289455242361,0.5297931792262396
0.06818157645729528,0.36987837149915737
0.07076297826986166,0.38026185511352206
0.3798475093244324,0.5297931792262396
0.11502893918547602,0.49891099977866543
0.39699864805851576,0.5297931792262396
0.06902445720489431,0.37329016250596564
0.210210906283674,0.5297931792262396
0.02040191331610819,0.12385283433530059
0.4240515868833744,0.5297931792262396
0.2930750946640691,0.5297931792262396
0.08937541404123783,0.4439443623857719
0.3489251695890592,0.5297931792262396
0.36099826862003226,0.5297931792262396
0.20806638206789563,0.5297931792262396
0.06836174639148063,0.3705722380898008
0.24939964402244896,0.5297931792262396
0.4113118507460158,0.5297931792262396
0.06883289522947456,0.37252282578953155
0.36366852435918956,0.5297931792262396
0.3760234959603933,0.5297931792262396
0.279927223039607,0.5297931792262396
0.0661510560030677,0.36139166228764197
0.04824703837656358,0.27833339024065223
0.4627038267921756,0.5297931792262396
0.38981693202012474,0.5297931792262396
0.2729962398593345,0.5297931792262396
0.15772358923387492,0.5242759858504228
0.08163836317287854,0.41987803155559433
0.1960330934597848,0.5297931792262396
0.03621187842527174,0.2145609082714743
0.33407480702336456,0.5297931792262396
0.11407819507911277,0.497552651422255
0.2730406722942236,0.5297931792262396
0.3265730868025876,0.5297931792262396
0.45150879736600397,0.5297931792262396
0.3975982579217427,0.5297931792262396
0.19374838875034422,0.5297931792262396
0.3664029446402568,0.5297931792262396
0.016507000461588206,0.10044945987234694
0.12002883348306426,0.5054510668087647
0.15640951688269805,0.5241032038242993
0.35909023716809213,0.5297931792262396
0.11114353837313862,0.49293997029923575
0.4554568880975178,0.5297931792262396
0.3122440369032857,0.5297931792262396
0.28589723380842863,0.5297931792262396
0.2303222870924337,0.5297931792262396
0.45411738617700087,0.5297931792262396
0.3928722576254827,0.5297931792262396
0.358023158802659,0.5297931792262396
0.013521337330603178,0.08262278621634411
0.03687156696163996,0.21822842264827005
0.07657370767272609,0.4022497761743104
0.03489867897230814,0.20739856222661152
0.270553497561,0.5297931792262396
0.23970352610836682,0.5297931792262396
0.36937107911418665,0.5297931792262396
0.23009942193325017,0.5297931792262396
0.08769635390260377,0.4389945719337659
0.26353284044383884,0.5297931792262396
0.12264455166103072,0.5083669236743534
0.3837422272171704,0.5297931792262396
0.09847484012488028,0.4677323783054154
0.48205854806882353,0.5297931792262396
0.43711098251770236,0.5297931792262396
0.4445711167464717,0.5297931792262396
0.1309073695069189,0.5155570725512437
0.3635223576997567,0.5297931792262396
0.1389931728296483,0.5200278462797998
0.45439151666425465,0.5297931792262396
0.16852104204310414,0.5261432515449811
0.42974710327689175,0.5297931792262396
0.15988617386932696,0.5245598773910338
0.1617312645480038,0.5248235803430379
0.4229259387581779,0.5297931792262396
0.13836281777835846,0.5197567010883571
0.057169039366732954,0.32156380124009004
0.10444219704113278,0.4807760548798749
0.1917063778719632,0.5297931792262396
0.37081056632081777,0.5297931792262396
0.1624177079395503,0.5249267996984196
0.2637416833827248,0.5297931792262396
0.35938055909361344,0.5297931792262396
0.45015667534684334,0.5297931792262396
0.1123236435561597,0.49486498424912617
0.08732854068828916,0.437885515154024
0.08545076708664101,0.4321728950545621
0.30072759344608335,0.5297931792262396
0.23758298467469413,0.5297931792262396
0.35788427374154697,0.5297931792262396
0.17603106797568063,0.5289458386953001
0.44855798110601486,0.5297931792262396
0.41281829989637625,0.5297931792262396
0.20171217377671846,0.5297931792262396
0.306939697894079,0.5297931792262396
0.12804955614213154,0.5133998631626716
0.25357558860026774,0.5297931792262396
0.27830243344661176,0.5297931792262396
0.441407321357432,0.5297931792262396
0.4404243038116421,0.5297931792262396
0.23495580477388905,0.5297931792262396
0.451577788643454,0.5297931792262396
0.460678073330398,0.5297931792262396
0.006706241317231076,0.041115729111404535
0.31239205300736717,0.5297931792262396
0.1465807053853857,0.5224510518299933
0.012892337652477048,0.07867733662375073
0.36473654010010814,0.5297931792262396
0.31547686832115057,0.5297931792262396
0.15844459622495605,0.5243679647708321
0.26466470854864144,0.5297931792262396
0.22523109379565948,0.5297931792262396
0.4744967927513351,0.5297931792262396
0.24614969347934113,0.5297931792262396
0.05190131831698569,0.2964564434876895
0.24654891246882976,0.5297931792262396
0.01097045879962627,0.0670813830737642
0.10417190401269161,0.4801886547899749
0.2934703632796061,0.5297931792262396
0.17075618147980548,0.5267868342634057
0.39654574936069104,0.5297931792262396
0.048851278250073016,0.2813548955375186
0.3775025645055543,0.5297931792262396
0.232271446738326,0.5297931792262396
0.08992789331844125,0.4455222196564162
0.37571032420868944,0.5297931792262396
0.27275203970478085,0.5297931792262396
0.48168399950819424,0.5297931792262396
0.3532676947188475,0.5297931792262396
0.45206124868041037,0.5297931792262396
0.3851332016423981,0.5297931792262396
2.8854185538274013e-05,9.273911164299699e-05
0.48653850044836566,0.5297931792262396
0.39303149324885045,0.5297931792262396
0.052407807578500165,0.298955158471498
0.27681719592116416,0.5297931792262396
0.2662684534515497,0.5297931792262396
0.04812408763382414,0.2776701934831074
0.11836710665123834,0.5034336102792564
0.08080729027741729,0.4170652309260928
0.09616689477199514,0.46218411024442146
0.25890316641351463,0.5297931792262396
0.364834828137662,0.5297931792262396
0.14548224471298987,0.5221813201846441
0.037275273266970665,0.22034634316773652
0.4534863256745764,0.5297931792262396
0.0021811970045770845,0.013340040348565008
0.04098620932002278,0.24053300822755458
0.306030951932576,0.5297931792262396
0.1981761990674208,0.5297931792262396
0.3358035025804968,0.5297931792262396
0.3861134136944377,0.5297931792262396
0.02270128873802979,0.13734876245780048
0.08351084707374928,0.4259977909248879
0.420180663959175,0.5297931792262396
0.14702419026740904,0.5225531393773366
0.37234770810526246,0.5297931792262396
0.33962164796920846,0.5297931792262396
0.4666980262806229,0.5297931792262396
0.09689212366144218,0.46397121886333675
0.11048843590794527,0.4918971302633554
0.08577932910208536,0.4331749036023485
0.39926661534109237,0.5297931792262396
0.2981780177404929,0.5297931792262396
0.332940717055295,0.5297931792262396
0.04792497449313299,0.276678509498139
0.4973889300027453,0.5297931792262396
0.32159810304870806,0.5297931792262396
0.26319277603834823,0.5297931792262396
0.3116793559897459,0.5297931792262396
0.045312112130036,0.2632655104658703
0.3795502743764837,0.5297931792262396
0.37406940008988915,0.5297931792262396
0.288446178508335,0.5297931792262396
0.23445664537131689,0.5297931792262396
0.48293123410812455,0.5297931792262396
0.2860597198426388,0.5297931792262396
0.1733759288945778,0.5277353357219926
0.13339476410761936,0.5171765018173208
0.33825958551100316,0.5297931792262396
0.0037734556342901016,0.023136896245402026
0.4433666731677858,0.5297931792262396
0.38644739906498743,0.5297931792262396
0.15199526094242838,0.5234860818620839
0.3519073298467967,0.5297931792262396
0.06254146595969828,0.34587504697928023
0.1139912963699583,0.49739382518613057
0.3618109712221189,0.5297931792262396
0.1253540693550333,0.5110435296507843
0.26123564771030083,0.5297931792262396
0.4389174027187027,0.5297931792262396
0.4077123997065857,0.5297931792262396
0.15330374613906794,0.523683310629662
0.4602859776083946,0.5297931792262396
0.2485609475551498,0.5297931792262396
0.14054658924857444,0.5206400997224517
0.45085247503054704,0.5297931792262396
0.4921636672656293,0.5297931792262396
0.0661506840331107,0.36139339625091593
0.0473697942475112,0.2738512848076517
0.03857040830609093,0.2274605217970176
0.05022355701251546,0.28817958242426345
0.011410666673602743,0.06976771072713385
0.33048636973530315,0.5297931792262396
0.2152905084976855,0.5297931792262396
0.2415046109261248,0.5297931792262396
0.2640325090366889,0.5297931792262396
0.010380942472597243,0.06353491687819446
0.34676634381550075,0.5297931792262396
0.32519848629658976,0.5297931792262396
0.49160969044560254,0.5297931792262396
0.14203222723475367,0.5211727548523993
0.3502883709712736,0.5297931792262396
0.3944298718806185,0.5297931792262396
0.34277899735543826,0.5297931792262396
0.2373986562988209,0.5297931792262396
0.3240908582105862,0.5297931792262396
0.3201353358055737,0.5297931792262396
0.4003391859192634,0.5297931792262396
0.1382628630643548,0.5197065900455387
0.23664482347872695,0.5297931792262396
0.27934741622662423,0.5297931792262396
0.3009264616817191,0.5297931792262396
0.37688161588370084,0.5297931792262396
0.3496608171856818,0.5297931792262396
0.2323858203635873,0.5297931792262396
0.2187538802179308,0.5297931792262396
0.04657747669208617,0.2698051306249492
0.1330543575031926,0.5169606529869092
0.14128985068011896,0.5209124373032095
0.02643834818100821,0.15914215782994626
0.025801966761232642,0.1554887258064055
0.39499704338224084,0.5297931792262396
0.2218172216076451,0.5297931792262396
0.17824296077006063,0.5297931792262396
0.16299716090260302,0.5250182735485869
0.1775299783260429,0.5297581007207506
0.27441395266353835,0.5297931792262396
0.44417979629929444,0.5297931792262396
0.4173602108727911,0.5297931792262396
0.3310255389876122,0.5297931792262396
0.0714123096139237,0.3828068401824704
0.006598650200007217,0.04046615068565699
0.42444090091585734,0.5297931792262396
0.2792017358808049,0.5297931792262396
0.05986943273948231,0.3340408862396706
0.29450022621613353,0.5297931792262396
0.08503429521825656,0.4307806731541635
0.24493013068172642,0.5297931792262396
0.09569189331596423,0.46100549015112813
0.3710928024406278,0.5297931792262396
0.29642530270540923,0.5297931792262396
0.309581210630885,0.5297931792262396
0.23545798514554628,0.5297931792262396
0.007186330869425994,0.044050717836695556
0.05345948766075026,0.3040652300171725
0.23849494711557118,0.5297931792262396
0.2822804284748945,0.5297931792262396
0.4627373377351143,0.5297931792262396
0.4347506306943841,0.5297931792262396
0.06102268842970593,0.3391756385366206
0.497808843730005,0.5297931792262396
0.11489173250156032,0.4987404350965361
0.2985574633846387,0.5297931792262396
0.43724326921875306,0.5297931792262396
0.008477155657464097,0.051865838921341965
0.3648884635738394,0.5297931792262396
0.11927457967781885,0.5045362134311661
0.46898584841348007,0.5297931792262396
0.32905942347421596,0.5297931792262396
0.3437367094123052,0.5297931792262396
0.22278367476846656,0.5297931792262396
0.23814847450321242,0.5297931792262396
0.33203683212895513,0.5297931792262396
0.3560653154810695,0.5297931792262396
0.11205577976223291,0.49442655782017364
0.48453175889544237,0.5297931792262396
0.48049697356766785,0.5297931792262396
0.11090257987349061,0.4925935233395901
0.39459655013757755,0.5297931792262396
0.005132358924351876,0.031462829926024075
0.34608980614891677,0.5297931792262396
0.42654861480537715,0.5297931792262396
0.4373961550381822,0.5297931792262396
0.1392212711201835,0.5201177997510893
0.4539482305012134,0.5297931792262396
0.4979319892649562,0.5297931792262396
0.29334916411289536,0.5297931792262396
0.02294156987030993,0.1387754051616825
0.4685138490604689,0.5297931792262396
0.41930219502141225,0.5297931792262396
0.186174249672656,0.5297931792262396
0.4401629051130269,0.5297931792262396
0.4750348269646716,0.5297931792262396
0.3374252401485003,0.5297931792262396
0.41551908511028746,0.5297931792262396
0.30794471936591994,0.5297931792262396
0.07280145666852567,0.3881854469932781
0.055436480313267644,0.3134654133644766
0.22273400973240592,0.5297931792262396
0.4211194374910331,0.5297931792262396
0.2844683707929953,0.5297931792262396
0.18081072770974127,0.5297931792262396
0.3979942051089644,0.5297931792262396
0.2971208464298916,0.5297931792262396
0.13606717066962576,0.5186716132221294
0.21221761591591703,0.5297931792262396
0.3310323036550326,0.5297931792262396
0.30031292792863545,0.5297931792262396
0.3287501435847271,0.5297931792262396
0.04936797060947801,0.2839014705972667
0.34601175780545074,0.5297931792262396
0.41062765991151906,0.5297931792262396
0.11064812444548622,0.492145281075513
0.2924306582212023,0.5297931792262396
0.38833629803776437,0.5297931792262396
0.42111947871540895,0.5297931792262396
0.4359672166507574,0.5297931792262396
0.035024629648912675,0.2079669875700973
0.023898569927052915,0.14436051277447892
0.298927826232159,0.5297931792262396
0.08319621731179483,0.42502845107192855
0.4891400534152764,0.5297931792262396
0.19594001053339566,0.5297931792262396
0.19029559026942877,0.5297931792262396
0.33299569262888484,0.5297931792262396
0.2941293029263076,0.5297931792262396
0.17007229082965214,0.5265748588332184
0.4846500376597034,0.5297931792262396
0.1724843879175466,0.527384147264055
0.31339616658131053,0.5297931792262396
0.32824412937348474,0.5297931792262396
0.2859322459131896,0.5297931792262396
0.2668906045457709,0.5297931792262396
0.1801222256560277,0.5297931792262396
0.47358186363385274,0.5297931792262396
0.36311914663542405,0.5297931792262396
0.23567384507564154,0.5297931792262396
0.475194177980533,0.5297931792262396
0.15913221252712084,0.5244584988507237
0.3621024414780709,0.5297931792262396
0.14229162367346398,0.521254322520828
0.16637851731617648,0.5256455117545898
0.24418904451309492,0.5297931792262396
0.19955776768934036,0.5297931792262396
0.4433869511055497,0.5297931792262396
0.46273035124927997,0.5297931792262396
0.13003036678512953,0.5149363479429708
0.20500234037871318,0.5297931792262396
0.3833790996213628,0.5297931792262396
0.26958747249965453,0.5297931792262396
0.15250038408732086,0.5235643893852207
0.13435085212670306,0.5177349715913946
0.29387740221749087,0.5297931792262396
0.0670721839372555,0.3652978115792626
0.14724530612381642,0.5226046249256804
0.4946314224516013,0.5297931792262396
0.0243791428482647,0.1472646191536786
0.08917519818443082,0.4433310364635449
0.14960253848604704,0.5230793814772391
0.18128868823350508,0.5297931792262396
0.032267046427544244,0.19255004933899328
0.46864429545211445,0.5297931792262396
0.35889700815729514,0.5297931792262396
0.4085867867095422,0.5297931792262396
0.18584951392998522,0.5297931792262396
0.23253677499119563,0.5297931792262396
0.47242831930767476,0.5297931792262396
0.39847576222558373,0.5297931792262396
0.38680422851521556,0.5297931792262396
0.4602176987002274,0.5297931792262396
0.24539209358340763,0.5297931792262396
0.2551465951635294,0.5297931792262396
0.2897795047125892,0.5297931792262396
0.31523716797293727,0.5297931792262396
0.4894947162342239,0.5297931792262396
0.2158080396126031,0.5297931792262396
0.27402438316075833,0.5297931792262396
0.4866464574782919,0.5297931792262396
0.48964794723092525,0.5297931792262396
0.209618339861937,0.5297931792262396
0.3765784999443318,0.5297931792262396
0.18874088478682405,0.5297931792262396
0.24716057194528573,0.5297931792262396
0.0473772178624316,0.2738616786022561
0.03387554696730133,0.20159924722423214
0.46540469512820637,0.5297931792262396
0.06389217445775142,0.35184729393459885
0.07087324029780828,0.380678967761798
0.4346521417542136,0.5297931792262396
0.19312452439011019,0.5297931792262396
0.2829957551085549,0.5297931792262396
0.09225225813317472,0.45203273494258095
0.14360703262593255,0.5216611187547886
0.29504954449497506,0.5297931792262396
0.002087198896303488,0.012801198430218116
0.21883404891562735,0.5297931792262396
0.2865272530093843,0.5297931792262396
0.33332051104071797,0.5297931792262396
0.39635159328379604,0.5297931792262396
0.1567190868488284,0.5241469510962605
0.41451259362108256,0.5297931792262396
0.18567184207427917,0.5297931792262396
0.49951476578599047,0.5297931792262396
0.42512954393433106,0.5297931792262396
0.3619469716695524,0.5297931792262396
0.11840858987238895,0.5034682082319665
0.4999169384814486,0.5297931792262396
0.05587192419297132,0.3155043743490333
0.0487367008857742,0.2807415583492823
0.0941014626149651,0.45692025090192034
0.23728952025526762,0.5297931792262396
0.1596523318460768,0.5245269104769611
0.419332287684848,0.5297931792262396
0.46167115445032564,0.5297931792262396
0.4889291631127937,0.5297931792262396
0.40508455853384506,0.5297931792262396
0.21756845201520914,0.5297931792262396
0.09283274837785,0.4535404638982923
0.30385172803917604,0.5297931792262396
0.19677354102259914,0.5297931792262396
0.0901251607544743,0.4461041112958987
0.4817754614423483,0.5297931792262396
0.3353223173512254,0.5297931792262396
0.3388855981141222,0.5297931792262396
0.3781199071628855,0.5297931792262396
0.07041393003728225,0.3788152295619059
0.2655476176470091,0.5297931792262396
0.3282693299548329,0.5297931792262396
0.07334326516088058,0.39028803941022083
0.38880577347042855,0.5297931792262396
0.16603018914366374,0.5255690388107951
0.035864672296617994,0.2126383903382491
0.4662291261367887,0.5297931792262396
0.2001519032714314,0.5297931792262396
0.4185434301805777,0.5297931792262396
0.07768146335903875,0.40621521025378987
0.49472165396520384,0.5297931792262396
0.3655864060202041,0.5297931792262396
0.24958872769556906,0.5297931792262396
0.34022834322811046,0.5297931792262396
0.2652213804142818,0.5297931792262396
0.272994661935408,0.5297931792262396
0.39164711265090635,0.5297931792262396
0.15135267380521644,0.5233842330841861
0.384629679537328,0.5297931792262396
0.4672397066056729,0.5297931792262396
0.43618721337764166,0.5297931792262396
0.15213660419400898,0.5235098756862351
0.36999078882975855,0.5297931792262396
0.47079263383102954,0.5297931792262396
0.13742014569335614,0.5193262908441298
0.17031028415870125,0.5266454406517571
0.46553853232809533,0.5297931792262396
0.4976854431545881,0.5297931792262396
0.3926730468711251,0.5297931792262396
0.3811652200569238,0.5297931792262396
0.37569665194595464,0.5297931792262396
0.39914738593585636,0.5297931792262396
0.07437744801185775,0.39410572921647724
0.04156665087117506,0.24361088994366636
0.4878242438644712,0.5297931792262396
0.15955318335411833,0.5245138636546994
0.22501967769361098,0.5297931792262396
0.13785691691344504,0.5195321087840804
0.3728890029697563,0.5297931792262396
0.3619550747112069,0.5297931792262396
0.34213022018004147,0.5297931792262396
0.3525132103405815,0.5297931792262396
0.33377725915522116,0.5297931792262396
0.4862554475698546,0.5297931792262396
0.47372780557454675,0.5297931792262396
0.0033821485084902236,0.02072030338622326
0.13573343490555806,0.5185003859513434
0.1185225370164757,0.5036201163898827
0.18179593825358809,0.5297931792262396
0.29503283867915664,0.5297931792262396
0.42092229853924745,0.5297931792262396
0.25023686201434525,0.5297931792262396
0.42241906899409426,0.5297931792262396
0.048144704359344814,0.27771405632456436
0.34119551240637325,0.5297931792262396
0.22086725929316142,0.5297931792262396
0.2042175158579878,0.5297931792262396
0.02189272310350804,0.13262894223782207
0.431079291680049,0.5297931792262396
0.39947839288887865,0.5297931792262396
0.008675475315693737,0.0530640069644214
0.37498809612511425,0.5297931792262396
0.19817779901798627,0.5297931792262396
0.21848798485049492,0.5297931792262396
0.11470474447155415,0.49845652563800297
0.26790112777386677,0.5297931792262396
0.19171118079284422,0.5297931792262396
0.1338054578779707,0.5174260241969235
0.13950153607662208,0.520237545700174
0.37899726025482167,0.5297931792262396
0.16334989438547837,0.5250742326471107
0.10422464519068503,0.4803564692092271
0.09279046942830371,0.4534417275492099
0.21533250386158725,0.5297931792262396
0.4391901820256829,0.5297931792262396
0.21951280702739195,0.5297931792262396
0.2945442359208115,0.5297931792262396
0.36468033252949505,0.5297931792262396
0.19815753947386228,0.5297931792262396
0.20982584569847484,0.5297931792262396
0.038681102628643105,0.22805491866334301
0.25027622254769966,0.5297931792262396
0.22106649102247855,0.5297931792262396
0.4636794880428175,0.5297931792262396
0.4650300071292554,0.5297931792262396
0.09817382483988668,0.46704709110625425
0.36469825507407383,0.5297931792262396
0.004064817168864032,0.02492184177457579
0.22414273473455903,0.5297931792262396
0.14801307958119508,0.5227686615818087
0.44045264145691404,0.5297931792262396
0.31492728318904517,0.5297931792262396
0.4010344650027395,0.5297931792262396
0.08347230598908756,0.42592412405399993
0.17116825048671214,0.5269260387260886
0.48660622245826324,0.5297931792262396
0.16581951224440977,0.5255273659283979
0.3283602317893792,0.5297931792262396
0.009200549984325956,0.05627517057341394
0.029196141909155704,0.1750214507190539
0.07780945649830856,0.40670634853904747
0.349779867311616,0.5297931792262396
0.44813859842454656,0.5297931792262396
0.15058736609058648,0.5232564724475501
0.284936504319309,0.5297931792262396
0.31542135060426113,0.5297931792262396
0.40970881292786177,0.5297931792262396
0.3412111868644663,0.5297931792262396
0.032118897120136713,0.19174759132914013
0.16452895617666818,0.5252779777302847
0.18138612924213898,0.5297931792262396
0.19647789652140696,0.5297931792262396
0.04622626116050671,0.2679487146603371
0.4811309768289944,0.5297931792262396
0.10276923821092537,0.4773167639572577
0.18116096553758942,0.5297931792262396
0.3727822893916607,0.5297931792262396
0.45103949864982296,0.5297931792262396
0.3864461353696183,0.5297931792262396
0.20075433602624948,0.5297931792262396
0.27730480655905304,0.5297931792262396
0.34434942811322544,0.5297931792262396
0.28454641332807673,0.5297931792262396
0.0833298866546976,0.42546888904938795
0.3454787897373165,0.5297931792262396
0.3598077281403105,0.5297931792262396
0.2926665693912218,0.5297931792262396
0.381441993608718,0.5297931792262396
0.12174775793050224,0.5073959264623369
0.1543461108386821,0.5238311501179976
0.266319346999598,0.5297931792262396
0.2504453691349411,0.5297931792262396
0.11372395010825254,0.49702749629480336
0.11201952942853793,0.4943881479389265
0.2699779820930153,0.5297931792262396
0.18045287116244108,0.5297931792262396
0.3765750607747718,0.5297931792262396
0.4268550918506092,0.5297931792262396
0.48272713638922143,0.5297931792262396
0.08446602605515319,0.42904863457155035
0.0011714897722898687,0.00722598911462389
0.3860410446844968,0.5297931792262396
0.3307984051365605,0.5297931792262396
0.17951837054097514,0.5297931792262396
0.040252407532832934,0.23657319624863418
0.037395568492560205,0.22106543811921095
0.34741164344315995,0.5297931792262396
0.15922396384245008,0.5244718821973834
0.11523689990685038,0.4992272740748445
0.3296096110329296,0.5297931792262396
0.23231941839412273,0.5297931792262396
0.45108931072762837,0.5297931792262396
0.10546608422806342,0.4827706197821447
0.39219766472272455,0.5297931792262396
0.43540262371936406,0.5297931792262396
0.023399216965106773,0.14150500690050774
0.3027370413669795,0.5297931792262396
0.42645167709649323,0.5297931792262396
0.19489160772687197,0.5297931792262396
0.10851519591320952,0.48849705661768156
0.42924633233524206,0.5297931792262396
0.2484098702739984,0.5297931792262396
0.16694973481178388,0.5257685000641822
0.4710817385328154,0.5297931792262396
0.2656248322354663,0.5297931792262396
0.0006339143448159112,0.0038340652497377324
0.11950317038303826,0.5048160253611577
0.16279243098773494,0.5249840418511592
0.26535063306646844,0.5297931792262396
0.24467000651221005,0.5297931792262396
0.2756825578379178,0.5297931792262396
0.02612589645684643,0.1573194448991983
0.3820074875743408,0.5297931792262396
0.22724533014052273,0.5297931792262396
0.3002296075662589,0.5297931792262396
0.3330613889184341,0.5297931792262396
0.024234956194856383,0.14641474932224152
0.3453588150263866,0.5297931792262396
0.32092809927079236,0.5297931792262396
0.456254578704818,0.5297931792262396
0.14358470978156834,0.5216526619517883
0.19860577187121753,0.5297931792262396
0.1229490740311679,0.5086824959646425
0.11154133521756832,0.4936086909582588
0.2893985222133062,0.5297931792262396
0.4486424852006017,0.5297931792262396
0.4963736915720611,0.5297931792262396
0.32447897535525333,0.5297931792262396
0.36813495542329205,0.5297931792262396
0.47458707278573864,0.5297931792262396
0.026618726419849248,0.16024936951433663
0.3082827860000848,0.5297931792262396
0.4853895892965461,0.5297931792262396
0.2861543606828108,0.5297931792262396
0.250985252640111,0.5297931792262396
0.3043417313944068,0.5297931792262396
0.24441084189817863,0.5297931792262396
0.4662886633831287,0.5297931792262396
0.3502649755282012,0.5297931792262396
0.06813957658253472,0.36970268533161943
0.45132266497547185,0.5297931792262396
0.49941559841516986,0.5297931792262396
0.15603539020928187,0.5240565033235923
0.41964842101079824,0.5297931792262396
0.1704074247535295,0.5266826091966921
0.29274155749831265,0.5297931792262396
0.06278517583124621,0.34706127638756706
0.0891142575412992,0.44313592380331135
0.07347898644869844,0.39071632393137457
0.43360591489483113,0.5297931792262396
0.35024808127928186,0.5297931792262396
0.11868952875738248,0.5038042931418099
0.13151857784764415,0.5159735678313577
0.2564116856323023,0.5297931792262396
0.09192026195812736,0.4510895077037564
0.4815097504341681,0.5297931792262396
0.2376323696180898,0.5297931792262396
0.04805777996994881,0.27728705158973926
0.21299883193405011,0.5297931792262396
0.06932933631493404,0.374513506722847
0.11993654301287654,0.5053423514541763
0.43588099680948433,0.5297931792262396
0.39539046420007296,0.5297931792262396
0.3100394500586867,0.5297931792262396
0.18475578807607257,0.5297931792262396
0.015636703587220302,0.0953307071813838
0.28685769570521036,0.5297931792262396
0.004956833525433357,0.03038172667913796
0.11931370033226324,0.5046056718915926
0.31799439911374244,0.5297931792262396
0.2857026055786832,0.5297931792262396
0.4688351237079696,0.5297931792262396
0.13357137008985326,0.5172838402201286
0.01572897110145699,0.09576461458801233
0.27036530274618586,0.5297931792262396
0.16910866266438912,0.5263048304731289
0.2595792222364086,0.5297931792262396
0.27870218000253955,0.5297931792262396
0.20102084375636303,0.5297931792262396
0.262486121996305,0.5297931792262396
0.17715153313055249,0.5295274160095476
0.024115643838251044,0.14558221630475554
0.21252979995610954,0.5297931792262396
0.46092583341278154,0.5297931792262396
0.003733912774170678,0.022867821953088018
0.21805504735609849,0.5297931792262396
0.06675844912429785,0.3639764740509412
0.003204166132380004,0.01965582192435549
0.12126126543552329,0.5068663512622922
0.2126465951935282,0.5297931792262396
0.23294390347492105,0.5297931792262396
0.3149594426305726,0.5297931792262396
0.4257451021341292,0.5297931792262396
0.13352439706407387,0.5172567987332535
0.49495318532175897,0.5297931792262396
0.41516942882351593,0.5297931792262396
0.47337620565275645,0.5297931792262396
0.3095846225790347,0.5297931792262396
0.39508482624171626,0.5297931792262396
0.019745052650083084,0.11994052890483548
0.3400269210986013,0.5297931792262396
0.3238459166380742,0.5297931792262396
0.29582235850393335,0.5297931792262396
0.43059966422145235,0.5297931792262396
0.24394000010802913,0.5297931792262396
0.3782014107326104,0.5297931792262396
0.17694371780300105,0.5294211004161365
0.3857197274308185,0.5297931792262396
0.10710929913470052,0.48592262774276607
0.4499478417940462,0.5297931792262396
0.2949734888056643,0.5297931792262396
0.31944016976793793,0.5297931792262396
0.08018004207262819,0.41493970273609093
0.11473737448235383,0.49851746471451985
0.32226978632159453,0.5297931792262396
0.22871378589487606,0.5297931792262396
0.26575367126093824,0.5297931792262396
0.33563415441798833,0.5297931792262396
0.07885028631291813,0.41032739514418437
0.2472348806753913,0.5297931792262396
0.4848099949925746,0.5297931792262396
0.12338277985045293,0.5091192110532962
0.40228413378692074,0.5297931792262396
0.32761748396973656,0.5297931792262396
0.37838144873753027,0.5297931792262396
0.45014232042429175,0.5297931792262396
0.0410022208798444,0.2405953824166217
0.04973475037962832,0.28576946708595974
0.4994629572641819,0.5297931792262396
0.40179316183092295,0.5297931792262396
0.3910028297853174,0.5297931792262396
0.3470137598084014,0.5297931792262396
0.27954806058812365,0.5297931792262396
0.1292333030488701,0.5143313073589062
0.10839397870829942,0.488243454792973
0.3711343985051864,0.5297931792262396
0.48761720614076587,0.5297931792262396
0.08500322845122216,0.43079461424923077
0.1176652598966646,0.5025136306836516
0.4779060728912983,0.5297931792262396
0.42247040712708817,0.5297931792262396
0.0333866973640245,0.19884887097647705
0.252065651259996,0.5297931792262396
0.05470139520696515,0.3100215616749174
0.10665018754283939,0.4850355086532437
0.2655499971875738,0.5297931792262396
0.2466110986911938,0.5297931792262396
0.38151915125855,0.5297931792262396
0.4774569451350648,0.5297931792262396
0.20140805069808582,0.5297931792262396
0.28167569493832684,0.5297931792262396
0.21102869111518924,0.5297931792262396
0.37992880298766957,0.5297931792262396
0.49352393536516476,0.5297931792262396
0.17177758536177817,0.5271350674367633
0.3237449368013802,0.5297931792262396
0.49639641074524526,0.5297931792262396
0.465508243314197,0.5297931792262396
0.014301753675500017,0.08726852028932244
0.47040920488365606,0.5297931792262396
0.463177050777256,0.5297931792262396
0.4904377940570876,0.5297931792262396
0.24834307155005575,0.5297931792262396
0.40121187958315424,0.5297931792262396
0.2048633458986443,0.5297931792262396
0.4262173660022548,0.5297931792262396
0.14769983292805527,0.5227042073320742
0.08037188059791411,0.41559298748840645
0.41777725596646476,0.5297931792262396
0.24322601927381604,0.5297931792262396
0.4227388855585705,0.5297931792262396
0.004210853130608594,0.025744782579218844
0.2597121894759357,0.5297931792262396
0.41998259941759297,0.5297931792262396
0.014592578722291472,0.08895737042041581
0.03743964548488615,0.22132360971494106
0.4550300024171028,0.5297931792262396
0.4480793304403399,0.5297931792262396


==> models/amplifier-8x-nf10db.csv <==
x,y
0.23776207629096563,0.5297931792262076
0.3903295682131747,0.5297931792262076
0.056997626439727445,0.40017244183252426
0.2836218112093658,0.5297931792262076
0.13727230531320894,0.5297931792262076
0.31640098746799933,0.5297931792262076
0.27333967363028433,0.5297931792262076
0.4297401201240118,0.5297931792262076
0.4899888690342971,0.5297931792262076
0.47835601525888155,0.5297931792262076
0.24250608484154607,0.5297931792262076
0.0824682424033617,0.4909950528269226
0.13173989225275617,0.5287565438820458
0.048090720509560037,0.3527188678175327
0.13295306862015427,0.5295937610829929
0.47758285276659646,0.5297931792262076
0.39637040084014163,0.5297931792262076
0.4444580686517698,0.5297931792262076
0.1689877649929189,0.5297931792262076
0.1930675274115211,0.5297931792262076
0.4869184543192251,0.5297931792262076
0.39105350483645634,0.5297931792262076
0.28914242480590907,0.5297931792262076
0.2911619755453488,0.5297931792262076
0.2668254476025407,0.5297931792262076
0.16221621110519924,0.5297931792262076
0.23159225568217595,0.5297931792262076
0.024598768817616412,0.19550701602782233
0.15901817754631742,0.5297931792262076
0.18226518788141316,0.5297931792262076
0.3756708061003745,0.5297931792262076
0.012168919387014143,0.09881325545917193
0.4403817269924825,0.5297931792262076
0.0026592478348553272,0.02170538702821013
0.1723334109119828,0.5297931792262076
0.13122343692143168,0.5284281137424324
0.22156471087610402,0.5297931792262076
0.1418666390948637,0.5297931792262076
0.4970112935315927,0.5297931792262076
0.4189447013013579,0.5297931792262076
0.23034024715174928,0.5297931792262076
0.3007477243338951,0.5297931792262076
0.26331676281211575,0.5297931792262076
0.18023372910877322,0.5297931792262076
0.03615034727494343,0.2780757573292632
0.01171102652729017,0.09518683993836377
0.071349105515854,0.4595878072690363
0.1580633755875328,0.5297931792262076
0.37147562215616076,0.5297931792262076
0.3839395281219668,0.5297931792262076
0.47820028083229416,0.5297931792262076
0.04719957206385372,0.3476725169757511
0.2156185015523418,0.5297931792262076
0.32939934543316696,0.5297931792262076
0.17158406789007913,0.5297931792262076
0.31301039434526895,0.5297931792262076
0.2597677572667339,0.5297931792262076
0.2590378892391498,0.5297931792262076
0.21076742561557676,0.5297931792262076
0.4102720220726831,0.5297931792262076
0.3703378089327591,0.5297931792262076
0.2880200916230758,0.5297931792262076
0.25804459028646304,0.5297931792262076
0.04271585139159767,0.32068514145022764
0.3529073080059075,0.5297931792262076
0.3296980399443428,0.5297931792262076
0.28394647099003756,0.5297931792262076
0.28118589285221646,0.5297931792262076
0.3860597261977056,0.5297931792262076
0.470433548548413,0.5297931792262076
0.15600609905849971,0.5297931792262076
0.14550698095373205,0.5297931792262076
0.4079535188879729,0.5297931792262076
0.30275096107188804,0.5297931792262076
0.014626039854748252,0.11839987071545666
0.4044787829039923,0.5297931792262076
0.17610740105320172,0.5297931792262076
0.2694166485338088,0.5297931792262076
0.34771847808775935,0.5297931792262076
0.04434005213835329,0.33062768120789954
0.21223287265501,0.5297931792262076
0.36970883953365397,0.5297931792262076
0.4302881122731218,0.5297931792262076
0.20049252098735992,0.5297931792262076
0.33665305687715746,0.5297931792262076
0.4510815112506373,0.5297931792262076
0.05754839085093294,0.40281780215649243
0.08611012089123538,0.4985856048308343
0.1366609245226057,0.5297931792262076
0.25624659194674404,0.5297931792262076
0.2552407264844252,0.5297931792262076
0.20689342161880203,0.5297931792262076
0.3623555368008341,0.5297931792262076
0.09879361114501001,0.5161211880020871
0.3079953643420703,0.5297931792262076
0.07341732209583463,0.4663658918905135
0.41800393049704465,0.5297931792262076
0.03298955154754202,0.25627535022094083
0.1974736660363613,0.5297931792262076
0.29364270847745455,0.5297931792262076
0.17344946733088684,0.5297931792262076
0.22060821918978635,0.5297931792262076
0.11335282419407611,0.5233469159881934
0.12162076699336699,0.5248802756710949
0.49633097603206894,0.5297931792262076
0.4189392681669466,0.5297931792262076
0.2906924141609645,0.5297931792262076
0.4319780092566844,0.5297931792262076
0.32525681701195885,0.5297931792262076
0.34598226442918556,0.5297931792262076
0.32756862989552743,0.5297931792262076
0.15594344912655939,0.5297931792262076
0.14336776716139427,0.5297931792262076
0.09079819867925476,0.5066387279721862
0.13571769384507665,0.5297931792262076
0.08729410049767039,0.5008434072313497
0.02655666541728452,0.21015079754307542
0.4862038168976464,0.5297931792262076
0.3757921244735959,0.5297931792262076
0.010857853509614657,0.0884275313076014
0.42147465532078204,0.5297931792262076
0.4792896706136467,0.5297931792262076
0.4604493885324842,0.5297931792262076
0.11884589494390352,0.524370665258665
0.2384235696384539,0.5297931792262076
0.3621391693666042,0.5297931792262076
0.11496285637028758,0.5236793498592927
0.49928438538267345,0.5297931792262076
0.03807119801309011,0.2908462535755379
0.37360168741715605,0.5297931792262076
0.02661185534931465,0.2106223720992295
0.24461379403985978,0.5297931792262076
0.04858423929757244,0.3555516869633574
0.016080124757359815,0.1298036171171117
0.30601562965885337,0.5297931792262076
0.38735510183595095,0.5297931792262076
0.3292037286514547,0.5297931792262076
0.3774406053565079,0.5297931792262076
0.1446401295584745,0.5297931792262076
0.31775653252210917,0.5297931792262076
0.07181483738616262,0.4611548271940926
0.23840068651950952,0.5297931792262076
0.3000799661693646,0.5297931792262076
0.27093771288569485,0.5297931792262076
0.40811077385697314,0.5297931792262076
0.24546262578683048,0.5297931792262076
0.33235773565792165,0.5297931792262076
0.3848113774915538,0.5297931792262076
0.10985597801399594,0.5224257046689139
0.1435879237893497,0.5297931792262076
0.43034917317449967,0.5297931792262076
0.4095497291612586,0.5297931792262076
0.23671062878653493,0.5297931792262076
0.3174851585148858,0.5297931792262076
0.05175628635625357,0.37321532642368976
0.08169145180580956,0.48916365535580586
0.20074928183407398,0.5297931792262076
0.19123802233156012,0.5297931792262076
0.1758971275875988,0.5297931792262076
0.11282159379078538,0.5232285513370178
0.23038272355569328,0.5297931792262076
0.3173915711574912,0.5297931792262076
0.23615907303031358,0.5297931792262076
0.12492886678400095,0.525685422957966
0.023325486878059798,0.1860548081419155
0.0031364986055706368,0.02579745285487547
0.3440435039204276,0.5297931792262076
0.4131826669298518,0.5297931792262076
0.3431556883626898,0.5297931792262076
0.3559402211085037,0.5297931792262076
0.4252337101952463,0.5297931792262076
0.18598109563106502,0.5297931792262076
0.11169451145073062,0.522953759738638
0.3104765723167403,0.5297931792262076
0.09470982551825735,0.511884175152688
0.25950550801685096,0.5297931792262076
0.292474911878729,0.5297931792262076
0.27804488309127146,0.5297931792262076
0.216477775667686,0.5297931792262076
0.410071751063789,0.5297931792262076
0.3014508718210591,0.5297931792262076
0.2249312286943339,0.5297931792262076
0.07760320375598256,0.4787892257895117
0.03153402643227532,0.2460608554093365
0.2867049905773374,0.5297931792262076
0.384717233853007,0.5297931792262076
0.4937801872823612,0.5297931792262076
0.268845517573996,0.5297931792262076
0.34832401285621806,0.5297931792262076
0.37247842959964517,0.5297931792262076
0.175034717054321,0.5297931792262076
0.08178852581789031,0.48942793591077616
0.3752522802648692,0.5297931792262076
0.046951501386799266,0.3462030447225845
0.4053889651694772,0.5297931792262076
0.024290321193105147,0.1932731889390738
0.20882005239526802,0.5297931792262076
0.18753635937457613,0.5297931792262076
0.10318552246906437,0.5194017808580598
0.362790686935551,0.5297931792262076
0.22156454038643997,0.5297931792262076
0.32416894306982175,0.5297931792262076
0.42835429553478815,0.5297931792262076
0.05530193476321332,0.391709808683664
0.12227897490860445,0.5250216629482586
0.48798729272358293,0.5297931792262076
0.06466564533853453,0.43459749392898533
0.04558092466075098,0.3380698433297859
0.10621561725259937,0.5210302698546538
0.13891550007905162,0.5297931792262076
0.1119448804162872,0.5230173278592314
0.19083206471227016,0.5297931792262076
0.13418159229173138,0.5297931792262076
0.06122422342127981,0.41985579630524844
0.40022387429149625,0.5297931792262076
0.44650408241917805,0.5297931792262076
0.40929184437664623,0.5297931792262076
0.4269478188426013,0.5297931792262076
0.3469027122663597,0.5297931792262076
0.33680050999435174,0.5297931792262076
0.34888340616419183,0.5297931792262076
0.30483999578763415,0.5297931792262076
0.3657158797132304,0.5297931792262076
0.10986493700547406,0.5224287262060209
0.3327219995275903,0.5297931792262076
0.3523919037973899,0.5297931792262076
0.10171680553793172,0.5184236495862133
0.058179001870408587,0.40587504214909714
0.3775125864923874,0.5297931792262076
0.07419672151004619,0.4688161354391339
0.41676401428025145,0.5297931792262076
0.2769134934984074,0.5297931792262076
0.025965680443529815,0.20571429815487194
0.385565642836765,0.5297931792262076
0.02090810562556289,0.16748727120508317
0.27658224582667795,0.5297931792262076
0.1861616363090423,0.5297931792262076
0.08118911407344159,0.48799765034008574
0.1244809521778607,0.5255540447387488
0.08656265650578232,0.4995028756810652
0.4233019722375987,0.5297931792262076
0.14496459675559736,0.5297931792262076
0.45564067940035485,0.5297931792262076
0.3791335428983121,0.5297931792262076
0.45919868669544256,0.5297931792262076
0.2869517022488389,0.5297931792262076
0.28791649252721385,0.5297931792262076
0.2929953299697204,0.5297931792262076
0.4887909865381154,0.5297931792262076
0.25596315601165887,0.5297931792262076
0.2274458900530928,0.5297931792262076
0.1713606424877656,0.5297931792262076
0.3549539489189668,0.5297931792262076
0.09131630491577408,0.5074004558601332
0.49096512976043294,0.5297931792262076
0.21521992010771768,0.5297931792262076
0.4646812180580198,0.5297931792262076
0.40220807105537526,0.5297931792262076
0.27177511065769183,0.5297931792262076
0.11296872311484008,0.5232630458838615
0.24782029221659302,0.5297931792262076
0.38309278002256997,0.5297931792262076
0.09907610734424421,0.5163654564213838
0.06099136688232859,0.41882181798749235
0.06528310094245027,0.43706911940058185
0.26790558072923765,0.5297931792262076
0.044122909432614765,0.3292895033392829
0.45336203175801826,0.5297931792262076
0.3278666574157072,0.5297931792262076
0.19863089303519654,0.5297931792262076
0.46724535400229955,0.5297931792262076
0.4317075109462888,0.5297931792262076
0.1329667758502156,0.5296200286789409
0.13514997043408905,0.5297931792262076
0.31784363370963575,0.5297931792262076
0.3389673931492254,0.5297931792262076
0.45069446704614236,0.5297931792262076
0.22196932417726833,0.5297931792262076
0.1525505423517438,0.5297931792262076
0.05306933417684423,0.3802243416471461
0.3857845554436144,0.5297931792262076
0.18053533667291477,0.5297931792262076
0.05336453361752075,0.38178915523434415
0.022010852812433035,0.17591863796033888
0.4750924155473977,0.5297931792262076
0.40030944692238873,0.5297931792262076
0.4658210219183032,0.5297931792262076
0.4774976335532718,0.5297931792262076
0.38287419337945555,0.5297931792262076
0.25564330349418823,0.5297931792262076
0.20946869077635383,0.5297931792262076
0.19068044923364413,0.5297931792262076
0.4608781633765542,0.5297931792262076
0.05596933895365863,0.3951198634718996
0.0624169519861697,0.4251161329048563
0.018924219735146963,0.15217476479634878
0.21885953782066314,0.5297931792262076
0.3310959632091524,0.5297931792262076
0.2919911929475293,0.5297931792262076
0.09481926482573333,0.5120236466315484
0.4774915706425637,0.5297931792262076
0.21314091276161562,0.5297931792262076
0.07690930756699627,0.4768591458803489
0.1329527791556167,0.5296068005804453
0.47989778939121525,0.5297931792262076
0.047684312034248444,0.3503798529414783
0.4505538392726059,0.5297931792262076
0.2455426377843049,0.5297931792262076
0.3190139504398699,0.5297931792262076
0.47408851050598316,0.5297931792262076
0.40250426302895664,0.5297931792262076
0.03147837692331684,0.24576301069877043
0.16699843830971844,0.5297931792262076
0.029243584200729755,0.22970243823405734
0.23179079719181045,0.5297931792262076
0.07666598296023325,0.4761351663846568
0.20026577583693106,0.5297931792262076
0.1507390713307762,0.5297931792262076
0.2694886711834781,0.5297931792262076
0.07064936135327687,0.4571794780269029
0.020260607313315082,0.16259184380524055
0.09631203493621737,0.5136906256803137
0.18421190684859928,0.5297931792262076
0.47517808020882235,0.5297931792262076
0.05792535506542168,0.4046214549394701
0.28485571796938264,0.5297931792262076
0.09490801641705021,0.5121332560224576
0.258232299556186,0.5297931792262076
0.44566154675175584,0.5297931792262076
0.1669707206094816,0.5297931792262076
0.15099836801370692,0.5297931792262076
0.24548796554008845,0.5297931792262076
0.072974031659498,0.4649940580239484
0.07093691285292741,0.4581888689822641
0.11816912485193709,0.5242527769584661
0.13677336580721272,0.5297931792262076
0.001065192460649067,0.008646395730172778
0.13981833174490732,0.5297931792262076
0.21945950362724764,0.5297931792262076
0.32376126018637497,0.5297931792262076
0.0003859681088516087,0.0030834315861337927
0.2059766884519496,0.5297931792262076
0.2822317404796675,0.5297931792262076
0.3300035682199279,0.5297931792262076
0.3273089373963345,0.5297931792262076
0.1291409551340581,0.5272722204798471
0.019148383123406776,0.1539819585087291
0.3849995250149502,0.5297931792262076
0.18808448376435527,0.5297931792262076
0.354222196444736,0.5297931792262076
0.32093286937718063,0.5297931792262076
0.09049010196894286,0.5061550229908195
0.4418009317743874,0.5297931792262076
0.14905960538788615,0.5297931792262076
0.20260431374466203,0.5297931792262076
0.34747191459066323,0.5297931792262076
0.477643681576742,0.5297931792262076
0.37308903174576813,0.5297931792262076
0.08146803352585824,0.4886914250922986
0.3143874508851994,0.5297931792262076
0.3215249219481901,0.5297931792262076
0.4512727934374081,0.5297931792262076
0.19245817674193033,0.5297931792262076
0.3035529038509925,0.5297931792262076
0.14184601861508717,0.5297931792262076
0.4558454691345083,0.5297931792262076
0.22925033985638332,0.5297931792262076
0.31016974066915676,0.5297931792262076
0.08083401004641838,0.4871741038546863
0.3386954676659536,0.5297931792262076
0.08348394335477671,0.4932505805739501
0.0051533028122391356,0.04203259528141988
0.1860489917737354,0.5297931792262076
0.32350924893066935,0.5297931792262076
0.3514774185635331,0.5297931792262076
0.48414701082091854,0.5297931792262076
0.4391705955175354,0.5297931792262076
0.4050779987506176,0.5297931792262076
0.292143614805939,0.5297931792262076
0.3120885144975969,0.5297931792262076
0.1693787870016492,0.5297931792262076
0.1815765999781579,0.5297931792262076
0.14344955272487225,0.5297931792262076
0.4644976859588461,0.5297931792262076
0.27281780858720334,0.5297931792262076
0.10691675029170838,0.5213346215693303
0.40005064855759,0.5297931792262076
0.12522854681541407,0.5257723326729833
0.13617651980066725,0.5297931792262076
0.012269777895443423,0.09968241324530593
0.14675629295277753,0.5297931792262076
0.1280437283521756,0.5267772972277457
0.39038869398793236,0.5297931792262076
0.40445954823389174,0.5297931792262076
0.12125128727109408,0.5248131464041506
0.3050255025279852,0.5297931792262076
0.27536314484245816,0.5297931792262076
0.17165681747235156,0.5297931792262076
0.4836447618768234,0.5297931792262076
0.17908464222353782,0.5297931792262076
0.20962958527662884,0.5297931792262076
0.014909131335127723,0.12069812758729606
0.41404255632346065,0.5297931792262076
0.11148269202128858,0.5229025664016987
0.31309287950693426,0.5297931792262076
0.48419371509782694,0.5297931792262076
0.019801355275305854,0.1588231133945433
0.022962384805100433,0.18319303293737346
0.07982654831688551,0.48469167948210723
0.3400729071750372,0.5297931792262076
0.005599326737879218,0.04582513569151
0.18508229422515138,0.5297931792262076
0.40433084668305846,0.5297931792262076
0.3743218394332639,0.5297931792262076
0.026869576679629692,0.21247477862979594
0.3322590304413271,0.5297931792262076
0.30172269485512,0.5297931792262076
0.49798617763806646,0.5297931792262076
0.4227415222962632,0.5297931792262076
0.020364643182415654,0.16341067663209716
0.4586775827318283,0.5297931792262076
0.11735961055015448,0.5241141080215298
0.2901883541089597,0.5297931792262076
0.32050580368495946,0.5297931792262076
0.0940157868789967,0.511043073653297
0.12522257340684956,0.5257672442519368
0.060207003039119134,0.4152967971734589
0.3978702911512503,0.5297931792262076
0.12175095206453335,0.5249129290399314
0.20149318726273846,0.5297931792262076
0.1663142257633055,0.5297931792262076
0.4670912356623281,0.5297931792262076
0.47404147556346715,0.5297931792262076
0.25963046325664946,0.5297931792262076
0.49962524269757225,0.5297931792262076
0.07685452114724656,0.4766961022217415
0.25816690432103434,0.5297931792262076
0.09616456159932807,0.5135427646015863
0.0372300797152732,0.28535191007496097
0.3600443148873513,0.5297931792262076
0.024064723446198366,0.1915330252500999
0.2514590555996395,0.5297931792262076
0.2125698771396044,0.5297931792262076
0.15266840535813953,0.5297931792262076
0.2999388542703549,0.5297931792262076
0.1387361722796251,0.5297931792262076
0.09375915120483463,0.5107387571148314
0.40715859929353937,0.5297931792262076
0.18936076153685205,0.5297931792262076
0.4727580773063621,0.5297931792262076
0.0006301949462260148,0.005169586214047431
0.3105931010628147,0.5297931792262076
0.2995735479122247,0.5297931792262076
0.2726616669826454,0.5297931792262076
0.2794875186564056,0.5297931792262076
0.11472314733425087,0.523632035956177
0.4179564259611719,0.5297931792262076
0.21034151817872432,0.5297931792262076
0.47123343316325544,0.5297931792262076
0.3708988472933864,0.5297931792262076
0.03684056967289345,0.28269027890306675
0.10420766748942806,0.5200064835244135
0.11154818649088677,0.522916062858462
0.10196529778077318,0.5186068671846233
0.1413137782456489,0.5297931792262076
0.34581057489353745,0.5297931792262076
0.24627149260258857,0.5297931792262076
0.487132749742399,0.5297931792262076
0.029843583301350562,0.23413259170997705
0.044540988341577104,0.331795760597555
0.031724470279777206,0.2474226961071963
0.3271878531411666,0.5297931792262076
0.4928512559299284,0.5297931792262076
0.1681766876164752,0.5297931792262076
0.19790161968084585,0.5297931792262076
0.4923909182778013,0.5297931792262076
0.1836877073394937,0.5297931792262076
0.20569303805870104,0.5297931792262076
0.4755965262966447,0.5297931792262076
0.255054799248514,0.5297931792262076
0.10612354268485497,0.5209851308851445
0.17615930731002133,0.5297931792262076
0.1206853124601483,0.5247009509440677
0.2639459279467457,0.5297931792262076
0.32495650672393817,0.5297931792262076
0.12893595378149147,0.5271753731887026
0.18860730153100863,0.5297931792262076
0.44936821150034895,0.5297931792262076
0.37029030832142035,0.5297931792262076
0.17568085202824918,0.5297931792262076
0.16019938337563921,0.5297931792262076
0.20456239345532967,0.5297931792262076
0.003837645899040232,0.03140252517579328
0.22956945909276605,0.5297931792262076
0.44935679309457943,0.5297931792262076
0.1907250268604267,0.5297931792262076
0.13753005198310653,0.5297931792262076
0.3153385936582575,0.5297931792262076
0.4914238504653075,0.5297931792262076
0.2916237239328224,0.5297931792262076
0.147147497201436,0.5297931792262076
0.47527849389888166,0.5297931792262076
0.4655476424600518,0.5297931792262076
0.028895449933058037,0.22731530233467204
0.4109151590150179,0.5297931792262076
0.4771100745711052,0.5297931792262076
0.22056389203387738,0.5297931792262076
0.19744722761355016,0.5297931792262076
0.361279624441809,0.5297931792262076
0.14540427874857265,0.5297931792262076
0.4345292274704331,0.5297931792262076
0.4527491805893052,0.5297931792262076
0.08891875856602222,0.5036264348927406
0.4962945588279298,0.5297931792262076
0.39239052363220617,0.5297931792262076
0.2822808553709158,0.5297931792262076
0.4377819531582192,0.5297931792262076
0.3709139598518764,0.5297931792262076
0.1899146634479688,0.5297931792262076
0.423361965468657,0.5297931792262076
0.06010349596779102,0.4147847906636179
0.24915049277736795,0.5297931792262076
0.2840138229261618,0.5297931792262076
0.257149723243023,0.5297931792262076
0.17799711104430938,0.5297931792262076
0.47598363189173026,0.5297931792262076
0.12867125298006887,0.5270547577902043
0.4526301920979469,0.5297931792262076
0.28939048560897124,0.5297931792262076
0.16589520264048108,0.5297931792262076
0.43129575777837237,0.5297931792262076
0.037030710345672624,0.28397422313834564
0.15502016679827335,0.5297931792262076
0.1477642244208413,0.5297931792262076
0.046651364512673044,0.3443808694958088
0.27555031045673756,0.5297931792262076
0.008008974441489292,0.06531520577148082
0.35407354204294816,0.5297931792262076
0.04174971832293867,0.31455048822476683
0.23118303832575576,0.5297931792262076
0.2725596158375489,0.5297931792262076
0.005521705892179818,0.04512760418725313
0.27197507844223295,0.5297931792262076
0.024185775928215025,0.19242590056414033
0.044679959616268916,0.332627707003628
0.44268872948970717,0.5297931792262076
0.12268880592721843,0.5251113111652788
0.14050760497228282,0.5297931792262076
0.3000333395956579,0.5297931792262076
0.30436986417569967,0.5297931792262076
0.36424877518259496,0.5297931792262076
0.18048869141801,0.5297931792262076
0.1559686187741119,0.5297931792262076
0.42619797446287255,0.5297931792262076
0.4382984434062173,0.5297931792262076
0.2245393248876707,0.5297931792262076
0.06600718463155847,0.43996354084935846
0.086974240719288,0.5002608285027349
0.09045979814277866,0.5061102246060785
0.10542519703540143,0.5206484067926982
0.38795614910025694,0.5297931792262076
0.17891788034916278,0.5297931792262076
0.16699566979980585,0.5297931792262076
0.237878258347194,0.5297931792262076
0.12392063804337794,0.5254094374821141
0.016832687131721202,0.13583638945573379
0.1363506145892978,0.5297931792262076
0.3288964441237636,0.5297931792262076
0.35708650775808287,0.5297931792262076
0.4976142799840863,0.5297931792262076
0.13279077231363767,0.5294859108764549
0.029183672378812753,0.22928654057418035
0.3318169635740168,0.5297931792262076
0.42553067096054664,0.5297931792262076
0.3181769997371908,0.5297931792262076
0.2393797690317711,0.5297931792262076
0.2621027449406421,0.5297931792262076
0.11847034565141007,0.5243083382454875
0.07681531315165613,0.4765885468111853
0.20683992996529393,0.5297931792262076
0.4099230407437459,0.5297931792262076
0.11498897460522045,0.5236851020850974
0.06950641058541468,0.4531070060556789
0.4728483630284191,0.5297931792262076
0.08963335297456082,0.5048209433960599
0.23698571332768364,0.5297931792262076
0.15628814098906957,0.5297931792262076
0.47325209251343103,0.5297931792262076
0.2553564888338823,0.5297931792262076
0.041947886086772634,0.3158510866366543
0.27522305322168006,0.5297931792262076
0.16453459031347983,0.5297931792262076
0.07137394417238163,0.4596330532071355
0.2695374148586482,0.5297931792262076
0.41062773910439754,0.5297931792262076
0.48719389464479823,0.5297931792262076
0.1728812426227812,0.5297931792262076
0.24955578735458428,0.5297931792262076
0.33635708697683503,0.5297931792262076
0.23032569765321442,0.5297931792262076
0.45926658586943553,0.5297931792262076
0.05408044462962358,0.3854600348009123
0.4716191867498583,0.5297931792262076
0.3006109742073977,0.5297931792262076
0.4015704684594916,0.5297931792262076
0.4508418736641779,0.5297931792262076
0.06652676293485071,0.44192854923813985
0.23253603322170036,0.5297931792262076
0.04209758825339427,0.3167727918921797
0.3533954228661839,0.5297931792262076
0.01130038356511709,0.09185927787609793
0.05631951650653394,0.39679291795407723
0.36817833099310465,0.5297931792262076
0.41746431403180484,0.5297931792262076
0.3262706540722978,0.5297931792262076
0.3530798183446041,0.5297931792262076
0.3305245895592468,0.5297931792262076
0.1288973949977173,0.5271624789806668
0.05872678755036581,0.408411545017244
0.34422112174999314,0.5297931792262076
0.41834547334843064,0.5297931792262076
0.4321877346721386,0.5297931792262076
0.15036380566560686,0.5297931792262076
0.44594209270736407,0.5297931792262076
0.10844962859675483,0.5219515578670542
0.4448616919362473,0.5297931792262076
0.38436861110358245,0.5297931792262076
0.19851599832371203,0.5297931792262076
0.1873772476289995,0.5297931792262076
0.39072375460144565,0.5297931792262076
0.3297293143577758,0.5297931792262076
0.38001639477983534,0.5297931792262076
0.04933821037637487,0.35989098410643783
0.09820773757016721,0.5155845612726496
0.0015201341781854172,0.012434696429583742
0.14766704706095646,0.5297931792262076
0.10916048987236204,0.5221963959811147
0.35730213112353065,0.5297931792262076
0.3193703921449445,0.5297931792262076
0.2860787177176995,0.5297931792262076
0.30490568073062374,0.5297931792262076
0.05159311074644901,0.3722709542257339
0.009245672801934335,0.0752849085274461
0.46371424795610333,0.5297931792262076
0.40625221335043976,0.5297931792262076
0.15826794595121985,0.5297931792262076
0.3530069078179981,0.5297931792262076
0.38460783448619296,0.5297931792262076
0.2869371238268983,0.5297931792262076
0.2709179545271716,0.5297931792262076
0.057418521715184856,0.40219671313451877
0.47983801569627643,0.5297931792262076
0.21004489554550632,0.5297931792262076
0.3794479194485267,0.5297931792262076
0.009792985259729325,0.079672694733939
0.34085605204244507,0.5297931792262076
0.18776429176370968,0.5297931792262076
0.13212521646960107,0.5290158830284626
0.12456945099763145,0.5255860541289326
0.40878864786000585,0.5297931792262076
0.15105267422442975,0.5297931792262076
0.35192588770099464,0.5297931792262076
0.06506601301737519,0.4361937335891965
0.21072989031235828,0.5297931792262076
0.26612449258610943,0.5297931792262076
0.40707750898841516,0.5297931792262076
0.49338435722987356,0.5297931792262076
0.4582448050076184,0.5297931792262076
0.39136147200460775,0.5297931792262076
0.11018057249327923,0.5225317190633765
0.253305660686323,0.5297931792262076
0.21970554460009317,0.5297931792262076
0.35917963071714964,0.5297931792262076
0.4388555385818957,0.5297931792262076
0.15486171028659484,0.5297931792262076
0.37197078897069413,0.5297931792262076
0.3471241086840125,0.5297931792262076
0.37512244641652376,0.5297931792262076
0.35867665522420245,0.5297931792262076
0.03393043429552478,0.2629117149709584
0.16656569646660363,0.5297931792262076
0.23834720011955857,0.5297931792262076
0.2188129078335745,0.5297931792262076
0.37633772034840446,0.5297931792262076
0.12182234564126648,0.5249262633762593
0.3011556724134642,0.5297931792262076
0.25723500369991564,0.5297931792262076
0.13194173786347546,0.5288923122698741
0.049315792906003963,0.3597718447043493
0.3803747560935273,0.5297931792262076
0.01818594786338079,0.14646772205104386
0.43380565825221234,0.5297931792262076
0.33254950580327475,0.5297931792262076
0.07877434167816466,0.48192089820355843
0.050355528300358776,0.3655597582369043
0.35936039239822937,0.5297931792262076
0.02999118035929338,0.2351288784520999
0.43116594340276543,0.5297931792262076
0.389269364543857,0.5297931792262076
0.021133002761400455,0.16927539752300344
0.2747293941506642,0.5297931792262076
0.4992022376264399,0.5297931792262076
0.2760967833765674,0.5297931792262076
0.4383149274879797,0.5297931792262076
0.01142578702309166,0.09298185163983223
0.10983404435428235,0.5224184275870469
0.28378966855699894,0.5297931792262076
0.1067596002053593,0.521268335638167
0.3059206186354093,0.5297931792262076
0.16058061984079874,0.5297931792262076
0.029870072432238326,0.23429272163903797
0.3038499247411578,0.5297931792262076
0.09548836229469593,0.5127871052256843
0.20999542254999465,0.5297931792262076
0.49184714506502125,0.5297931792262076
0.47278096888631904,0.5297931792262076
0.20634127475464842,0.5297931792262076
0.11642699545681962,0.5239495655047531
0.11476393828832443,0.5236422659593111
0.2640478095369402,0.5297931792262076
0.04112412403496818,0.31065038782893034
0.11684330286085559,0.5240235110119379
0.1695491619097242,0.5297931792262076
0.26607270740884337,0.5297931792262076
0.42355068623544057,0.5297931792262076
0.19088404077898458,0.5297931792262076
0.2320676554617379,0.5297931792262076
0.2319197647405613,0.5297931792262076
0.1273297166161903,0.5264867854437476
0.3193377477484307,0.5297931792262076
0.07418761474222307,0.4687962936396483
0.029545749349449923,0.23193785934248073
0.2856387865594792,0.5297931792262076
0.11778122238066552,0.5241863941549422
0.30061989538106015,0.5297931792262076
0.43548126126995584,0.5297931792262076
0.09038124506342837,0.5059836751686566
0.06127022580612862,0.4200392649137001
0.30479261676360603,0.5297931792262076
0.1162185052675988,0.5239130394590725
0.2580274967560154,0.5297931792262076
0.040243119826549656,0.30498517901737104
0.48989758478287854,0.5297931792262076
0.4199485973850561,0.5297931792262076
0.09367417271790474,0.5106205620710823
0.4545518542283994,0.5297931792262076
0.34128361879505253,0.5297931792262076
0.09377130852787985,0.510756620318672
0.38930523531727096,0.5297931792262076
0.12039137652322535,0.5246494753565947
0.33114368667777855,0.5297931792262076
0.08703581671159949,0.5003368171499416
0.12049808605781148,0.5246668314873276
0.3132325013838646,0.5297931792262076
0.1399807977476774,0.5297931792262076
0.3063252464230164,0.5297931792262076
0.15557904552456786,0.5297931792262076
0.1430409285072346,0.5297931792262076
0.40483179194104957,0.5297931792262076
0.027591758747094963,0.2177308858730133
0.4496901619414715,0.5297931792262076
0.19390430197037634,0.5297931792262076
0.3359624727673287,0.5297931792262076
0.14639202671446133,0.5297931792262076
0.15537978095779548,0.5297931792262076
0.4167712046351573,0.5297931792262076
0.2613691020422234,0.5297931792262076
0.3034804493398685,0.5297931792262076
0.47072267381505734,0.5297931792262076
0.10913713068894076,0.5221906269051756
0.10885340425747692,0.5220916016371029
0.4135733007012222,0.5297931792262076
0.022828301812005514,0.1822508310189508
0.048779897263466654,0.35672744224486075
0.1378509967497577,0.5297931792262076
0.33182438164028116,0.5297931792262076
0.08572559471512264,0.49786047326697336
0.4432138695329563,0.5297931792262076
0.15105065901480952,0.5297931792262076
0.30592558841415785,0.5297931792262076
0.31610433827359,0.5297931792262076
0.3209088625971841,0.5297931792262076
0.21087414389203113,0.5297931792262076
0.09904946144620513,0.5163462116002193
0.05880836910020054,0.40884089832985804
0.4976689168476972,0.5297931792262076
0.13755188150672915,0.5297931792262076
0.24309182048930783,0.5297931792262076
0.06958256365987175,0.4534130454904565
0.29964095755527476,0.5297931792262076
0.007055294600527784,0.057637285958267795
0.49108293090589755,0.5297931792262076
0.23090694474131468,0.5297931792262076
0.2637127015547234,0.5297931792262076
0.16520783631440006,0.5297931792262076
0.19514272584551257,0.5297931792262076
0.13370943065226948,0.5297931792262076
0.02756555327692367,0.2175899075954655
0.28833136412020005,0.5297931792262076
0.26663555088347357,0.5297931792262076
0.015205093682754744,0.1229804442970342
0.2956333719189201,0.5297931792262076
0.10120653998373114,0.5180684118201621
0.37307838562129464,0.5297931792262076
0.4705601375372632,0.5297931792262076
0.49988016818492387,0.5297931792262076
0.29392488623306584,0.5297931792262076
0.06501954538523769,0.43602048749838873
0.1459711104849576,0.5297931792262076
0.052163420354427004,0.3754135109669555
0.357875050425306,0.5297931792262076
0.1412871353760372,0.5297931792262076
0.4528030576088624,0.5297931792262076
0.1746955976466283,0.5297931792262076
0.13695457595301752,0.5297931792262076
0.26311006327869507,0.5297931792262076
0.30256132878406566,0.5297931792262076
0.4813979147488536,0.5297931792262076
0.3689700700690454,0.5297931792262076
0.4577677428968768,0.5297931792262076
0.42255381143705006,0.5297931792262076
0.2457679447086979,0.5297931792262076
0.4295509206517113,0.5297931792262076
0.43694605924486307,0.5297931792262076
0.10508047218534472,0.5204818259468005
0.1618807639903298,0.5297931792262076
0.4190538290087968,0.5297931792262076
0.3588877943300766,0.5297931792262076
0.18363918419171738,0.5297931792262076
0.23645458045577616,0.5297931792262076
0.20859748910970966,0.5297931792262076
0.027118338676127285,0.21427653715602185
0.34084333061276567,0.5297931792262076
0.008454335731234164,0.068870978569192
0.35544370756942156,0.5297931792262076
0.17100222974575285,0.5297931792262076
0.34229564065138524,0.5297931792262076
0.2047263087272797,0.5297931792262076
0.14706207142977934,0.5297931792262076
0.4238826460377703,0.5297931792262076
0.03217431364210138,0.25060072525842886
0.42161867390909397,0.5297931792262076
0.20014234014008242,0.5297931792262076
0.3643678267167331,0.5297931792262076
0.23132683783907043,0.5297931792262076
0.4818790359544192,0.5297931792262076
0.09375173229868644,0.5107196961547221
0.41117314724316045,0.5297931792262076
0.12945155638899097,0.5274314986893459
0.3466690523853109,0.5297931792262076
0.15259259210892268,0.5297931792262076
0.21013171399754926,0.5297931792262076
0.01720473451515353,0.13875212941292903
0.10331228656443592,0.5194744628142419
0.10626608083997219,0.5210545174495317
0.11235730470733496,0.52312056450478
0.1666695004324409,0.5297931792262076
0.4119322474685779,0.5297931792262076
0.44325701151199065,0.5297931792262076
0.28196030460966365,0.5297931792262076
0.27717055787000755,0.5297931792262076
0.2657175413277345,0.5297931792262076
0.29696549595827554,0.5297931792262076
0.36176880889253693,0.5297931792262076
0.2884899359035267,0.5297931792262076
0.24659050362448182,0.5297931792262076
0.4680673674975561,0.5297931792262076
0.3628597621359502,0.5297931792262076
0.43613647548366535,0.5297931792262076
0.34065454853159927,0.5297931792262076
0.47551854082365835,0.5297931792262076
0.13100648524023772,0.5282911436100097
0.14104905715752508,0.5297931792262076
0.18480968157794664,0.5297931792262076
0.1168484601709372,0.5240241297782879
0.45561602448796124,0.5297931792262076
0.4743159141288815,0.5297931792262076
0.22734859133242652,0.5297931792262076
0.10418447029235722,0.5199882310789711
0.41196252896631524,0.5297931792262076
0.4104570179594055,0.5297931792262076
0.0651856709435551,0.4367220361453144
0.09457481404192741,0.5117163042562454
0.2816849383817135,0.5297931792262076
0.18425034310536392,0.5297931792262076
0.12608389940357173,0.5260442377821984
0.3128200446906673,0.5297931792262076
0.07818378127292619,0.48033796852089333
0.18374758210727343,0.5297931792262076
0.3028481014916184,0.5297931792262076
0.300462310758373,0.5297931792262076
0.33054088780528634,0.5297931792262076
0.14404411750707424,0.5297931792262076
0.35637020965642285,0.5297931792262076
0.1950806073639167,0.5297931792262076
0.2630998161847669,0.5297931792262076
0.2580047715939613,0.5297931792262076
0.37488184712589223,0.5297931792262076
0.2608534281041588,0.5297931792262076
0.42556488848631113,0.5297931792262076
0.1042833498914032,0.5200528457209588
0.4656713706694618,0.5297931792262076
0.40650815667885065,0.5297931792262076
0.14972544274190602,0.5297931792262076
0.1719336851281409,0.5297931792262076
0.20913690506940008,0.5297931792262076
0.030796623700829584,0.24096851617697423
0.11163175613931459,0.5229349767895425
0.24518735314183882,0.5297931792262076
0.003372125437803297,0.02752874457247329
0.03485312134014601,0.2692140715411441
0.0027155215966098156,0.022295596621990797
0.015415562994661514,0.12465360265955437
0.13479195748178385,0.5297931792262076
0.1986671184647269,0.5297931792262076
0.11185177559402171,0.52299454697814
0.2174519330376935,0.5297931792262076
0.1947572386505475,0.5297931792262076
0.07203242727862436,0.46187790716246535
0.26518004185230737,0.5297931792262076
0.44572980090801445,0.5297931792262076
0.06469406471586897,0.4346987269538571
0.12100936129927503,0.5247650276425929
0.13910205091338024,0.5297931792262076
0.36056076313405816,0.5297931792262076
0.20903807378807543,0.5297931792262076
0.12179895109952826,0.5249223275386391
0.46773553341105684,0.5297931792262076
0.22926954471108657,0.5297931792262076
0.4826256819494565,0.5297931792262076
0.35320593859484767,0.5297931792262076
0.29802945853110396,0.5297931792262076
0.3883585036725978,0.5297931792262076
0.2462432614699031,0.5297931792262076
0.21668270325529243,0.5297931792262076
0.4363254877806825,0.5297931792262076
0.273067025956522,0.5297931792262076
0.28689824037824924,0.5297931792262076
0.2829328369727013,0.5297931792262076
0.3716689770540743,0.5297931792262076
0.3650515999880802,0.5297931792262076
0.21384695161576106,0.5297931792262076
0.44026452873870486,0.5297931792262076
0.03588604703671544,0.27636252088402313
0.3509643837904006,0.5297931792262076
0.07778209422600907,0.4792897146703826
0.17987119213779645,0.5297931792262076
0.07850750028347253,0.4812505092008967
0.2770490917950046,0.5297931792262076
0.3342696770096191,0.5297931792262076
0.49794178894987623,0.5297931792262076
0.19792898446203822,0.5297931792262076
0.4016563770809004,0.5297931792262076
0.40221630145310194,0.5297931792262076
0.4150576812989553,0.5297931792262076
0.238248112065732,0.5297931792262076
0.3707091627737242,0.5297931792262076
0.3890238026272403,0.5297931792262076
0.35539747375211533,0.5297931792262076
0.34038422418322695,0.5297931792262076
0.3548596105545941,0.5297931792262076
0.16344702183690363,0.5297931792262076
0.4686201774373762,0.5297931792262076
0.14511571926592437,0.5297931792262076
0.26934457924537,0.5297931792262076
0.37788706608464884,0.5297931792262076
0.46790948869137117,0.5297931792262076
0.33710844744261875,0.5297931792262076
0.2712740095299624,0.5297931792262076
0.053693799308596746,0.38344156568342125
0.37828160638368885,0.5297931792262076
0.22997416088523892,0.5297931792262076
0.44502389250174795,0.5297931792262076
0.4422980489338803,0.5297931792262076
0.37519726012528404,0.5297931792262076
0.4683969807402008,0.5297931792262076
0.44909960217296496,0.5297931792262076
0.11032426700549575,0.5225712115474722
0.4402991014315318,0.5297931792262076
0.15687621732011192,0.5297931792262076
0.4585485946912419,0.5297931792262076
0.4494260353624616,0.5297931792262076
0.2097462884030924,0.5297931792262076
0.4681682618755912,0.5297931792262076
0.3924525297027976,0.5297931792262076
0.21228807021675017,0.5297931792262076
0.25507893262850495,0.5297931792262076
0.03849399828764183,0.29358470084458166
0.4925032605895335,0.5297931792262076
0.1897860423913738,0.5297931792262076
0.07824761430375671,0.48052230345133223
0.23678122350585712,0.5297931792262076
0.42340146034350673,0.5297931792262076
0.40401217613631674,0.5297931792262076
0.3699039152325735,0.5297931792262076
0.2627288088410962,0.5297931792262076
0.22037899751955087,0.5297931792262076
0.32955537988765504,0.5297931792262076
0.15081599847395893,0.5297931792262076
0.31205361741474835,0.5297931792262076
0.43931225770202526,0.5297931792262076
0.3022897715464749,0.5297931792262076
0.06753222154439453,0.44584246128092175
0.017858572818769514,0.14391801630091103
0.16218167586753057,0.5297931792262076
0.15525640719677503,0.5297931792262076
0.11079059891967225,0.5227038993830855
0.2555734699124649,0.5297931792262076
0.06062833393124378,0.41719601850009325
0.4611117332768594,0.5297931792262076
0.07023378412083481,0.45575616593476925
0.008162344317356574,0.06654925107465569
0.19108990583048507,0.5297931792262076
0.018439049487283754,0.14827896757370995
0.447855804612677,0.5297931792262076
0.05310664915026636,0.3802521745209312
0.3446052438320617,0.5297931792262076
0.06671817499668525,0.44270336076390937
0.49445825530104526,0.5297931792262076
0.05845191221761736,0.40712881988090577
0.44928634190231154,0.5297931792262076
0.028740043942398596,0.2261770597936285
0.033774048515530175,0.2618366665799037
0.095090205627059,0.5123379620874041
0.45628680679827954,0.5297931792262076
0.11075470713799485,0.5226979988591735
0.2411486248102907,0.5297931792262076
0.28170759673035606,0.5297931792262076
0.18500863338032159,0.5297931792262076
0.16207004803658176,0.5297931792262076
0.3045640856699473,0.5297931792262076
0.313961661851478,0.5297931792262076
0.12289770729801752,0.5251610244176672
0.47211992518070806,0.5297931792262076
0.1207423087015414,0.5247127532015735
0.42256041866169136,0.5297931792262076
0.21858182379769325,0.5297931792262076
0.1753173440222799,0.5297931792262076
0.20517344831176143,0.5297931792262076
0.2471196877090674,0.5297931792262076
0.29163022792989346,0.5297931792262076
0.08749054527232009,0.5011617808689676
0.13319570781803358,0.5297820973697738
0.059542343816779086,0.41215930182281757
0.042841082879480186,0.3213387228739532
0.010407769873663042,0.08474204844571416
0.15756591620513,0.5297931792262076
0.18795372054416237,0.5297931792262076
0.16406440956708224,0.5297931792262076
0.44307954929113263,0.5297931792262076
0.19079120813861694,0.5297931792262076
0.20583356565146865,0.5297931792262076
0.2439829342906823,0.5297931792262076
0.23669654415485086,0.5297931792262076
0.08521766176778472,0.49686633035433586
0.1609711700330816,0.5297931792262076
0.38167310963164836,0.5297931792262076
0.16611611773692886,0.5297931792262076
0.16729500406718933,0.5297931792262076
0.45308385181561933,0.5297931792262076
0.18432578241932657,0.5297931792262076
0.4611935489336746,0.5297931792262076
0.24275195480440082,0.5297931792262076
0.4196497218943785,0.5297931792262076
0.31672739520986487,0.5297931792262076
0.05166478049355627,0.37274239091602623
0.37639263742716944,0.5297931792262076
0.081146461474638,0.4878994944953246
0.0973231493746099,0.514736974530342
0.3713278375312794,0.5297931792262076
0.013559372340201048,0.10991712786694623
0.29672743539154883,0.5297931792262076
0.022619128622720364,0.18061732403856676
0.16929831590571404,0.5297931792262076
0.2970567931415711,0.5297931792262076
0.04895832616555634,0.3577405396888803
0.38857877054392154,0.5297931792262076
0.4147499782648937,0.5297931792262076
0.27861321104306136,0.5297931792262076
0.1085363968678027,0.5219771404803648
0.2587188203649118,0.5297931792262076
0.3485114170025495,0.5297931792262076
0.42937308035074895,0.5297931792262076
0.16371810984844548,0.5297931792262076
0.24151112163313204,0.5297931792262076
0.44734524597158937,0.5297931792262076
0.05734727596527761,0.4018093842360275
0.34885407290105064,0.5297931792262076
0.2839997718404228,0.5297931792262076
0.19468865213111375,0.5297931792262076
0.23809183724696747,0.5297931792262076
0.40563659357470006,0.5297931792262076
0.31775607949103846,0.5297931792262076
0.19130826405251267,0.5297931792262076
0.4035058240777098,0.5297931792262076
0.23073208531139483,0.5297931792262076
0.21765077716934772,0.5297931792262076
0.023377016523677407,0.18638434955447078
0.4318817988539884,0.5297931792262076
0.40701048749429697,0.5297931792262076
0.030623714667115998,0.23967024128560196
0.1647552297901721,0.5297931792262076
0.2301941195987614,0.5297931792262076
0.4749425243127077,0.5297931792262076
0.4182821478816617,0.5297931792262076
0.26492199323365634,0.5297931792262076
0.23555230694096901,0.5297931792262076
0.47185182510780677,0.5297931792262076
0.1284799882659286,0.5269683768503692
0.4641128395703725,0.5297931792262076
0.2682760570114783,0.5297931792262076
0.03490587401869322,0.2694960449181993
0.28762443129578896,0.5297931792262076
0.24236827847330972,0.5297931792262076
0.2879301306522543,0.5297931792262076
0.17797464294180732,0.5297931792262076
0.15593389471091568,0.5297931792262076
0.1953000353524466,0.5297931792262076
0.41375252249317357,0.5297931792262076
0.42753430909378576,0.5297931792262076
0.4283858264654111,0.5297931792262076
0.33943606692590617,0.5297931792262076
0.35171039876019816,0.5297931792262076
0.33815661153980187,0.5297931792262076
0.4181095742284529,0.5297931792262076
0.43662317919126986,0.5297931792262076
0.19894612320617922,0.5297931792262076
0.28785772632458556,0.5297931792262076
0.07428515948988856,0.46908553052285273
0.43363330790287224,0.5297931792262076
0.1446850152011373,0.5297931792262076
0.3352010252416036,0.5297931792262076
0.18277269245141492,0.5297931792262076
0.28994044260415386,0.5297931792262076
0.40131982575201397,0.5297931792262076
0.07526847449284152,0.4720876526038879
0.32207558300415595,0.5297931792262076
0.042358611086652787,0.3184264569184478
0.20450124222756316,0.5297931792262076
0.3604497617780258,0.5297931792262076
0.08036371704349005,0.48601521798880376
0.4640847555090091,0.5297931792262076
0.2636106637191197,0.5297931792262076
0.093205542294304,0.5100151424402058
0.2315660386667655,0.5297931792262076
0.43521897613861527,0.5297931792262076
0.2960121847943354,0.5297931792262076
0.049392825351940006,0.3601546081333735
0.18310239435968123,0.5297931792262076
0.4235561582070675,0.5297931792262076
0.0006040458944168159,0.004989898323609559
0.14378458115260578,0.5297931792262076
0.2538965007010317,0.5297931792262076
0.4642651124301975,0.5297931792262076
0.2033376112482928,0.5297931792262076
0.07673444907841653,0.47637772805730366
0.49027122329040046,0.5297931792262076
0.3117714999627537,0.5297931792262076
0.3792449144599325,0.5297931792262076
0.3919221497009338,0.5297931792262076
0.04721491115848986,0.34769509478776645
0.45406655692072256,0.5297931792262076
0.43012015108596985,0.5297931792262076
0.03968544276412406,0.30143532140595114
0.4190099352646505,0.5297931792262076
0.049397578572027756,0.36028511309519856
0.18170051360667877,0.5297931792262076
0.26687822033982317,0.5297931792262076
0.07222823169526765,0.46253877416458417
0.11949663302695107,0.5244865761490636
0.0574884311538984,0.4025114590477572
0.037584426367710366,0.28753910223097445
0.3473368864606988,0.5297931792262076
0.20371914411709713,0.5297931792262076
0.24972305631237318,0.5297931792262076
0.3191718552542918,0.5297931792262076
0.22131696348927676,0.5297931792262076
0.2192092266342479,0.5297931792262076
0.2990087172532887,0.5297931792262076
0.26977394214646877,0.5297931792262076
0.07666068715718372,0.4761746793217438
0.41137347532617485,0.5297931792262076
0.3374767663874417,0.5297931792262076
0.002160849131615461,0.017705601052066738
0.29471914321674125,0.5297931792262076
0.28897618567549466,0.5297931792262076
0.020405974904977087,0.1635432678234332
0.34530862345351576,0.5297931792262076
0.4841911968445176,0.5297931792262076
0.1435868264930702,0.5297931792262076
0.30607781076493823,0.5297931792262076
0.09299811570355793,0.5097350656459282
0.32926353897193245,0.5297931792262076
0.1972978713362058,0.5297931792262076
0.04084599462502442,0.30890788552209497
0.40802439805293406,0.5297931792262076
0.3419869421042747,0.5297931792262076
0.02789336111501317,0.21986396357379615
0.07675819641728077,0.47643849920713655
0.4721503601615853,0.5297931792262076
0.23799558344201516,0.5297931792262076
0.24091324860419627,0.5297931792262076
0.12012416983151641,0.5245974126416567
0.06540312293446465,0.4375315614434777
0.02424094435789831,0.19286955063853628
0.01811674339434166,0.14593763232609333
0.4426955106852055,0.5297931792262076
0.2254396291281296,0.5297931792262076
0.2985588233838125,0.5297931792262076
0.4806919734858732,0.5297931792262076
0.3603767128327558,0.5297931792262076
0.39780447314681316,0.5297931792262076
0.050490154491744044,0.3662388014043072
0.3906000608665802,0.5297931792262076
0.33114970300015684,0.5297931792262076
0.10451776514302824,0.5201790049998067
0.10920942847915682,0.5222180317151953
0.39618531102794985,0.5297931792262076
0.2754349502833357,0.5297931792262076
0.4203028142186713,0.5297931792262076
0.47597513392975843,0.5297931792262076
0.13511284596181627,0.5297931792262076
0.2279288864597006,0.5297931792262076
0.1394365483412381,0.5297931792262076
0.42326275651257056,0.5297931792262076
0.006491481460169091,0.05297070239023533
0.0849678122137279,0.4963569979247072
0.4618410072584304,0.5297931792262076
0.183576151379717,0.5297931792262076
0.15574372159817662,0.5297931792262076
0.4156098301569081,0.5297931792262076
0.33387136912964765,0.5297931792262076
0.12183595887108484,0.5249282334043014
0.018967086181047366,0.15248789863026074
0.28029245937675634,0.5297931792262076
0.15207956652230864,0.5297931792262076
0.027313938352115708,0.21568746114594772
0.4872713530748935,0.5297931792262076
0.38717124811619685,0.5297931792262076
0.4704827483776184,0.5297931792262076
0.3240395141959453,0.5297931792262076
0.051741943818992,0.3730956468190737
0.18464250642636953,0.5297931792262076
0.3931569643633934,0.5297931792262076
0.3029611343148876,0.5297931792262076
0.17877474544157018,0.5297931792262076
0.16244384775642157,0.5297931792262076
0.34666021654740015,0.5297931792262076
0.24226685107487633,0.5297931792262076
0.3904516124728392,0.5297931792262076
0.26137268294608473,0.5297931792262076
0.3138374682346121,0.5297931792262076
0.25686297740816927,0.5297931792262076
0.17179502036894456,0.5297931792262076
0.10196049950223618,0.5186118884087332
0.048313514755707276,0.3541009699082584
0.4810541185982598,0.5297931792262076
0.3294209966575273,0.5297931792262076
0.042390076148701716,0.3185724663351421
0.077395187149359,0.4782058111518974
0.11488536238880181,0.5236646200946329
0.44525833158453226,0.5297931792262076
0.19972071926016172,0.5297931792262076
0.38006163512240176,0.5297931792262076
0.3054870693172996,0.5297931792262076
0.04119497367445585,0.31121273719638265
0.140995874084056,0.5297931792262076
0.23882474068699772,0.5297931792262076
0.1708210961017544,0.5297931792262076
0.16702236582233604,0.5297931792262076
0.2673027072356602,0.5297931792262076
0.011061287879542803,0.08990727830597912
0.40117049438259406,0.5297931792262076
0.11057502464176172,0.5226495556510655
0.06673804307806969,0.44276994259344704
0.07560617481666287,0.4730434415097499
0.4632374336481499,0.5297931792262076
0.37399982336544096,0.5297931792262076
0.41407106517535325,0.5297931792262076
0.27821213155810137,0.5297931792262076
0.023650740276692173,0.18845059139552692
0.18503408518024056,0.5297931792262076
0.21401368953221372,0.5297931792262076
0.2682178546902228,0.5297931792262076
0.35054895546208087,0.5297931792262076
0.18027838011557956,0.5297931792262076
0.429603278070518,0.5297931792262076
0.15654110857133907,0.5297931792262076
0.20091012412186277,0.5297931792262076
0.26751702550767903,0.5297931792262076
0.07923282599274212,0.4831231331259933
0.46554749852700944,0.5297931792262076
0.30207648829595524,0.5297931792262076
0.4064598558050889,0.5297931792262076
0.4182754494366481,0.5297931792262076
0.3882383168994097,0.5297931792262076
0.4398844162455685,0.5297931792262076
0.3919462741838354,0.5297931792262076
0.401146157248597,0.5297931792262076
0.08571801756836339,0.49785287742947404
0.10582371386478473,0.5208501250559441
0.14952980610097338,0.5297931792262076
0.4567085589926522,0.5297931792262076
0.0606510150847544,0.41729978281328406
0.434510679707605,0.5297931792262076
0.3109372827433252,0.5297931792262076
0.45388954401063414,0.5297931792262076
0.17859209889745847,0.5297931792262076
0.07028572596098542,0.455925411925915
0.05925692685910916,0.4109469801358342
0.34018359135685033,0.5297931792262076
0.18837506655900615,0.5297931792262076
0.08861231726366653,0.503136976372663
0.3932386735762057,0.5297931792262076
0.042940895727936856,0.3220910168091399
0.3918465028785773,0.5297931792262076
0.4846236386061976,0.5297931792262076
0.4188902932179997,0.5297931792262076
0.26474625584257677,0.5297931792262076
0.0700039017274513,0.45490981595257685
0.20975731418088595,0.5297931792262076
0.1050623241435874,0.5204687503298879
0.02018281678529249,0.16196896954879883
0.4368024849950581,0.5297931792262076
0.129068766696105,0.5272435670265087
0.0777437423020288,0.47918055934399545
0.02833308494702641,0.22321721124216404
0.1620506152087911,0.5297931792262076
0.4655246710366891,0.5297931792262076
0.17222767935723388,0.5297931792262076
0.10293579492434524,0.5192518367510403
0.45328711409263917,0.5297931792262076
0.26231354707365384,0.5297931792262076
0.38625826374441485,0.5297931792262076
0.27863773360428035,0.5297931792262076
0.25674395372016984,0.5297931792262076
0.09551779314454328,0.5128216418093898
0.05503307801129215,0.3903575029354404
0.16682182098044018,0.5297931792262076
0.3500301023745286,0.5297931792262076
0.4658648664894879,0.5297931792262076
0.18556129056950282,0.5297931792262076
0.11611131750533321,0.5238929870540014
0.21434023728110507,0.5297931792262076
0.43135161185594106,0.5297931792262076
0.2616103247024911,0.5297931792262076
0.17555484994379428,0.5297931792262076
0.21672205836925906,0.5297931792262076
0.20845433860531132,0.5297931792262076
0.37680274613751585,0.5297931792262076
0.3181708959766155,0.5297931792262076
0.3088464789559806,0.5297931792262076
0.26303680468936896,0.5297931792262076
0.3058383023226128,0.5297931792262076
0.22853122311465163,0.5297931792262076
0.3870031284131839,0.5297931792262076
0.24603963602268697,0.5297931792262076
0.4245090045029436,0.5297931792262076
0.37126305044517266,0.5297931792262076
0.4531919595057578,0.5297931792262076
0.1630269389861635,0.5297931792262076
0.24972240275013718,0.5297931792262076
0.0675735002312805,0.4460422709589557
0.2937165097330035,0.5297931792262076
0.483069010048472,0.5297931792262076
0.05885917969542265,0.4090627428212657
0.16031547481213926,0.5297931792262076
0.3673232676125248,0.5297931792262076
0.33260026168182033,0.5297931792262076
0.16728135437160752,0.5297931792262076
0.11556692862765588,0.5237943823100031
0.20764967477500212,0.5297931792262076
0.3715909959459751,0.5297931792262076
0.23684650972351756,0.5297931792262076
0.4835015282584754,0.5297931792262076
0.22596657403571846,0.5297931792262076
0.2894485930949994,0.5297931792262076
0.14420722639630124,0.5297931792262076
0.01698357387152749,0.13707420414451302
0.47524430794746364,0.5297931792262076
0.11055521761092146,0.5226387592943682
0.07550825088659646,0.47275854446288007
0.4078207532236444,0.5297931792262076
0.21598054712816828,0.5297931792262076
0.22082285179757416,0.5297931792262076
0.0739345825019368,0.4680008942549005
0.39337835607061755,0.5297931792262076
0.016921966299336233,0.13659061329400551
0.4049566957905194,0.5297931792262076
0.27018452455457437,0.5297931792262076
0.050634632760413245,0.36713980033459825
0.23470623372165683,0.5297931792262076
0.32031995786406764,0.5297931792262076
0.40855044515090827,0.5297931792262076
0.24221322472679435,0.5297931792262076
0.4081017252039096,0.5297931792262076
0.16125725976469552,0.5297931792262076
0.372075402817833,0.5297931792262076
0.1924704679036604,0.5297931792262076
0.02650896555271226,0.20974051541716476
0.26700176886995003,0.5297931792262076
0.08660765825299493,0.4995727670400181
0.4082563148759757,0.5297931792262076
0.0632953556048737,0.4288663614029504
0.39303035867468167,0.5297931792262076
0.49181596552411655,0.5297931792262076
0.10047586213594667,0.5175133150981163
0.1537007087073738,0.5297931792262076
0.4069927777044382,0.5297931792262076
0.24277229290265967,0.5297931792262076
0.46448243320740396,0.5297931792262076
0.01814520259337149,0.14614088718732085
0.3510062848868698,0.5297931792262076
0.19836089233536314,0.5297931792262076
0.05576075975470862,0.3939874795114063
0.42784051409415264,0.5297931792262076
0.2744579860244436,0.5297931792262076
0.3095370486662641,0.5297931792262076
0.49365905996030235,0.5297931792262076
0.03015865097162268,0.23635389031683005
0.13875298446611356,0.5297931792262076
0.2632136306622213,0.5297931792262076
0.360487256735072,0.5297931792262076
0.38434108409736234,0.5297931792262076
0.11606051972025844,0.5238864639133063
0.24838293195824906,0.5297931792262076
0.01922804171716619,0.15458460669217203
0.4329691484497839,0.5297931792262076
0.39386072619667784,0.5297931792262076
0.32762563193090355,0.5297931792262076
0.1815894962111445,0.5297931792262076
0.4731144650221393,0.5297931792262076
0.03800395666777706,0.2903576839294505
0.22015598728556152,0.5297931792262076
0.004214405306135038,0.03444214718694431
0.38225175653335114,0.5297931792262076
0.12042496307780726,0.5246527482674772
0.16980423183752075,0.5297931792262076
0.3487609206259142,0.5297931792262076
0.2758022809883562,0.5297931792262076
0.4385761866511077,0.5297931792262076
0.1467012497793917,0.5297931792262076
0.27599373183429393,0.5297931792262076
0.21671635122436728,0.5297931792262076
0.3084087512484563,0.5297931792262076
0.1782755874255193,0.5297931792262076
0.10964815882061768,0.522357948622465
0.3950026500624403,0.5297931792262076
0.47931791940475443,0.5297931792262076
0.18320131772230958,0.5297931792262076
0.414675240304829,0.5297931792262076
0.4658055937476198,0.5297931792262076
0.19069073746946996,0.5297931792262076
0.31351146996414875,0.5297931792262076
0.3792608031545381,0.5297931792262076
0.2461105109922756,0.5297931792262076
0.27333697630515424,0.5297931792262076
0.31163699427213937,0.5297931792262076
0.27868843327468407,0.5297931792262076
0.07792182908634648,0.4796597296904397
0.04634074869403587,0.34258484818607304
0.4133171839721877,0.5297931792262076
0.3545756931458137,0.5297931792262076
0.2844578479974967,0.5297931792262076
0.1166295623661095,0.523985892462657
0.12276634622412724,0.5251317166372349
0.019088654033374286,0.15346324580003584
0.4922836599947969,0.5297931792262076
0.4624933346985216,0.5297931792262076
0.08128310706494285,0.4882409698745573
0.345210005798737,0.5297931792262076
0.12532123546139684,0.5257969588716658
0.44926503410532687,0.5297931792262076
0.1016842631035978,0.5183991907454008
0.22835940863370074,0.5297931792262076
0.41819830294040666,0.5297931792262076
0.1681952328593178,0.5297931792262076
0.1566099009193509,0.5297931792262076
0.46446167806665967,0.5297931792262076
0.17518849529695707,0.5297931792262076
0.40314313753757386,0.5297931792262076
0.3218472109709258,0.5297931792262076
0.22147986136496278,0.5297931792262076
0.10481702064731735,0.5203402255226963
0.25211535417553804,0.5297931792262076
0.21989128809423902,0.5297931792262076
0.024917131262326864,0.19787221845396358
0.2691868251633215,0.5297931792262076
0.421670819239674,0.5297931792262076
0.14269015155396253,0.5297931792262076
0.1537047953581161,0.5297931792262076
0.17487681206444927,0.5297931792262076
0.2234734144953791,0.5297931792262076
0.496938126602549,0.5297931792262076
0.05427924858624822,0.3864788987137834
0.06540052040510724,0.43754486805113113
0.218663415220886,0.5297931792262076
0.43247275189839596,0.5297931792262076
0.28311963797200246,0.5297931792262076
0.048497863633754745,0.35517912718905487
0.40768571339748216,0.5297931792262076
0.019356702466581,0.1555343048561159
0.18871413671989323,0.5297931792262076
0.34759462277616976,0.5297931792262076
0.051582809805708896,0.3722534068563437
0.3444424381974957,0.5297931792262076
0.3376069719819154,0.5297931792262076
0.15277228297407947,0.5297931792262076
0.07773626981091886,0.47916306799267894
0.2570701658966045,0.5297931792262076
0.044819431680019894,0.33358894672590744
0.49400088437305434,0.5297931792262076
0.19455948200212292,0.5297931792262076
0.014451004288579206,0.11701447985682711
0.22769012036044245,0.5297931792262076
0.4341954768522872,0.5297931792262076
0.28441397887105246,0.5297931792262076
0.3609328793239092,0.5297931792262076
0.33979333459511835,0.5297931792262076
0.16737110861933657,0.5297931792262076
0.007145232970069748,0.05826938780700561
0.4661909120931958,0.5297931792262076
0.19338007709271038,0.5297931792262076
0.27611321170521047,0.5297931792262076
0.3904697294486956,0.5297931792262076
0.1012941897930576,0.518131121749499
0.10883602314921176,0.5220852867118136
0.42723086921057074,0.5297931792262076
0.47412639021785374,0.5297931792262076
0.16655685999847486,0.5297931792262076
0.2385139470343305,0.5297931792262076
0.3157969509102812,0.5297931792262076
0.18623878851408837,0.5297931792262076
0.2513557455868958,0.5297931792262076
0.2595555651288025,0.5297931792262076
0.14146663089158773,0.5297931792262076
0.49235543933659465,0.5297931792262076
0.4977045860324457,0.5297931792262076
0.4364963938492403,0.5297931792262076
0.33482960227903236,0.5297931792262076
0.43264237621705787,0.5297931792262076
0.19590009359435878,0.5297931792262076
0.12660983275623827,0.5262262245174198
0.2977362739858119,0.5297931792262076
0.3666494823389478,0.5297931792262076
0.39309242569793423,0.5297931792262076
0.02670936259973017,0.21121272364999957
0.2804004821798178,0.5297931792262076
0.06065335665191862,0.4172499481599426
0.49123272820453584,0.5297931792262076
0.03843068286185353,0.29324556351769265
0.19241300257120347,0.5297931792262076
0.4851976052189282,0.5297931792262076
0.1796778722704192,0.5297931792262076
0.20463405081197533,0.5297931792262076
0.13724459510514103,0.5297931792262076
0.19021294762005886,0.5297931792262076
0.24389303622852637,0.5297931792262076
0.20398424992536446,0.5297931792262076
0.07718171203006435,0.4776083647927801
0.011057423844539838,0.08991673491832547
0.4830474404457894,0.5297931792262076
0.34963775588241186,0.5297931792262076
0.1876365418615913,0.5297931792262076
0.15277366561891598,0.5297931792262076
0.31604070113204824,0.5297931792262076
0.06955635729183207,0.4533210200431792
0.2598811260065168,0.5297931792262076
0.47560024159877873,0.5297931792262076
0.005000321307673861,0.04076940146364503
0.4634624191833667,0.5297931792262076
0.014217042846387418,0.11510880959411836
0.03886600315008537,0.29609280619436906
0.1816333372965494,0.5297931792262076
0.417700934128216,0.5297931792262076
0.4766563923339705,0.5297931792262076
0.1208202477998016,0.5247285940391289
0.2494501384509501,0.5297931792262076
0.1663163039724671,0.5297931792262076
0.42952297808043965,0.5297931792262076
0.19393255485708732,0.5297931792262076
0.2971428883237307,0.5297931792262076
0.4324569402301816,0.5297931792262076
0.30421671800321776,0.5297931792262076
0.21331224613036648,0.5297931792262076
0.03857039696116882,0.29411889065858565
0.08600881957406642,0.49841934883313616
0.4256576733623371,0.5297931792262076
0.38139082495572185,0.5297931792262076
0.07836774543506153,0.48090112479606023
0.31203715561552314,0.5297931792262076
0.08457480856593308,0.49555507967874096
0.17191312129289604,0.5297931792262076
0.027163329953768023,0.21457489073067487
0.17244295267217896,0.5297931792262076
0.42381350139107415,0.5297931792262076
0.4328937098419693,0.5297931792262076
0.34755773585922384,0.5297931792262076
0.4074234875644659,0.5297931792262076
0.037949467818464866,0.2900220626625567
0.3709851300076023,0.5297931792262076
0.10683531044899724,0.5213017931362451
0.20492079813617087,0.5297931792262076
0.4114435988285307,0.5297931792262076
0.3010346872330201,0.5297931792262076
0.37430992736102875,0.5297931792262076
0.036426492110061826,0.2798587103383956
0.12722082304790772,0.5264453046634312
0.3057604667859309,0.5297931792262076
0.10693920091034442,0.5213534070707087
0.29039743491205816,0.5297931792262076
0.10253058030320938,0.5189803051403575
0.114495456773967,0.5235887747788848
0.43927705637826897,0.5297931792262076
0.3762670606793375,0.5297931792262076
0.4436355836996205,0.5297931792262076
0.44679509103214804,0.5297931792262076
0.4805651418387005,0.5297931792262076
0.16127700258351751,0.5297931792262076
0.45492373544253034,0.5297931792262076
0.2208536400636859,0.5297931792262076
0.19160758551319929,0.5297931792262076
0.29072560694192273,0.5297931792262076
0.04479940886563222,0.3334449898794098
0.49927741291684724,0.5297931792262076
0.33353533755078063,0.5297931792262076
0.36438973416876397,0.5297931792262076
0.3411877784000375,0.5297931792262076
0.4707628928264436,0.5297931792262076
0.3126286865814501,0.5297931792262076
0.21628273830681782,0.5297931792262076
0.33954603620125023,0.5297931792262076
0.17206055830709654,0.5297931792262076
0.14472326737825753,0.5297931792262076
0.11254493371796054,0.5231631726343707
0.16889090879548158,0.5297931792262076
0.31877477777145063,0.5297931792262076
0.06734163005376825,0.44509618887335484
0.426802514005488,0.5297931792262076
0.3237900877255046,0.5297931792262076
0.08481346351751551,0.49602264023038856
0.1343007872167689,0.5297931792262076
0.0768070866493672,0.4765449718839291
0.3678698370785574,0.5297931792262076
0.2835060736800155,0.5297931792262076
0.033868449630298614,0.2624265921274931
0.3851900750142402,0.5297931792262076
0.07565639786827055,0.47327000277287146
0.4343459382816825,0.5297931792262076
0.179550578043574,0.5297931792262076
0.4109051779627626,0.5297931792262076
0.4976232494499329,0.5297931792262076
0.27645312469179123,0.5297931792262076
0.44219869566470493,0.5297931792262076
0.38928059058791276,0.5297931792262076
0.33367549593041196,0.5297931792262076
0.43776044710976864,0.5297931792262076
0.2917070069930223,0.5297931792262076
0.47384232878133403,0.5297931792262076
0.353586687921358,0.5297931792262076
0.005314043315173211,0.043373430455377324
0.4706289567287717,0.5297931792262076
0.23454232316713458,0.5297931792262076
0.2491297560738545,0.5297931792262076
0.3798894640654559,0.5297931792262076
0.2165975916311707,0.5297931792262076
0.12400518510677899,0.5254293321805449
0.42072886340419213,0.5297931792262076
0.2557049091812654,0.5297931792262076
0.31235142733150667,0.5297931792262076
0.22137781676577378,0.5297931792262076
0.2343763491864732,0.5297931792262076
0.13209441825866663,0.5289838997201483
0.05564576453569725,0.39346016735072115
0.42458203611331113,0.5297931792262076
0.02178090914778502,0.1740660660805782
0.24697695195233066,0.5297931792262076
0.16243171856428384,0.5297931792262076
0.40546371147901056,0.5297931792262076
0.42864738639579847,0.5297931792262076
0.36221014249585576,0.5297931792262076
0.031352620053713476,0.24489876628980212
0.3122305615245212,0.5297931792262076
0.34820354709097173,0.5297931792262076
0.17449296171740464,0.5297931792262076
0.3086693994441666,0.5297931792262076
0.2927506356525529,0.5297931792262076
0.22853262976772648,0.5297931792262076
0.3615852500621972,0.5297931792262076
0.33125534005823465,0.5297931792262076
0.18798344609281992,0.5297931792262076
0.3848988564604232,0.5297931792262076
0.27671345676643433,0.5297931792262076
0.05138898357658489,0.3712310272787351
0.11556829776941574,0.5237952112458741
0.123132524845948,0.5252136533998786
0.014977490535932947,0.12128276425794725
0.06947933579700549,0.4530193462685102
0.33812636440674865,0.5297931792262076
0.12915635190066327,0.5272860827916349
0.4497683265051504,0.5297931792262076
0.37344661652677785,0.5297931792262076
0.0003253881742285025,0.0025300408717427118
0.22309170762950442,0.5297931792262076
0.3502331031922163,0.5297931792262076
0.43457077607424477,0.5297931792262076
0.10164789295973958,0.5183833674652705
0.000535852068590581,0.004435964426409283
0.14488628161881145,0.5297931792262076
0.296697795483509,0.5297931792262076
0.1131119403301919,0.5232956685145326
0.38254965715828243,0.5297931792262076
0.002475798055377121,0.020297801028634817
0.15851704614354717,0.5297931792262076
0.33733524177572094,0.5297931792262076
0.3682619367814951,0.5297931792262076
0.3462088287726266,0.5297931792262076
0.49776873168754254,0.5297931792262076
0.1435304981760439,0.5297931792262076
0.4621754655745835,0.5297931792262076
0.48682970481435206,0.5297931792262076
0.10324120927967939,0.5194394826738018
0.34162139058445135,0.5297931792262076
0.13333175064674957,0.5297931792262076
0.058193228383064455,0.40585848026430427
0.4697389129218557,0.5297931792262076
0.23041569044496601,0.5297931792262076
0.36706117910910074,0.5297931792262076
0.4883027357344736,0.5297931792262076
0.2169238107869726,0.5297931792262076
0.21131231655803934,0.5297931792262076
0.49489724713155936,0.5297931792262076
0.1747872795928595,0.5297931792262076
0.15033901320448384,0.5297931792262076
0.050469833266403585,0.36623236250518176
0.4188049937354328,0.5297931792262076
0.43016894009051126,0.5297931792262076
0.13470455088553002,0.5297931792262076
0.06558613224064574,0.4382416830645191
0.2935946257306156,0.5297931792262076
0.08986504482167651,0.5051864667805619
0.3227533653646243,0.5297931792262076
0.0513174212526481,0.3708913332429838
0.022785511444489426,0.1818539017858692
0.27972633349176823,0.5297931792262076
0.0008986477382721403,0.007357423229977385
0.34244500321629384,0.5297931792262076
0.014689137115362627,0.11893191781914642
0.007617406709975683,0.062188144167132114
0.03360100790894749,0.2606805198794222
0.1888034939688043,0.5297931792262076
0.23510864294648093,0.5297931792262076
0.39140837876991574,0.5297931792262076
0.3507954980550255,0.5297931792262076
0.3323786707846338,0.5297931792262076
0.3109967214042529,0.5297931792262076
0.07625114076574074,0.4749999113366125
0.41463481233080385,0.5297931792262076
0.49359354829245683,0.5297931792262076
0.3426101381510702,0.5297931792262076
0.39844488144713636,0.5297931792262076
0.38935827036424386,0.5297931792262076
0.3398171094591227,0.5297931792262076
0.12664013249262296,0.5262309879954029
0.20445178063816244,0.5297931792262076
0.26951826289318315,0.5297931792262076
0.22197991922617444,0.5297931792262076
0.039406202537998425,0.299597547423451
0.017473460062915835,0.140787527174978
0.21785488521712515,0.5297931792262076
0.3380766507598511,0.5297931792262076
0.04570320311748488,0.33881158940636125
0.11364247109912634,0.5234104253643476
0.19573649065871462,0.5297931792262076
0.46379274159091105,0.5297931792262076
0.29816007624256574,0.5297931792262076
0.07769521860026007,0.47904981521457124
0.253097009313255,0.5297931792262076
0.45008762307634514,0.5297931792262076
0.1896999393102038,0.5297931792262076
0.4509579590487773,0.5297931792262076
0.22551200369388158,0.5297931792262076
0.15783611077526216,0.5297931792262076
0.16680494000932772,0.5297931792262076
0.07469566284714863,0.47038975421636114
0.47372123956601475,0.5297931792262076
0.3310073945679619,0.5297931792262076
0.3002731493701192,0.5297931792262076
0.28343079564238666,0.5297931792262076
0.07771588345077829,0.47913243621159196
0.36069701543531274,0.5297931792262076
0.2656057652060391,0.5297931792262076
0.3589170036506004,0.5297931792262076
0.31015207926687177,0.5297931792262076
0.15304000234773468,0.5297931792262076
0.007747103433723812,0.06306480376805691
0.4886070205639505,0.5297931792262076
0.14643661048565365,0.5297931792262076
0.028391870646133854,0.22349323478550134
0.40686676114811754,0.5297931792262076
0.3483293874533388,0.5297931792262076
0.3629006740995573,0.5297931792262076
0.005661184215962234,0.04625965463311853
0.17386805804492494,0.5297931792262076
0.22852709870657212,0.5297931792262076
0.03777199521124164,0.28890544023677284
0.07512142617487333,0.4716753567088745
0.02657697711714474,0.21030018514850465
0.23715642219443234,0.5297931792262076
0.0720134516771187,0.46179484784830155
0.38184825696962493,0.5297931792262076
0.23190490466725183,0.5297931792262076
0.08405631026256727,0.4944324750437927
0.4329539325880863,0.5297931792262076
0.34405376451329417,0.5297931792262076
0.1469771584794829,0.5297931792262076
0.42926912069278755,0.5297931792262076
0.2018299430751474,0.5297931792262076
0.434396423889325,0.5297931792262076
0.13582065324715492,0.5297931792262076
0.23810442611723154,0.5297931792262076
0.016561855396884484,0.13368428955265066
0.22361577497422447,0.5297931792262076
0.303199994868728,0.5297931792262076
0.018722537705536002,0.15058460740729954
0.15446519907134382,0.5297931792262076
0.10905058437038401,0.5221628817014983
0.08028895085516102,0.485832738868285
0.12063003064785838,0.5246908142186668
0.3597868699167961,0.5297931792262076
0.16858456189903248,0.5297931792262076
0.04144975891497715,0.31273831715656303
0.3613153154316805,0.5297931792262076
0.2180707406942703,0.5297931792262076
0.36683957485983515,0.5297931792262076
0.08992518999979343,0.5052875150464089
0.32262403661986816,0.5297931792262076
0.4072051934454447,0.5297931792262076
0.06840822791771345,0.4491317444052896
0.4806024814671414,0.5297931792262076
0.2536966962399946,0.5297931792262076
0.35672709189535845,0.5297931792262076
0.4323298832834303,0.5297931792262076
0.4182074656991281,0.5297931792262076
0.22809175899729844,0.5297931792262076
0.455698530901453,0.5297931792262076
0.46414806833895367,0.5297931792262076
0.03336189442103249,0.25892558978745406
0.0811280240131057,0.4878656376832265
0.37744609406647545,0.5297931792262076
0.12688056513514162,0.5263239880256004
0.0682856119070771,0.44868530916402805
0.1918046824428134,0.5297931792262076
0.03355061072160387,0.2602298072130771
0.08619571997799003,0.4987600647017917
0.09394936577049562,0.5109668543027379
0.2756675900356267,0.5297931792262076
0.32042987494492137,0.5297931792262076
0.18874179997657015,0.5297931792262076
0.016017958076966043,0.12942205681515098
0.19918661423186662,0.5297931792262076
0.36937368817505056,0.5297931792262076
0.3821976564427285,0.5297931792262076
0.22684576428831538,0.5297931792262076
0.4086745662241498,0.5297931792262076
0.4966413096108166,0.5297931792262076
0.04929402601764071,0.3596078548439151
0.05350568763185626,0.38242503850483583
0.19804405272090342,0.5297931792262076
0.19574489338483608,0.5297931792262076
0.4536829106668104,0.5297931792262076
0.23285321728110814,0.5297931792262076
0.1242824955264068,0.5255051462213072
0.10987405756593571,0.5224319089774813
0.17356484813840584,0.5297931792262076
0.2565167541675575,0.5297931792262076
0.4236665311902384,0.5297931792262076
0.49196550162278424,0.5297931792262076
0.03653623932916522,0.28060310369319397
0.21233374546257022,0.5297931792262076
0.09958083749680552,0.5167911627550746
0.4632935685792963,0.5297931792262076
0.23284064224774498,0.5297931792262076
0.4539562427911897,0.5297931792262076
0.10382140189319017,0.5197891619509664
0.30901609805414365,0.5297931792262076
0.43724521551497386,0.5297931792262076
0.1950505650778328,0.5297931792262076
0.4648924756697619,0.5297931792262076
0.17524622331047346,0.5297931792262076
0.26576810879108265,0.5297931792262076
0.42419583546975886,0.5297931792262076
0.13807322544396866,0.5297931792262076
0.19756818940016346,0.5297931792262076
0.22345816605501978,0.5297931792262076
0.35890088064619846,0.5297931792262076
0.11960537212106515,0.5245032071525636
0.49136559236841865,0.5297931792262076
0.3535968755751217,0.5297931792262076
0.4890292256493325,0.5297931792262076
0.32838839578965956,0.5297931792262076
0.3365003751818375,0.5297931792262076
0.27027330334712024,0.5297931792262076
0.33532961985499865,0.5297931792262076
0.35975271215402305,0.5297931792262076
0.34351901704796206,0.5297931792262076
0.4483592026103362,0.5297931792262076
0.13030164650199832,0.5278744441970774
0.04544770439348905,0.33731418667900404
0.16805981660779523,0.5297931792262076
0.12341552108497783,0.5252858443389562
0.11088186835361957,0.5227347585266245
0.21734029421242357,0.5297931792262076
0.41883567975471475,0.5297931792262076
0.1792251707708281,0.5297931792262076
0.3231857265886292,0.5297931792262076
0.23047892494463118,0.5297931792262076
0.006231840699321811,0.050883820848699565
0.354163858319712,0.5297931792262076
0.11711482585807359,0.5240716516226672
0.09181177802238194,0.508105786620294
0.13417287214119672,0.5297931792262076
0.21880139496872764,0.5297931792262076
0.022753540335250788,0.18168756370410272
0.024465985667199264,0.1944870840099551
0.35942085944736046,0.5297931792262076
0.32926181407021776,0.5297931792262076
0.26608549706514933,0.5297931792262076
0.1353650063082497,0.5297931792262076
0.34614772266460464,0.5297931792262076
0.06947906812195204,0.45306688700065345
0.022200791482308024,0.1773922412777421
0.01861226913062841,0.1496731315996096
0.048176702946226946,0.3532380174131615
0.4432866207632938,0.5297931792262076
0.14422141142244171,0.5297931792262076
0.38511795708645485,0.5297931792262076
0.11186833982080435,0.522994196917936
0.21465056641559344,0.5297931792262076
0.17311820834185504,0.5297931792262076
0.3097872831520476,0.5297931792262076
0.21839871838318148,0.5297931792262076
0.13878871012269717,0.5297931792262076
0.16303055688767126,0.5297931792262076
0.26536156719220333,0.5297931792262076
0.06597588254439629,0.43981659994608713
0.03776043236785881,0.28881389885368985
0.45392142496436316,0.5297931792262076
0.392022837792398,0.5297931792262076
0.30669476750725727,0.5297931792262076
0.3877534962363949,0.5297931792262076
0.26604571662786347,0.5297931792262076
0.4364194122980156,0.5297931792262076
0.44028456724785786,0.5297931792262076
0.18775229568289303,0.5297931792262076
0.0589029445933516,0.4092276229652794
0.09648346584811862,0.5138845505646529
0.06070957789728271,0.4175998079176656
0.15167141153810904,0.5297931792262076
0.0894510001242304,0.5045101640878317
0.38682981297707847,0.5297931792262076
0.15570648934589282,0.5297931792262076
0.13671491057626478,0.5297931792262076
0.2963193104842632,0.5297931792262076
0.25410223175313057,0.5297931792262076
0.019248380592045256,0.15463909703820108
0.20100143281359767,0.5297931792262076
0.2683249869280486,0.5297931792262076
0.36720931652940714,0.5297931792262076
0.48839556505543585,0.5297931792262076
0.2283922183092697,0.5297931792262076
0.14923343988403964,0.5297931792262076
0.2965270786350379,0.5297931792262076
0.33454092577488675,0.5297931792262076
0.30850911583267115,0.5297931792262076
0.02430542263588853,0.19337604359856325
0.04384849638158583,0.3275255577158555
0.2577529229486641,0.5297931792262076
0.21832076604138345,0.5297931792262076
0.23106909305606493,0.5297931792262076
0.007208634661208135,0.05885599203560592
0.4185510399203237,0.5297931792262076
0.4440125218818159,0.5297931792262076
0.3518813119234027,0.5297931792262076
0.018408198060632985,0.14816383253130955
0.188870345365451,0.5297931792262076
0.42131103649587687,0.5297931792262076
0.10841498535554472,0.521936752829034
0.46297516526788585,0.5297931792262076
0.042311070426659825,0.31811391656662713
0.14522589993012008,0.5297931792262076
0.061508870433520824,0.4210994496477039
0.25294068151777355,0.5297931792262076
0.34210831780842316,0.5297931792262076
0.12403551289447001,0.5254375839046581
0.19649593239311341,0.5297931792262076
0.4013270827079914,0.5297931792262076
0.29982380299482675,0.5297931792262076
0.30355934545987007,0.5297931792262076
0.0894463668172979,0.5045159849722528
0.1871275342658521,0.5297931792262076
0.24508690353340656,0.5297931792262076
0.3951446299295151,0.5297931792262076
0.0981376960224341,0.5155131094583091
0.4965240558754992,0.5297931792262076
0.4523874680243332,0.5297931792262076
0.14053420424392987,0.5297931792262076
0.19748268136159586,0.5297931792262076
0.2765986943298971,0.5297931792262076
0.4085552205196016,0.5297931792262076
0.259612352947791,0.5297931792262076
0.11330644408734375,0.5233413605960137
0.19996889059352613,0.5297931792262076
0.45070214517665985,0.5297931792262076
0.31971110940560704,0.5297931792262076
0.11780598983339746,0.5241936889078935
0.1384856288806024,0.5297931792262076
0.2365470627395415,0.5297931792262076
0.2526112675813161,0.5297931792262076
0.44808112657336985,0.5297931792262076
0.12632598913205006,0.5261243571000819
0.4973580609074082,0.5297931792262076
0.4525845943845821,0.5297931792262076
0.36213474767331244,0.5297931792262076
0.13179425709850734,0.5287894497576713
0.4853762373063533,0.5297931792262076
0.4131761974148126,0.5297931792262076
0.48733317354354205,0.5297931792262076
0.23620909766080145,0.5297931792262076
0.25776900699348565,0.5297931792262076
0.3319010201039353,0.5297931792262076
0.24338991348143973,0.5297931792262076
0.1906979124399346,0.5297931792262076
0.4857242080590432,0.5297931792262076
0.13308852989026237,0.5297014208475921
0.39045297015713176,0.5297931792262076
0.4444232730101955,0.5297931792262076
0.4249568926867151,0.5297931792262076
0.14146438368037872,0.5297931792262076
0.12432761499749151,0.5255165387974973
0.12830733458587124,0.5268861164716275
0.3253603437903242,0.5297931792262076
0.039946806487910325,0.30318921164362594
0.37262433340945955,0.5297931792262076
0.40666448441914627,0.5297931792262076
0.1382764502675854,0.5297931792262076
0.47805780945718024,0.5297931792262076
0.32382944105822525,0.5297931792262076
0.09183143610335737,0.5081640226284978
0.35298470671967186,0.5297931792262076
0.1471471869762377,0.5297931792262076
0.17452105956280295,0.5297931792262076
0.1782279925412204,0.5297931792262076
0.47823196498526455,0.5297931792262076
0.4161938873294101,0.5297931792262076
0.47801081872938633,0.5297931792262076
0.18043339587673063,0.5297931792262076
0.05841193683630347,0.4069994363165101
0.2577054323063046,0.5297931792262076
0.19257690300167568,0.5297931792262076
0.30252074370381404,0.5297931792262076
0.4804157794164336,0.5297931792262076
0.32605652841460425,0.5297931792262076
0.07191697990422186,0.4614760018168982
0.13978286805564016,0.5297931792262076
0.47974787795515705,0.5297931792262076
0.16586220004529562,0.5297931792262076
0.19563497936424146,0.5297931792262076
0.39616599219874493,0.5297931792262076
0.26138222429189667,0.5297931792262076
0.245903564625432,0.5297931792262076
0.13958324240505082,0.5297931792262076
0.3708434934415151,0.5297931792262076
0.3805695311431582,0.5297931792262076
0.4230265204937022,0.5297931792262076
0.40475374822956006,0.5297931792262076
0.3906211437259855,0.5297931792262076
0.47964170338774476,0.5297931792262076
0.13560008146982816,0.5297931792262076
0.29240582845924507,0.5297931792262076
0.22755950755539134,0.5297931792262076
0.49810960865470233,0.5297931792262076
0.09646764908035271,0.5138530925092374
0.3451626729642324,0.5297931792262076
0.31577451518951594,0.5297931792262076
0.44091073654573554,0.5297931792262076
0.0012766721016559957,0.010510064245063004
0.10045544968502357,0.5175097518142245
0.12513539612132357,0.5257435254285174
0.0007812130384630134,0.006464464215719433
0.4870941430540095,0.5297931792262076
0.48742854383278433,0.5297931792262076
0.40006167463201686,0.5297931792262076
0.11646548573113874,0.5239563430131241
0.13007804669496975,0.5277568929800527
0.08306944026807694,0.49232411476077165
0.41634294593271526,0.5297931792262076
0.4756397241433932,0.5297931792262076
0.033605663376814476,0.260603440853495
0.13769179162832024,0.5297931792262076
0.47280194467501163,0.5297931792262076
0.004591833889146413,0.037360826368421585
0.11193170497124755,0.5230141999833834
0.3192800156389421,0.5297931792262076
0.062475334064606425,0.4253143284612891
0.1783963743951938,0.5297931792262076
0.1441358581075839,0.5297931792262076
0.4627508271481343,0.5297931792262076
0.1386204440265984,0.5297931792262076
0.39385732730500683,0.5297931792262076
0.1654711845335723,0.5297931792262076
0.14271194987061364,0.5297931792262076
0.40495059879448586,0.5297931792262076
0.10604014759403707,0.5209512798140364
0.4902515725665345,0.5297931792262076
0.17201125240565202,0.5297931792262076
0.15712512805327,0.5297931792262076
0.02875826877584098,0.2261990443474377
0.3948184317031431,0.5297931792262076
0.38700311722140524,0.5297931792262076
0.45526565821668347,0.5297931792262076
0.3029281061754903,0.5297931792262076
0.3657013514249979,0.5297931792262076
0.23053539413666935,0.5297931792262076
0.35329496327275245,0.5297931792262076
0.2652853967735783,0.5297931792262076
0.3807078205495303,0.5297931792262076
0.1076410224679829,0.5216397923666577
9.733930734212581e-05,0.0008929135339129303
0.4296352885745521,0.5297931792262076
0.046206974402530465,0.341736030301176
0.22209486762920816,0.5297931792262076
0.4159488820987904,0.5297931792262076
0.18757267909728836,0.5297931792262076
0.03323977320818422,0.2581095994735547
0.4530930330506184,0.5297931792262076
0.21285560955289395,0.5297931792262076
0.18197747091064426,0.5297931792262076
0.4222399636308231,0.5297931792262076
0.2733091107400472,0.5297931792262076
0.3075711231632142,0.5297931792262076
0.31164645538598795,0.5297931792262076
0.38735527872363235,0.5297931792262076
0.3140606851267739,0.5297931792262076
0.16140527490534834,0.5297931792262076
0.43208785235922237,0.5297931792262076
0.16605216182260607,0.5297931792262076
0.21316954921360987,0.5297931792262076
0.1331056548469825,0.5297105174983323
0.07049521092119543,0.45662563105761134
0.16909868478654705,0.5297931792262076
0.01601952058025985,0.1294717225122756
0.32862199509377704,0.5297931792262076
0.10764953968780033,0.5216457019940252
0.20015820154094582,0.5297931792262076
0.1304848927398946,0.5279800807342282
0.07590878333897438,0.4739730228136577
0.213951440384879,0.5297931792262076
0.33467131957347773,0.5297931792262076
0.28117123969845037,0.5297931792262076
0.21357178226031737,0.5297931792262076
0.09615800596190582,0.5135375207738258
0.05520634695643911,0.39115888950673056
0.31911788514330885,0.5297931792262076
0.19998227215293096,0.5297931792262076
0.2320608317879823,0.5297931792262076
0.005312719705020452,0.043358813128962066
0.42875428763003837,0.5297931792262076
0.06481866025484773,0.43519723376863173
0.31431669272547436,0.5297931792262076
0.13134467431265207,0.5284965910869373
0.4492017695019851,0.5297931792262076
0.19402500120035315,0.5297931792262076
0.14239023956274743,0.5297931792262076
0.15229160425757543,0.5297931792262076
0.03503767961804227,0.2704165453719348
0.4295651847557827,0.5297931792262076
0.3209787686326214,0.5297931792262076
0.04782597653070242,0.3512383949486956
0.04192425000263261,0.31583688908568286
0.18609165365697078,0.5297931792262076
0.48639740178231355,0.5297931792262076
0.3283457921099057,0.5297931792262076
0.01777858075492894,0.1432643933813133
0.25283905258735734,0.5297931792262076
0.07792911084487036,0.4796941648090356
0.06328174734808995,0.42875783708627885
0.14345322166088387,0.5297931792262076
0.17993221883385274,0.5297931792262076
0.06818220250448942,0.4483523852845992
0.3830216830118769,0.5297931792262076
0.4664443208734324,0.5297931792262076
0.49339520005981957,0.5297931792262076
0.3468088945129029,0.5297931792262076
0.46540584117094635,0.5297931792262076
0.44109052969933227,0.5297931792262076
0.08970277608951094,0.5049431800670228
0.19177032841502284,0.5297931792262076
0.10772218630741037,0.5216722719596885
0.24894568532813122,0.5297931792262076
0.3385207925649943,0.5297931792262076
0.3574765598936774,0.5297931792262076
0.037184057091140144,0.28497579907240483
0.3082310491594728,0.5297931792262076
0.4634582087371812,0.5297931792262076
0.4528704455433401,0.5297931792262076
0.20896630814613576,0.5297931792262076
0.26109795596798063,0.5297931792262076
0.22661962454592766,0.5297931792262076
0.015756023772946992,0.12736115460899833
0.4411634412193455,0.5297931792262076
0.49836050698789186,0.5297931792262076
0.4747028867357097,0.5297931792262076
0.20323938299435884,0.5297931792262076
0.32077640872079705,0.5297931792262076
0.37385542156753304,0.5297931792262076
0.31451219621633636,0.5297931792262076
0.36370269048690074,0.5297931792262076
0.04823331248883678,0.35354950677773106
0.25230587013836175,0.5297931792262076
0.4451015811282867,0.5297931792262076
0.14550951493837128,0.5297931792262076
0.16208536916273025,0.5297931792262076
0.038242234916559925,0.2919415039726628
0.4990090743989123,0.5297931792262076
0.34249876314721345,0.5297931792262076
0.2848491659174053,0.5297931792262076
0.20559239127606782,0.5297931792262076
0.12187953543217478,0.5249381987704645
0.2069131609769676,0.5297931792262076
0.1131045610949929,0.5232929149287824
0.17691708551716273,0.5297931792262076
0.3775436608246999,0.5297931792262076
0.385233697708822,0.5297931792262076
0.2037839780735644,0.5297931792262076
0.04764499039918474,0.35028152376164906
0.49953501027581426,0.5297931792262076
0.13723271979262525,0.5297931792262076
0.45821935929320373,0.5297931792262076
0.19326841785399507,0.5297931792262076
0.14411684497119526,0.5297931792262076
0.4235883999265017,0.5297931792262076
0.2858761852940137,0.5297931792262076
0.39240471314164627,0.5297931792262076
0.09978410508117402,0.5169624996908879
0.3561201629284302,0.5297931792262076
0.4938018385768412,0.5297931792262076
0.45392764142225694,0.5297931792262076
0.025040177171645583,0.19876648434924418
0.37495913788865187,0.5297931792262076
0.18256007247766004,0.5297931792262076
0.00815166627367303,0.0665009977549387
0.38893185056436963,0.5297931792262076
0.2136294082964077,0.5297931792262076
0.45596937452194175,0.5297931792262076
0.07909685998575555,0.482810661500705
0.09520129498242458,0.5124847102829851
0.2593344375239506,0.5297931792262076
0.4858026156285914,0.5297931792262076
0.47796668476353443,0.5297931792262076
0.13758936218184487,0.5297931792262076
0.4311446785597469,0.5297931792262076
0.338248068465674,0.5297931792262076
0.3089319239095945,0.5297931792262076
0.47493309487668134,0.5297931792262076
0.10114911137390775,0.5180255487104546
0.07301922175070136,0.46507409791365856
0.44796115269487335,0.5297931792262076
0.24816767334740997,0.5297931792262076
0.30596523747146054,0.5297931792262076
0.21358994780034207,0.5297931792262076
0.04628020673243555,0.3423180354668237
0.13848406039792277,0.5297931792262076
0.48824862742908476,0.5297931792262076
0.28928305769422036,0.5297931792262076
0.477485199248531,0.5297931792262076
0.1801410618202096,0.5297931792262076
0.46717799683224587,0.5297931792262076
0.20316647957421952,0.5297931792262076
0.2966654257693127,0.5297931792262076
0.1703860411065231,0.5297931792262076
0.08904187898434185,0.5038478952427795
0.15133397394101877,0.5297931792262076
0.2291441438115528,0.5297931792262076
0.08442667690771666,0.49523208855982803
0.34029468250253136,0.5297931792262076
0.27927950297606285,0.5297931792262076
0.40047354101918914,0.5297931792262076
0.4797832752097576,0.5297931792262076
0.41100318225796206,0.5297931792262076
0.15735958809396156,0.5297931792262076
0.33259105354985,0.5297931792262076
0.3547948805817473,0.5297931792262076
0.28267938153766675,0.5297931792262076
0.4577994958677765,0.5297931792262076
0.11176163529236538,0.5229715009872702
0.475734965306618,0.5297931792262076
0.42268599547820307,0.5297931792262076
0.11255731851706041,0.5231675557217274
0.4792350600671783,0.5297931792262076
0.1146178749284148,0.5236112091714371
0.014435894464423504,0.11685182192036254
0.3378070560377154,0.5297931792262076
0.414371501573057,0.5297931792262076
0.24004296616885235,0.5297931792262076
0.11416765955114455,0.5235225353869233
0.03524699795318592,0.27196076677459363
0.01631657121627117,0.13183792662191138
0.08476400738422174,0.4959289513480175
0.23296714484097336,0.5297931792262076
0.03279908624136646,0.25505947670571466
0.05725069909961211,0.40133279710759784
0.47812710807044057,0.5297931792262076
0.42266381377317896,0.5297931792262076
0.4492820666430707,0.5297931792262076
0.3352743559640506,0.5297931792262076
0.02553637831565203,0.20249930263811444
0.015227625300864744,0.1231789244790798
0.04685446424727352,0.34571043752125896
0.15951221664300108,0.5297931792262076
0.2385039960059146,0.5297931792262076
0.35314439437993167,0.5297931792262076
0.06752129928140116,0.44581041494393925
0.4156812148293291,0.5297931792262076
0.037034956529419294,0.28395864449600333
0.24858657986378796,0.5297931792262076
0.21337330192765996,0.5297931792262076
0.4296779513458976,0.5297931792262076
0.24026109575905635,0.5297931792262076
0.10284285495498757,0.5191858420390134
0.226719819614493,0.5297931792262076
0.06667315388993816,0.44256638683528676
0.22909263399809765,0.5297931792262076
0.38043773621374366,0.5297931792262076
0.3045205145668625,0.5297931792262076
0.11069441433249466,0.5226784502704738
0.03626727941073332,0.2788049941688521
0.4952606614642806,0.5297931792262076
0.3556808013323496,0.5297931792262076
0.3890814097204334,0.5297931792262076
0.15789813489997034,0.5297931792262076
0.04484799821479968,0.33365034586390535
0.20393847490895695,0.5297931792262076
0.04668710862007741,0.34466519509181565
0.08668272295920393,0.4996872107885144
0.2932741792358892,0.5297931792262076
0.24022622101699448,0.5297931792262076
0.37731102614190126,0.5297931792262076
0.07779413850683842,0.4793206486043574
0.03245934040243198,0.25261914296544824
0.11061264157125217,0.5226534540517972
0.18387469153324348,0.5297931792262076
0.13262919265651713,0.5293597791131516
0.2427562908601003,0.5297931792262076
0.15823478134524938,0.5297931792262076
0.040376415923062625,0.3058805887413782
0.17397368347199066,0.5297931792262076
0.18277090099345977,0.5297931792262076
0.1917784770117555,0.5297931792262076
0.3977763816384798,0.5297931792262076
0.012233708321659487,0.09922488199774811
0.16765724511399877,0.5297931792262076
0.4304872509849975,0.5297931792262076
0.3674879965551252,0.5297931792262076
0.35384661636412823,0.5297931792262076
0.08669800386108462,0.4997289196172582
0.08008102736767242,0.48529927347862184
0.12294415430980976,0.525171741807845
0.007433854134576645,0.060709971320765534
0.08980700931740099,0.5050941227492501
0.34676264907841464,0.5297931792262076
0.12131833717282064,0.5248223115282914
0.39911929170143284,0.5297931792262076
0.2696101718756586,0.5297931792262076
0.04377836825529724,0.327211516276653
0.2130172081206949,0.5297931792262076
0.04028881353112751,0.30537122818149315
0.013793490700738487,0.11176113109222388
0.1880252552868233,0.5297931792262076
0.17691672229198036,0.5297931792262076
0.4844600205846452,0.5297931792262076
0.03273741041261541,0.25447394372943893
0.3652378757758113,0.5297931792262076
0.26586927219423023,0.5297931792262076
0.20017410144186937,0.5297931792262076
0.43765946546314155,0.5297931792262076
0.22373699095596822,0.5297931792262076
0.3258691016810064,0.5297931792262076
0.03529054841034618,0.2722067940750466
0.47783049794753946,0.5297931792262076
0.3011772441189473,0.5297931792262076
0.3222896921489278,0.5297931792262076
0.2977457290133322,0.5297931792262076
0.39039023954693086,0.5297931792262076
0.3030662074564883,0.5297931792262076
0.08283343295574075,0.4918254116732267
0.045133883803630315,0.3353997942356165
0.13876419041045546,0.5297931792262076
0.3367161534075603,0.5297931792262076
0.17117576014435776,0.5297931792262076
0.09666744210662481,0.514074111343925
0.008240539908314748,0.06714444881688554
0.45890868965622006,0.5297931792262076
0.08851956989175436,0.5029881368625958
0.3405140316302561,0.5297931792262076
0.02753856259752485,0.2172068153045848
0.3392139866144268,0.5297931792262076
0.40423361915681183,0.5297931792262076
0.0669023467631007,0.44347044850445316
0.42111020718753983,0.5297931792262076
0.3353458050912831,0.5297931792262076
0.4326684960747994,0.5297931792262076
0.09519081593177053,0.5124476244563796
0.1563884388884096,0.5297931792262076
0.18257087776776365,0.5297931792262076
0.3032024909123776,0.5297931792262076
0.1075426936740006,0.5216013848295954
0.19651285628680848,0.5297931792262076
0.4291080082111292,0.5297931792262076
0.40743015071155547,0.5297931792262076
0.10277364399186356,0.5191413891806907
0.2897236864510337,0.5297931792262076
0.3745930347357396,0.5297931792262076
0.4690237416420455,0.5297931792262076
0.39845296225866184,0.5297931792262076
0.42592990797746694,0.5297931792262076
0.15905236880139673,0.5297931792262076
0.4452715707636738,0.5297931792262076
0.11193963857327188,0.5230170743487781
0.12161899999824521,0.5248852972413105
0.14346900845364485,0.5297931792262076
0.19681870391480022,0.5297931792262076
0.22852694618985603,0.5297931792262076
0.32675349114937224,0.5297931792262076
0.19286181104731764,0.5297931792262076
0.2223792745828958,0.5297931792262076
0.27829012076335263,0.5297931792262076
0.34589978270515565,0.5297931792262076
0.2228703153494862,0.5297931792262076
0.07996709743064417,0.4849993638454872
0.32922787789577757,0.5297931792262076
0.3509717777056425,0.5297931792262076
0.4437616214986939,0.5297931792262076
0.12861042461977634,0.5270318141242022
0.4357019736484548,0.5297931792262076
0.024457429863315894,0.19445297294612401
0.4092252732545275,0.5297931792262076
0.10556353032505378,0.5207139392254276
0.19942978536098305,0.5297931792262076
0.3808686626791448,0.5297931792262076
0.2834654945567167,0.5297931792262076
0.3270266796758753,0.5297931792262076
0.35046997384286693,0.5297931792262076
0.45324604193667406,0.5297931792262076
0.26117452561085835,0.5297931792262076
0.22031710793040493,0.5297931792262076
0.29368595245661366,0.5297931792262076
0.07718129546459068,0.47760281686169287
0.21813254268054516,0.5297931792262076
0.20438744580335905,0.5297931792262076
0.2960914958372593,0.5297931792262076
0.26459815517096086,0.5297931792262076
0.009060221320747686,0.07381166628398259
0.3783568229414021,0.5297931792262076
0.30088690505182286,0.5297931792262076
0.0624353559878843,0.4251496167188438
0.27157696725021047,0.5297931792262076
0.3582409960055369,0.5297931792262076
0.06645383994892906,0.441739386480333
0.08288784058880788,0.4919270481001185
0.3352161862627458,0.5297931792262076
0.21978046100317877,0.5297931792262076
0.40890588716286075,0.5297931792262076
0.45020311711871097,0.5297931792262076
0.4898941397155561,0.5297931792262076
0.10201271801003009,0.5186376558806389
0.47339890618418445,0.5297931792262076
0.21467149767142069,0.5297931792262076
0.10667569449410264,0.5212353768867497
0.43671418344644447,0.5297931792262076
0.08293348663751993,0.4920521028884197
0.03533622447701101,0.2724187249681067
0.10646277291014622,0.5211340247497148
0.28476454382278305,0.5297931792262076
0.1499250751488551,0.5297931792262076
0.49842282601000665,0.5297931792262076
0.032535343769091396,0.2531460733257558
0.3921337709687525,0.5297931792262076
0.08842970376897019,0.5028199820212639
0.1738546152325674,0.5297931792262076
0.40313566292740566,0.5297931792262076
0.03266346806234055,0.25401882580556506
0.30938731341516884,0.5297931792262076
0.4827989724661109,0.5297931792262076
0.31988419977823157,0.5297931792262076
0.17594666612169402,0.5297931792262076
0.006656789132131635,0.05438168232477209
0.44466034638193225,0.5297931792262076
0.1701530284025342,0.5297931792262076
0.05973063654275268,0.41313070165634413
0.1642471078079823,0.5297931792262076
0.2766952985779329,0.5297931792262076
0.14083945194291086,0.5297931792262076
0.11310930340197811,0.5232991408638032
0.322946861200643,0.5297931792262076
0.08540228885816037,0.49722751435821616
0.15146073933273485,0.5297931792262076
0.04180382571732599,0.31492694907782975
0.47370344015491617,0.5297931792262076
0.18470214952418734,0.5297931792262076
0.3060605755272176,0.5297931792262076
0.0011722355137743778,0.009527226423263358
0.02041698958258409,0.16375386595701347
0.1403954129654747,0.5297931792262076
0.04813720321886278,0.353039817174946
0.4610868415356663,0.5297931792262076
0.22774914428120063,0.5297931792262076
0.46500842334805154,0.5297931792262076
0.005937846985263784,0.048474692767023084
0.26262728975873134,0.5297931792262076
0.4288814261546929,0.5297931792262076
0.48694993227833344,0.5297931792262076
0.053989849708572735,0.38505462262984474
0.4192077346014586,0.5297931792262076
0.4214967497128406,0.5297931792262076
0.28921414678347734,0.5297931792262076
0.206462536096995,0.5297931792262076
0.44852435023635717,0.5297931792262076
0.28586892302761174,0.5297931792262076
0.09489026884770801,0.5121080039991536
0.3390153913474272,0.5297931792262076
0.48665160897882787,0.5297931792262076
0.06200983828069345,0.4232922104117338
0.18387778278271216,0.5297931792262076
0.031727248172643774,0.2475236874507251
0.3734954050017906,0.5297931792262076
0.148328912615453,0.5297931792262076
0.3764665076222729,0.5297931792262076
0.4077986671843107,0.5297931792262076
0.32116960306595393,0.5297931792262076
0.23933007765318526,0.5297931792262076
0.21713512477236613,0.5297931792262076
0.24404847499075877,0.5297931792262076
0.2702740514734565,0.5297931792262076
0.24233348029463125,0.5297931792262076
0.16833465005436093,0.5297931792262076
0.1578222794150126,0.5297931792262076
0.08005377724529894,0.48522292580527565
0.23383878681380627,0.5297931792262076
0.10363505364135794,0.5196802406717896
0.35736828013851263,0.5297931792262076
0.024177835897100874,0.19237296725858058
0.47221581488976094,0.5297931792262076
0.4219916839797891,0.5297931792262076
0.48628619114620014,0.5297931792262076
0.17977264296978124,0.5297931792262076
0.29162268369154887,0.5297931792262076
0.08756133672095406,0.5012967158749909
0.17090016113019413,0.5297931792262076
0.2789980395512852,0.5297931792262076
0.326818531882551,0.5297931792262076
0.13550270266910025,0.5297931792262076
0.3759432450485399,0.5297931792262076
0.44818670454505344,0.5297931792262076
0.3258395104600943,0.5297931792262076
0.0034082963608170758,0.027924970638916184
0.3060153357497678,0.5297931792262076
0.44918371369796,0.5297931792262076
0.48747907150880476,0.5297931792262076
0.26791491643464416,0.5297931792262076
0.48514676149330305,0.5297931792262076
0.042938008760552926,0.32203758274715405
0.14965757762522236,0.5297931792262076
0.48169290811512094,0.5297931792262076
0.40110336982739386,0.5297931792262076
0.4740511525203798,0.5297931792262076
0.486465796419903,0.5297931792262076
0.45225341510938954,0.5297931792262076
0.24562247072780774,0.5297931792262076
0.19645084328669282,0.5297931792262076
0.021269429323800437,0.17030533489572675
0.03765158931673129,0.2881041354095381
0.38321824693952083,0.5297931792262076
0.35923070104194227,0.5297931792262076
0.3061197130155847,0.5297931792262076
0.28781234097647795,0.5297931792262076
0.07341682793970872,0.4664036699626586
0.004893050396111209,0.040072921239822715
0.32532225321674363,0.5297931792262076
0.26445880583330283,0.5297931792262076
0.09166095136088848,0.5078806945992251
0.2528771277281927,0.5297931792262076
0.15225437083242893,0.5297931792262076
0.24607554094289108,0.5297931792262076
0.05418790598618822,0.38600055288677565
0.30685766322215124,0.5297931792262076
0.11674131210922123,0.5240069810194425
0.3293336097297551,0.5297931792262076
0.0005113588349963116,0.0041377021068139605
0.041793246431799325,0.3148917474777616
0.04148652535154412,0.31295440674454705
0.3294628361530479,0.5297931792262076
0.47869494345148483,0.5297931792262076
0.3164615124913132,0.5297931792262076
0.11130294008263719,0.52284782835148
0.151729247817664,0.5297931792262076
0.39487868752649036,0.5297931792262076
0.16446834200751642,0.5297931792262076
0.3713931700726017,0.5297931792262076
0.35589942225964355,0.5297931792262076
0.3006768337877917,0.5297931792262076
0.3753535789301346,0.5297931792262076
0.28781980172938526,0.5297931792262076
0.2714318995216082,0.5297931792262076
0.42344750266157455,0.5297931792262076
0.34470687253173843,0.5297931792262076
0.29655519954044174,0.5297931792262076
0.18168189938901225,0.5297931792262076
0.02330469764513332,0.18582181506899315
0.13380788958718404,0.5297931792262076
0.2212879084168341,0.5297931792262076
0.03630100744020931,0.27892463566286535
0.2977880206052051,0.5297931792262076
0.4292715533519691,0.5297931792262076
0.44111542092918915,0.5297931792262076
0.1288622058038802,0.5271451688692497
0.2984079190672683,0.5297931792262076
0.2645020602480792,0.5297931792262076
0.010819136505468008,0.0880102205592415
0.17145670706659077,0.5297931792262076
0.35738788335972027,0.5297931792262076
0.20769664684440003,0.5297931792262076
0.49677039223977926,0.5297931792262076
0.13443676120762804,0.5297931792262076
0.12070094525516067,0.524703843115267
0.06737589563076535,0.4452614393794056
0.21061873939622755,0.5297931792262076
0.40509791628203834,0.5297931792262076
0.4424990535886271,0.5297931792262076
0.2991012208916979,0.5297931792262076
0.06648274780952657,0.44178394332810905
0.14599352398094173,0.5297931792262076
0.27543758905775234,0.5297931792262076
0.3356344420551881,0.5297931792262076
0.4625244778292821,0.5297931792262076
0.12363340999251743,0.5253376683022735
0.00985457243039517,0.08026214721435913
0.3270873891456844,0.5297931792262076
0.0679005842619726,0.4472942001570644
0.2796231939339615,0.5297931792262076
0.1688666387659613,0.5297931792262076
0.34994367667172777,0.5297931792262076
0.126965378362426,0.526351579039593
0.08818567703021513,0.5024304786927178
0.020436326240213132,0.16384767622514465
0.221856885219612,0.5297931792262076
0.12177950486052375,0.524918267862463
0.3991292637679037,0.5297931792262076
0.21116242732188717,0.5297931792262076
0.3428653371726701,0.5297931792262076
0.3056035645197164,0.5297931792262076
0.4002647170370566,0.5297931792262076
0.27096347926518666,0.5297931792262076
0.1461960519099933,0.5297931792262076
0.3637618577882594,0.5297931792262076
0.11728775553339815,0.5241010384001775
0.10198469569789193,0.5186265787706538
0.3797324909789489,0.5297931792262076
0.1263536360440905,0.526130210508299
0.42990166736692337,0.5297931792262076
0.01302008661949744,0.1056726771840887
0.3204624884179113,0.5297931792262076
0.037205729267569376,0.2851321873127514
0.1478705145712359,0.5297931792262076
0.2891576329584293,0.5297931792262076
0.210050960491781,0.5297931792262076
0.055749044792730185,0.39401530438270593
0.19144073985984478,0.5297931792262076
0.40898465616675744,0.5297931792262076
0.3498132112409982,0.5297931792262076
0.037280602014330644,0.28561882067471983
0.0886857686023218,0.5032754303265162
0.3723875890313328,0.5297931792262076
0.2681153432723282,0.5297931792262076
0.06756635523663684,0.4459195197401049
0.026295688301975706,0.2081859374626864
0.12350763935801262,0.5253058405635176
0.2289930773435151,0.5297931792262076
0.27462604920240136,0.5297931792262076
0.2712067137208744,0.5297931792262076
0.0015438629285844385,0.012598930172554867
0.044379462076585385,0.3309010510167413
0.18720775201456635,0.5297931792262076
0.07601832118289881,0.47425871865738717
0.16706965058001438,0.5297931792262076
0.16747436455199644,0.5297931792262076
0.23152380329217614,0.5297931792262076
0.026489235632376706,0.20962708421657697
0.45383456136087386,0.5297931792262076
0.08994412494576598,0.5053290770840082
0.49692528886072407,0.5297931792262076
0.15823991406971416,0.5297931792262076
0.20113588112658803,0.5297931792262076
0.4900396617837204,0.5297931792262076
0.2374648940715322,0.5297931792262076
0.4955604261776935,0.5297931792262076
0.2894921582016596,0.5297931792262076
0.3284049155709188,0.5297931792262076
0.02438819954912047,0.19395997812484925
0.4424069300826182,0.5297931792262076
0.3439064453215041,0.5297931792262076
0.24098606036441156,0.5297931792262076
0.05042419635012274,0.36596129311147063
0.461281689460554,0.5297931792262076
0.19932741709826585,0.5297931792262076
0.12572882423212217,0.525923276064807
0.051685326611923876,0.3728354844481009
0.005760515993115445,0.04713587094521105
0.30219560825643593,0.5297931792262076
0.4464237432897669,0.5297931792262076
0.3659451784741395,0.5297931792262076
0.19147712029530134,0.5297931792262076
0.29105292079367756,0.5297931792262076
0.36287413380634803,0.5297931792262076
0.40427182806354917,0.5297931792262076
0.4320672187366965,0.5297931792262076
0.42432431444144364,0.5297931792262076
0.44576228562156395,0.5297931792262076
0.4926923220438727,0.5297931792262076
0.29201643820400613,0.5297931792262076
0.2840094189623703,0.5297931792262076
0.419368817926056,0.5297931792262076
0.20849589651920641,0.5297931792262076
0.32816777905932293,0.5297931792262076
0.47179465590174147,0.5297931792262076
0.01601452216862498,0.12939761077480988
0.13598417377436978,0.5297931792262076
0.19578995082458017,0.5297931792262076
0.13035809467161558,0.5279096598947629
0.3088081123242564,0.5297931792262076
0.4892091225817054,0.5297931792262076
0.4108631501056287,0.5297931792262076
0.20099624915749698,0.5297931792262076
0.45887972589923526,0.5297931792262076
0.15380421721306686,0.5297931792262076
0.081344868569041,0.48838136279411165
0.45375779491001283,0.5297931792262076
0.05773880908514473,0.40370338485415114
0.4813029169011378,0.5297931792262076
0.28730702903505734,0.5297931792262076
0.37142384338121115,0.5297931792262076
0.20103010830897128,0.5297931792262076
0.21859999194644214,0.5297931792262076
0.026040390426481153,0.2063174791233921
0.4389643987881498,0.5297931792262076
0.329845235628373,0.5297931792262076
0.22664723580796964,0.5297931792262076
0.30468390356074054,0.5297931792262076
0.20168610388961983,0.5297931792262076
0.426547414899785,0.5297931792262076
0.2284957984003198,0.5297931792262076
0.23358676305967635,0.5297931792262076
0.20964932926906787,0.5297931792262076
0.3000262677908827,0.5297931792262076
0.3957268588468754,0.5297931792262076
0.231705433492979,0.5297931792262076
0.3874965503502082,0.5297931792262076
0.4946835032450113,0.5297931792262076
0.25801900716467174,0.5297931792262076
0.41661400989139347,0.5297931792262076
0.1793442286397598,0.5297931792262076
0.28302398327082323,0.5297931792262076
0.0286276956530791,0.22526956035900605
0.22803906664900897,0.5297931792262076
0.18930580555181292,0.5297931792262076
0.29086372754596396,0.5297931792262076
0.18052956260826275,0.5297931792262076
0.15845723740102907,0.5297931792262076
0.32730900235141475,0.5297931792262076
0.02889446024269704,0.22719991814072793
0.10092870684352911,0.517869013996834
0.47258787031620714,0.5297931792262076
0.07540141406785289,0.47241901067216474
0.46273118118413537,0.5297931792262076
0.3699481722908469,0.5297931792262076
0.03272753191689265,0.25454105095182
0.3392258321302642,0.5297931792262076
0.4548208429701141,0.5297931792262076
0.36388822732931636,0.5297931792262076
0.040911350271157776,0.3092426511177665
0.10661850426388064,0.5212056259782972
0.28117199114681435,0.5297931792262076
0.2840274015506301,0.5297931792262076
0.27910940933790224,0.5297931792262076
0.30582897861765646,0.5297931792262076
0.2198562077586853,0.5297931792262076
0.31464319845500055,0.5297931792262076
0.13595033369215237,0.5297931792262076
0.008029430709706353,0.0655206519979244
0.07601740646195265,0.47433489247222854
0.12233379328041721,0.5250336115105091
0.17614891536781646,0.5297931792262076
0.3512902182461555,0.5297931792262076
0.38236433709110934,0.5297931792262076
0.3398710552001138,0.5297931792262076
0.08828545281507844,0.5025812295238942
0.4257993554665967,0.5297931792262076
0.23211522688958297,0.5297931792262076
0.40430006158521714,0.5297931792262076
0.20813607258815076,0.5297931792262076
0.34704549047544336,0.5297931792262076
0.28232731158393337,0.5297931792262076
0.0920161707247476,0.508395208647483
0.078862291248882,0.48218076487341927
0.405811323870426,0.5297931792262076
0.32546986584354337,0.5297931792262076
0.047852783298891644,0.35139831591590037
0.06674288854680172,0.4428106311435773
0.16856962694070537,0.5297931792262076
0.432881150943178,0.5297931792262076
0.36994066800616426,0.5297931792262076
0.056505342711209106,0.3977211638080418
0.4573368491440053,0.5297931792262076
0.10574850263284502,0.5208111273981417
0.28237077266793836,0.5297931792262076
0.3152906797361323,0.5297931792262076
0.3144805139647904,0.5297931792262076
0.3157638502257175,0.5297931792262076
0.09023759415744559,0.5057789495601446
0.4583854556050786,0.5297931792262076
0.2910775574760311,0.5297931792262076
0.1925502909575862,0.5297931792262076
0.47403619712853184,0.5297931792262076
0.43278972991508036,0.5297931792262076
0.4800073205571861,0.5297931792262076
0.09775363561229311,0.5151440997862581
0.4925773564931507,0.5297931792262076
0.3488150631333948,0.5297931792262076
0.41673006184264194,0.5297931792262076
0.15967572544563935,0.5297931792262076
0.2533058673105201,0.5297931792262076
0.19989697339383727,0.5297931792262076
0.20883224994190902,0.5297931792262076
0.4742188003191969,0.5297931792262076
0.11939783700992412,0.524467818601018
0.44327785777182427,0.5297931792262076
0.36715189398163395,0.5297931792262076
0.26285833394975033,0.5297931792262076
0.27853021874593664,0.5297931792262076
0.04208544265458014,0.3166795968402618
0.4172992154377502,0.5297931792262076
0.01425932094799004,0.11553156310497828
0.28769033774777886,0.5297931792262076
0.02871436404618194,0.2259207338630007
0.05408534416456057,0.3854912379440651
0.0997016709181408,0.5168870439081584
0.10865569340408238,0.5220282050087925
0.24114762933314515,0.5297931792262076
0.3055966426793443,0.5297931792262076
0.013554016804160851,0.10998066500938493
0.004815631691318822,0.03938819240252035
0.015765572624390878,0.1274306294161154
0.33393583475903504,0.5297931792262076
0.17284205770680355,0.5297931792262076
0.4590343105829011,0.5297931792262076
0.4094881393515336,0.5297931792262076
0.48541335173832445,0.5297931792262076
0.24368416586055225,0.5297931792262076
0.1700833430087812,0.5297931792262076
0.14110182102552388,0.5297931792262076
0.18053038155610257,0.5297931792262076
0.4214848372821926,0.5297931792262076
0.33244894722142837,0.5297931792262076
0.4987136535561135,0.5297931792262076
0.36579059921282664,0.5297931792262076
0.07130443673236536,0.45945105769646843
0.26606342646028425,0.5297931792262076
0.4417247215307104,0.5297931792262076
0.2888031728306734,0.5297931792262076
0.040506765295275915,0.30667215558496075
0.2974266509552427,0.5297931792262076
0.3453754025750125,0.5297931792262076
0.1944519019203793,0.5297931792262076
0.34606372140092506,0.5297931792262076
0.2605787023415155,0.5297931792262076
0.11551510750718907,0.5237855288249327
0.25920309628158966,0.5297931792262076
0.3911403229563327,0.5297931792262076
0.35753325452846657,0.5297931792262076
0.4415689498213068,0.5297931792262076
0.016433594642782157,0.13258924056123328
0.29883783970220706,0.5297931792262076
0.42540262727867056,0.5297931792262076
0.0391841005444008,0.29818311479692083
0.024328215267977016,0.19354191716178826
0.17127707107566514,0.5297931792262076
0.07586483887766138,0.4738594226592806
0.16360962164507936,0.5297931792262076
0.12198254786349771,0.5249598288640366
0.10959051041188883,0.5223413188565472
0.3212772453604232,0.5297931792262076
0.018576304032066226,0.14953689224631855
0.18266221903182717,0.5297931792262076
0.22191633509038505,0.5297931792262076
0.19988167779212013,0.5297931792262076
0.472181596072143,0.5297931792262076
0.10870764342842781,0.5220395557148527
0.20577640652825108,0.5297931792262076
0.3471853781484322,0.5297931792262076
0.24035525888641796,0.5297931792262076
0.4489614031110017,0.5297931792262076
0.040869350367813084,0.30899588853963145
0.362726975678675,0.5297931792262076
0.3044301913721054,0.5297931792262076
0.05712147179057592,0.40071572438332287
0.07655212257902194,0.47588129064863083
0.07739735662723285,0.4781989843616032
0.145812607989031,0.5297931792262076
0.2188150181870412,0.5297931792262076
0.17855693244742815,0.5297931792262076
0.18206110565019512,0.5297931792262076
0.2572369555670462,0.5297931792262076
0.1510447913245877,0.5297931792262076
0.0675172732159719,0.44579981131422564
0.23760343341018353,0.5297931792262076
0.028665541369231995,0.2255764216174314
0.071506780144177,0.46013954519941636
0.21910198514254836,0.5297931792262076
0.2719800924832646,0.5297931792262076
0.35886283709651706,0.5297931792262076
0.41259586425911293,0.5297931792262076
0.018159668020266917,0.14619402131556755
0.354940920013114,0.5297931792262076
0.11354007335583555,0.523389627887811
0.21740639469791223,0.5297931792262076
0.4413275056569759,0.5297931792262076
0.13991173817818853,0.5297931792262076
0.007347028313825832,0.059928998943218535
0.4296852849527722,0.5297931792262076
0.3135078984979949,0.5297931792262076
0.06950570411761092,0.4531477973479831
0.08049006030100353,0.48631344701828183
0.4764908746067591,0.5297931792262076
0.27227242014687497,0.5297931792262076
0.0007973833172326139,0.006512556298529611
0.31414525994945636,0.5297931792262076
0.2805937052346189,0.5297931792262076
0.4407039489062448,0.5297931792262076
0.205896159985128,0.5297931792262076
0.31231023991628243,0.5297931792262076
0.15668203161865413,0.5297931792262076
0.2516938046174095,0.5297931792262076
0.14061679720411496,0.5297931792262076
0.39672061270688824,0.5297931792262076
0.4746788172419451,0.5297931792262076
0.3700090726566866,0.5297931792262076
0.25376733210719604,0.5297931792262076
0.3331808096041997,0.5297931792262076
0.06969687611374392,0.45381339255348807
0.17546893025399385,0.5297931792262076
0.12245595807870602,0.525062599975309
0.45011656996551774,0.5297931792262076
0.22172078918940086,0.5297931792262076
0.09564185180873286,0.5129735485426083
0.2662271857040447,0.5297931792262076
0.29948328042354977,0.5297931792262076
0.21673708049004803,0.5297931792262076
0.3741356041869304,0.5297931792262076
0.0771069678875344,0.4774438995185667
0.1853089347747518,0.5297931792262076
0.072582352211579,0.4636699531861717
0.4036421992621347,0.5297931792262076
0.3892885442376198,0.5297931792262076
0.14210010170605242,0.5297931792262076
0.27250477505021803,0.5297931792262076
0.33099529098923025,0.5297931792262076
0.45922102932548914,0.5297931792262076
0.4796701951999211,0.5297931792262076
0.2414007435093199,0.5297931792262076
0.05331260537602445,0.3815290163063465
0.2537805511025394,0.5297931792262076
0.37422804689291456,0.5297931792262076
0.04215821401151615,0.3172142152986542
0.3429946791169763,0.5297931792262076
0.32503375221583963,0.5297931792262076
0.0816979178123291,0.4892324793001411
0.33714271119471806,0.5297931792262076
0.1602302321648667,0.5297931792262076
0.15629240057148525,0.5297931792262076
0.21071933708209245,0.5297931792262076
0.2700301340929213,0.5297931792262076
0.025339326601197643,0.20114386013141006
0.379877067686726,0.5297931792262076
0.48060308858560036,0.5297931792262076
0.2177394693554348,0.5297931792262076
0.2569696839387797,0.5297931792262076
0.31274518595145406,0.5297931792262076
0.4707823482815517,0.5297931792262076
0.17972421189024423,0.5297931792262076
0.053532601826607906,0.38264842818703204


==> models/pmf1m.csv <==
frequency,magnitude,phase
120000000000.0,0.30813099484574463,1.000737663282867
120012224938.8753,0.3086495829334744,0.5706445766738674
120024449877.7506,0.3086824325303374,0.14085895853462188
120036674816.6259,0.30900416533888153,-0.2872504869090875
120048899755.5012,0.30907379149891817,-0.7129065313503193
120061124694.3765,0.3090329276590302,-1.1408979908947419
120073349633.2518,0.3096858263476589,-1.5718710855457454
120085574572.1271,0.3098583372624028,-1.9968872792751722
120097799511.0024,0.3098291596042852,-2.4302952079719797
120110024449.8778,0.3105403590519878,-2.8637399006555038
120122249388.7531,0.3106882384764204,2.989509156574203
120134474327.6284,0.3108488147371476,2.553710997687246
120146699266.5037,0.31094673147403556,2.1322355505357566
120158924205.379,0.3112732298587946,1.7008463993080782
120171149144.2543,0.31192217702378733,1.273699820819833
120183374083.1296,0.3118487441055006,0.8401847610927056
120195599022.0049,0.31260762758009014,0.40915872853813473
120207823960.8802,0.3121543745623894,-0.023026722769466886
120220048899.7555,0.31217261138793206,-0.4556200048072429
120232273838.6308,0.3120991276153191,-0.8840829403200127
120244498777.5061,0.3123770611434739,-1.3165158185100978
120256723716.3814,0.3123490679419528,-1.7504833359184198
120268948655.2567,0.3130369977382696,-2.1802284558277516
120281173594.132,0.3134039904648497,-2.612004311819795
120293398533.0073,0.3135211498706616,-3.0491068493437075
120305623471.8826,0.3139207087668038,2.8004749896002044
120317848410.758,0.31432983372219747,2.371029705785347
120330073349.6333,0.3145776674214207,1.9289805535735307
120342298288.5086,0.3151749927810341,1.4972655254800036
120354523227.3839,0.3156785440575459,1.060819272442191
120366748166.2592,0.31553466834254523,0.6296584752946274
120378973105.1345,0.3156467563884687,0.1941003517521584
120391198044.0098,0.31585958767806466,-0.23706566596883846
120403422982.8851,0.3158263845457342,-0.6767784992173718
120415647921.7604,0.3163573737751854,-1.1130504744734127
120427872860.6357,0.31677541055619063,-1.5442076859353548
120440097799.511,0.31788994402009263,-1.9813653844441046
120452322738.3863,0.3178929614533886,-2.417731428817953
120464547677.2616,0.31761683409584973,-2.8536276180701603
120476772616.1369,0.31746812206561764,2.997977488564616
120488997555.0122,0.3168323584495296,2.5622692640007676
120501222493.8875,0.317001665673901,2.1262698682423173
120513447432.7628,0.3165239255371326,1.6954489594749154
120525672371.6381,0.31771305895627333,1.2590665606047988
120537897310.5134,0.31824275760641024,0.8280929234456573
120550122249.3888,0.3190699939003261,0.38873375841474334
120562347188.2641,0.31900788675907293,-0.04727738370922858
120574572127.1394,0.31921239380916755,-0.4769546116082002
120586797066.0147,0.31856608930152097,-0.915511877139379
120599022004.89,0.3179954038771265,-1.3485890086568222
120611246943.7653,0.317972560554906,-1.7815825752805432
120623471882.6406,0.31800696779994286,-2.2122540705211677
120635696821.5159,0.3177546059479151,-2.6484484934052976
120647921760.3912,0.3171595520546425,-3.0766663555855014
120660146699.2665,0.31666194865663505,2.7775655778003423
120672371638.1418,0.3164048866740328,2.3484684984772497
120684596577.0171,0.31656886979511156,1.9209250867579597
120696821515.8924,0.3174862541694144,1.4916723582547589
120709046454.7677,0.31869453748660753,1.061384706890331
120721271393.643,0.31955666623130574,0.626884210257567
120733496332.5183,0.31954781843763025,0.19586832290985146
120745721271.3937,0.31891876541207737,-0.23399866252868262
120757946210.269,0.3179608949706701,-0.6654150250739265
120770171149.1443,0.3176243657029935,-1.0925074818538867
120782396088.0196,0.3175463253043443,-1.5137797280605956
120794621026.8949,0.31862612014911823,-1.9445169885890008
120806845965.7702,0.32027211414119783,-2.370537146468901
120819070904.6455,0.3205313540188661,-2.7984680022030126
120831295843.5208,0.32054852359113245,3.0540445104992058
120843520782.3961,0.3205132248120902,2.622366568566567
120855745721.2714,0.32018473345306964,2.1977392940378944
120867970660.1467,0.32000216327721903,1.771131174260247
120880195599.022,0.32039232014048136,1.3494297715581431
120892420537.8973,0.32193020764228963,0.920792858223009
120904645476.7726,0.3234673892702074,0.49092168142823145
120916870415.6479,0.3237252596005045,0.058497726985259596
120929095354.5232,0.3238262696864508,-0.3742069114079505
120941320293.3985,0.3235819292826893,-0.8042977221497836
120953545232.2738,0.3229529599264499,-1.2352922218077333
120965770171.1491,0.3227166945400735,-1.6622894835041757
120977995110.0244,0.32324808917952974,-2.089913571968408
120990220048.8998,0.32454802046648284,-2.5186340453160203
121002444987.7751,0.32509837130343405,-2.95474861714204
121014669926.6504,0.32495192499327014,2.8948145651895163
121026894865.5257,0.32349871886767434,2.460231890894026
121039119804.401,0.32270062669427463,2.030117678031659
121051344743.2763,0.321964704536931,1.6001084435488417
121063569682.1516,0.3219086707979845,1.171532799289626
121075794621.0269,0.3236330305901121,0.7480691502973672
121088019559.9022,0.32524780042465473,0.3122891414510526
121100244498.7775,0.32591844645621676,-0.12613098415604898
121112469437.6528,0.32578630824443816,-0.5593070360066813
121124694376.5281,0.32521220503653303,-0.9972095738388908
121136919315.4034,0.3236317266478721,-1.4309313182928003
121149144254.2787,0.32331740739358306,-1.861766621061797
121161369193.154,0.3239564482790294,-2.290475527654385
121173594132.0293,0.3259798913854565,-2.723896559644134
121185819070.9047,0.327735950872198,3.1190273475696846
121198044009.78,0.3286332494473035,2.68414047836531
121210268948.6553,0.32844498610719935,2.2470824436746053
121222493887.5306,0.32801503666556575,1.8091293814923224
121234718826.4059,0.3267997264249581,1.3736170824382676
121246943765.2812,0.3269354218311119,0.947894420738592
121259168704.1565,0.32801305120662233,0.5155841863263784
121271393643.0318,0.32979545903793406,0.07837634210095129
121283618581.9071,0.3306865226459106,-0.36023546796083145
121295843520.7824,0.3310671754118591,-0.7984599745854837
121308068459.6577,0.3304786526258626,-1.2339906451156377
121320293398.533,0.3295122724621835,-1.6712746206090383
121332518337.4083,0.3285675268212317,-2.103331613248631
121344743276.2836,0.3286652629414439,-2.5318133744028093
121356968215.1589,0.3299385979757646,-2.964245494460291
121369193154.0342,0.3311915187696814,2.8848485751166866
121381418092.9095,0.331101480147387,2.446532807800616
121393643031.7848,0.33041816933385615,2.0072498456841767
121405867970.6601,0.32894408464807995,1.5733117845527163
121418092909.5355,0.32783162342639083,1.1442993710300642
121430317848.4108,0.3278726605036997,0.7223011482973767
121442542787.2861,0.32918960427806065,0.29430780426662895
121454767726.1614,0.33114418688773245,-0.1404150966800431
121466992665.0367,0.33232864757354696,-0.5727490983831949
121479217603.912,0.3329238191275184,-1.0098947284929127
121491442542.7873,0.33198714484915015,-1.4392175715262603
121503667481.6626,0.3305684143761363,-1.8715371108678232
121515892420.5379,0.3293366200044703,-2.296450274816947
121528117359.4132,0.32955874529816226,-2.7193712455444192
121540342298.2885,0.33110056094146967,3.1373021573173885
121552567237.1638,0.3325812121267667,2.7077265544074263
121564792176.0391,0.33376908661477284,2.277100698565662
121577017114.9144,0.3331098831267535,1.8444325104508987
121589242053.7897,0.33201860683811424,1.4106286223732372
121601466992.665,0.3304785976073126,0.982728581492259
121613691931.5403,0.32963018817178746,0.565633860987529
121625916870.4157,0.3305694015495619,0.14185280651673687
121638141809.291,0.33198898351580675,-0.28770639986642504
121650366748.1663,0.33390752443348726,-0.7141781737637577
121662591687.0416,0.3355386009143275,-1.142249347882657
121674816625.9169,0.3362951951166946,-1.5772398926188813
121687041564.7922,0.33592713590921247,-2.0076609502853007
121699266503.6675,0.33555195205470484,-2.4392823785129925
121711491442.5428,0.33621724152329513,-2.8716910081416644
121723716381.4181,0.3368151611273418,2.985272514395365
121735941320.2934,0.33741340867280617,2.553806715353257
121748166259.1687,0.33815431980048255,2.1175436281129
121760391198.044,0.337901995334614,1.6833993491326615
121772616136.9193,0.33698914106220934,1.2500115379758292
121784841075.7946,0.33504974250639225,0.8209787447508835
121797066014.6699,0.3343541853316575,0.39147569261522386
121809290953.5452,0.33469451279354867,-0.031332768803942576
121821515892.4205,0.3359664448084426,-0.46218951412569476
121833740831.2958,0.3370467160062875,-0.8895753096322713
121845965770.1711,0.33830771823170025,-1.3247227012227938
121858190709.0465,0.33811781083010267,-1.761663298135758
121870415647.9218,0.33772025043173265,-2.197919063305749
121882640586.7971,0.3369985067473706,-2.6229925632312665
121894865525.6724,0.3368901077107516,-3.058369521579435
121907090464.5477,0.33793738803781354,2.7950101409156933
121919315403.423,0.33840329711749473,2.3601966065532847
121931540342.2983,0.33892825983231056,1.9277582865908882
121943765281.1736,0.3387943187749005,1.4921556428498024
121955990220.0489,0.3380384426678591,1.0536105534465008
121968215158.9242,0.3363779565141996,0.6212347664354361
121980440097.7995,0.33569677878234455,0.1937791099454971
121992665036.6748,0.335637562757824,-0.23376997261438268
122004889975.5501,0.3364478840427603,-0.66502706585819
122017114914.4254,0.33750249880560057,-1.0932483116541176
122029339853.3007,0.3390789621331952,-1.5318495446924343
122041564792.176,0.3402586294472751,-1.9666164218530877
122053789731.0514,0.33993154569527456,-2.402373970228173
122066014669.9267,0.3394511312589872,-2.8363776793464153
122078239608.802,0.33908342748000647,3.0163540366114154
122090464547.6773,0.3391935578305493,2.582783349375599
122102689486.5526,0.3397455595722524,2.1545457787960043
122114914425.4279,0.34086989132810186,1.71824594246126
122127139364.3032,0.34200095054953783,1.2852993063383764
122139364303.1785,0.34232942521220955,0.8522884762259362
122151589242.0538,0.3425732045274414,0.41864825431896735
122163814180.9291,0.34237653166081916,-0.015795131490345216
122176039119.8044,0.342995769184992,-0.44933616506221985
122188264058.6797,0.34340951339716275,-0.8867947259334036
122200488997.555,0.3437770563871135,-1.3199612598251735
122212713936.4303,0.3444729235063578,-1.7530503030217284
122224938875.3056,0.3445985199020749,-2.191036523267602
122237163814.1809,0.3440652795769231,-2.62023493735906
122249388753.0562,0.3432984357645404,-3.0539464774319667
122261613691.9315,0.3432310739053671,2.797982455375974
122273838630.8068,0.34347896623716945,2.3650528884356343
122286063569.6821,0.34366567218829513,1.9356583473352584
122298288508.5575,0.34438450291285594,1.5037375629595093
122310513447.4328,0.3449226368729107,1.0744514714412352
122322738386.3081,0.3451816576978366,0.6377527566833413
122334963325.1834,0.3447075322362061,0.20457572912510918
122347188264.0587,0.3446452149290899,-0.22659402654813177
122359413202.934,0.3440153431902899,-0.6568557986098083
122371638141.8093,0.3434235324726313,-1.0889410588761423
122383863080.6846,0.34394312769882,-1.5157156743635924
122396088019.5599,0.3444090413205995,-1.9449912105164064
122408312958.4352,0.345378222856872,-2.3774930413612205
122420537897.3105,0.34568008556469326,-2.8092665126781275
122432762836.1858,0.3462070885298549,3.047232869959796
122444987775.0611,0.34645490788606564,2.6172992677399156
122457212713.9364,0.346582480767927,2.186900196486231
122469437652.8117,0.3469015298314351,1.7574879167091004
122481662591.687,0.3470669066701382,1.3270608284113334
122493887530.5624,0.34728411250669944,0.8931049051887734
122506112469.4377,0.3470838524344941,0.46518533573955967
122518337408.313,0.34635407540344754,0.03163882407649463
122530562347.1883,0.34613228699028,-0.398392671057319
122542787286.0636,0.3451320461615778,-0.8306084723735072
122555012224.9389,0.3445089836968356,-1.2583488716619533
122567237163.8142,0.34405118966103754,-1.6816615126810204
122579462102.6895,0.3439738131895341,-2.109785283132256
122591687041.5648,0.34476584310352887,-2.5356248348154677
122603911980.4401,0.34600609067911736,-2.966107823597374
122616136919.3154,0.3465117091048184,2.885639490214831
122628361858.1907,0.34751479847924105,2.454069567591918
122640586797.066,0.3478486612427576,2.022670299450103
122652811735.9413,0.34726847868299987,1.5948492832538068
122665036674.8166,0.34711466343742464,1.1600553448546347
122677261613.6919,0.3470613730341532,0.7337402234523429
122689486552.5672,0.34751151199271185,0.3048264354273888
122701711491.4425,0.34821681622899714,-0.12880938056548366
122713936430.3178,0.34879389663052446,-0.5571964429725437
122726161369.1932,0.3492521828995093,-0.9896295255876583
122738386308.0685,0.34979775104621874,-1.4217703813875888
122750611246.9438,0.3495820504656563,-1.8519140673041556
122762836185.8191,0.3495586716895191,-2.2871771558489926
122775061124.6944,0.3497108069388311,-2.716045258756756
122787286063.5697,0.3503244301479823,3.1310579982765723
122799511002.445,0.3503879218185839,2.701785282034157
122811735941.3203,0.35105025591697236,2.265497700501225
122823960880.1956,0.35121239707387425,1.8316549084841285
122836185819.0709,0.350788598648095,1.3994863944241749
122848410757.9462,0.35095399904231284,0.9645965546994704
122860635696.8215,0.3505687607100803,0.5307922802196897
122872860635.6968,0.350648683441506,0.09957712219492755
122885085574.5721,0.3516944321920469,-0.3289375860362604
122897310513.4474,0.3527362358714591,-0.7671414449906183
122909535452.3227,0.3526970751371055,-1.2022607832386873
122921760391.198,0.3523014752659986,-1.637469496405436
122933985330.0734,0.3518451045464733,-2.0757783189454067
122946210268.9487,0.3517641238188279,-2.5071239122725926
122958435207.824,0.3515260403374484,-2.937435401777749
122970660146.6993,0.3524702966686517,2.914702151108532
122982885085.5746,0.3530309900593605,2.4768534619347418
122995110024.4499,0.35316594158233255,2.0406748526736602
123007334963.3252,0.3521879964382757,1.6070943513472562
123019559902.2005,0.35128037364201065,1.1755505998476075
123031784841.0758,0.3503383368865414,0.7426676643806144
123044009779.9511,0.3489014341958113,0.31756261116215295
123056234718.8264,0.3487627516991178,-0.11544021672700794
123068459657.7017,0.35012852345026557,-0.5430597085878753
123080684596.577,0.35184844902891815,-0.9768013681333606
123092909535.4523,0.35294430251880277,-1.4066006083202622
123105134474.3276,0.35316057350748487,-1.840118407007132
123117359413.2029,0.35332463219743915,-2.2748016469273606
123129584352.0783,0.3528450371912463,-2.7044846510340705
123141809290.9536,0.3524731461383617,-3.13327399139056
123154034229.8289,0.35298573193001254,2.7114050231444815
123166259168.7042,0.35407537470365,2.282995433006859
123178484107.5795,0.35440127272074406,1.8543104162676851
123190709046.4548,0.35433317984231005,1.4170334265866968
123202933985.3301,0.3539636343529866,0.9822184173576228
123215158924.2054,0.35273190708207275,0.5558377887517304
123227383863.0807,0.3519556536342308,0.12642233751330526
123239608801.956,0.35262824303276835,-0.29895696498227464
123251833740.8313,0.3537556838756811,-0.7284011426749165
123264058679.7066,0.3549257633236397,-1.1578894179574228
123276283618.5819,0.3554286635006426,-1.585303263140926
123288508557.4572,0.35614550478723045,-2.0197798763256407
123300733496.3325,0.35587443675407776,-2.4578172485456395
123312958435.2078,0.3553657005088883,-2.886208162809095
123325183374.0831,0.35474643936581873,2.970248639240231
123337408312.9584,0.3559002166954618,2.541850250106406
123349633251.8337,0.3567796208134821,2.117657788968853
123361858190.7091,0.35773127727388737,1.6842962771973529
123374083129.5844,0.3579336034873307,1.252313023913602
123386308068.4597,0.35767782493976213,0.8241602751524483
123398533007.335,0.3566565567081422,0.38687356529441824
123410757946.2103,0.3554083222400772,-0.03801586273408149
123422982885.0856,0.35470019846834205,-0.4644308308308248
123435207823.9609,0.3555908204324984,-0.8916793134332011
123447432762.8362,0.3565129649176956,-1.3253029141667798
123459657701.7115,0.3574871368402121,-1.7548988200455786
123471882640.5868,0.3576637781450232,-2.1858429027323694
123484107579.4621,0.3575435497275131,-2.615627728254735
123496332518.3374,0.3570501426802667,-3.043305711707259
123508557457.2127,0.35603698423556496,2.808175061067204
123520782396.088,0.35621786252897786,2.379582779675305
123533007334.9633,0.3568643219237622,1.9455453298841296
123545232273.8386,0.3581488639973074,1.512465719304912
123557457212.7139,0.35916878787990597,1.0833933380855683
123569682151.5893,0.35898596936832977,0.6512570667384858
123581907090.4646,0.35777736543061855,0.21753387955527514
123594132029.3399,0.35634156321692906,-0.2183851154710437
123606356968.2152,0.3553139624934733,-0.6433211108451584
123618581907.0905,0.35484628096695003,-1.068974682838375
123630806845.9658,0.35539378461179294,-1.4979742635768771
123643031784.8411,0.35618064958898776,-1.924476317936861
123655256723.7164,0.35831104061650204,-2.35660006613385
123667481662.5917,0.35966996210662133,-2.7893362206290675
123679706601.467,0.3607380558562668,3.059305190559488
123691931540.3423,0.3613228089602474,2.630177166553813
123704156479.2176,0.3623282236525969,2.199529966124387
123716381418.0929,0.362765471706401,1.7631951244813855
123728606356.9682,0.36253077671314354,1.329704300034052
123740831295.8435,0.3623391147332622,0.8973686331373582
123753056234.7188,0.362385345725896,0.4626259009959491
123765281173.5941,0.3625488558473799,0.030733799504266933
123777506112.4694,0.3628186633485571,-0.40158240178473226
123789731051.3447,0.3628734663261449,-0.8277349031740333
123801955990.2201,0.3643837951169772,-1.264338696071989
123814180929.0954,0.36491514933161046,-1.7013821706731596
123826405867.9707,0.3649339536795251,-2.1333397652057555
123838630806.846,0.36491804466317573,-2.5646189593133792
123850855745.7213,0.3648968986022456,-2.998728817682831
123863080684.5966,0.3653238408914203,2.851668082942075
123875305623.4719,0.36461957355991415,2.422609642498709
123887530562.3472,0.36520775529040206,1.9854643592973984
123899755501.2225,0.36536665597431883,1.5536618650851337
123911980440.0978,0.3647399440864961,1.1178848859398764
123924205378.9731,0.3641470936702036,0.6912395912486663
123936430317.8484,0.3642661670351711,0.26209112853056726
123948655256.7237,0.36482703859594057,-0.16588464498157338
123960880195.599,0.3653837406434105,-0.5996257522848369
123973105134.4743,0.3664237774315257,-1.0277870016678436
123985330073.3496,0.36838629590449246,-1.4554092863068773
123997555012.225,0.36994008862976513,-1.8907338883754345
124009779951.1003,0.369816509155852,-2.3323587301407818
124022004889.9756,0.36918686865091216,-2.7607650983423953
124034229828.8509,0.3691453860671271,3.0932267577392474
124046454767.7262,0.36826170253681245,2.6640490251870466
124058679706.6015,0.36807172467626836,2.2315229563787837
124070904645.4768,0.37015265521801255,1.8076470821712494
124083129584.3521,0.37114714982647123,1.372896690720992
124095354523.2274,0.371536001368667,0.939103191474995
124107579462.1027,0.3708482757791285,0.5018016924047819
124119804400.978,0.370593545925656,0.06908163289905739
124132029339.8533,0.3702419997606488,-0.3567814444704334
124144254278.7286,0.3697134455871384,-0.7872851848346453
124156479217.6039,0.3698109785522723,-1.2161720524628628
124168704156.4792,0.37074708831468933,-1.6453479286336457
124180929095.3545,0.37062462431261045,-2.0777334057890413
124193154034.2298,0.37016005272935515,-2.504755893570878
124205378973.1051,0.36934198544251573,-2.9427766270618667
124217603911.9804,0.36930843447402306,2.9179188833835106
124229828850.8557,0.3689474381339895,2.488992952213738
124242053789.7311,0.3694064721793584,2.0585066353783468
124254278728.6064,0.3711705947758364,1.625447485043792
124266503667.4817,0.37256500562110173,1.1943569942546655
124278728606.357,0.37301594300776336,0.7595473201260958
124290953545.2323,0.3725453724626886,0.3269195425341862
124303178484.1076,0.37154869214737246,-0.10584802648274558
124315403422.9829,0.3701580446826361,-0.5364701855140677
124327628361.8582,0.36911261375272164,-0.964788454818287
124339853300.7335,0.3706323044522987,-1.3931725882513835
124352078239.6088,0.3726876476151809,-1.8242789228266192
124364303178.4841,0.3728958679051744,-2.257244406683796
124376528117.3594,0.3717131765143559,-2.690507711691035
124388753056.2347,0.37126535255434717,-3.119763327307046
124400977995.11,0.3702917101898299,2.732191488224496
124413202933.9853,0.37070191226132226,2.301931107606226
124425427872.8606,0.3716613540165037,1.8760878546110364
124437652811.736,0.37361133877447766,1.4451251978336286
124449877750.6113,0.3758921423128931,1.0109724226993282
124462102689.4866,0.37615129384578977,0.5731128987077965
124474327628.3619,0.37517216560348743,0.1368452133616331
124486552567.2372,0.3736439285373702,-0.291790991360699
124498777506.1125,0.3720223941821791,-0.7203110835024542
124511002444.9878,0.37159530961430637,-1.1484835233166006
124523227383.8631,0.37405853112115506,-1.5725611658357868
124535452322.7384,0.3761615783756357,-2.0039045613991076
124547677261.6137,0.37795922229804746,-2.4382603628824646
124559902200.489,0.3787490094068604,-2.8723341641085414
124572127139.3643,0.3785593463691184,2.9733007246710366
124584352078.2396,0.3777272624553504,2.5405543447563597
124596577017.1149,0.37710242429079915,2.107110068601268
124608801955.9902,0.37689274164778325,1.6761446898911672
124621026894.8655,0.3779326060036292,1.248145850880783
124633251833.7408,0.3781649358692499,0.8072211036234047
124645476772.6161,0.37764634178301004,0.3713594593534741
124657701711.4914,0.37572032621823837,-0.0610207276448732
124669926650.3667,0.3742714307796328,-0.4894302807497475
124682151589.2421,0.3731194644646623,-0.9182593521167406
124694376528.1174,0.37334073441763804,-1.343794951342962
124706601466.9927,0.3754177758885393,-1.7705149483634472
124718826405.868,0.37815363863180596,-2.2084241271312925
124731051344.7433,0.37916525654530786,-2.64562395579451
124743276283.6186,0.37887228507360976,-3.086354213335396
124755501222.4939,0.37737164115880495,2.7691251107512103
124767726161.3692,0.37559961645650575,2.335924385945907
124779951100.2445,0.373875595716781,1.905598766620724
124792176039.1198,0.3744993319069779,1.4825433637455374
124804400977.9951,0.37709511281977653,1.0537273713301767
124816625916.8704,0.37825457869856316,0.6213356478386785
124828850855.7457,0.37778855491413926,0.18180611979082864
124841075794.621,0.3757134122443861,-0.25147624756575565
124853300733.4963,0.372887515714533,-0.683026221999762
124865525672.3716,0.3709318774538536,-1.1124453513228496
124877750611.247,0.36969786298473933,-1.5331706247394392
124889975550.1223,0.37185743411065286,-1.9535543248427376
124902200488.9976,0.37585693837829265,-2.37829665287907
124914425427.8729,0.3791472261159196,-2.8124887337347517
124926650366.7482,0.38122184909138607,3.0335621945708753
124938875305.6235,0.38109335075642736,2.595586150235916
124951100244.4988,0.3797036926592976,2.156834734225487
124963325183.3741,0.37779866537325746,1.7297353289508468
124975550122.2494,0.37755682656115824,1.3000235282456032
124987775061.1247,0.37899340163590944,0.8769679276043395
125000000000.0,0.38094370189728133,0.44462910371048553
125012224938.8753,0.3826317805625457,0.008363805317854927
125024449877.7506,0.3824640496922683,-0.42564673718915264
125036674816.6259,0.3818369841207542,-0.8580561086007696
125048899755.5012,0.3799512521971201,-1.2898331118554631
125061124694.3765,0.3783562223214081,-1.7188883461061704
125073349633.2518,0.37801691395454146,-2.145203721145282
125085574572.1271,0.3803323293374479,-2.57055126234901
125097799511.0024,0.3828947609954933,-3.0023616207929593
125110024449.8778,0.38504266939036585,2.8438814513422326
125122249388.7531,0.3855314577968313,2.407579476154377
125134474327.6284,0.3848665762416708,1.971810963098038
125146699266.5037,0.3829766975049036,1.5434588573873906
125158924205.379,0.3834508466836037,1.1153265787052489
125171149144.2543,0.3836039178735844,0.6883401543589132
125183374083.1296,0.38479619813488003,0.26243158581790405
125195599022.0049,0.38673737566585487,-0.1709308006197213
125207823960.8802,0.38742836496651395,-0.6044045036386995
125220048899.7555,0.3869407766648291,-1.0434502831343944
125232273838.6308,0.3852484690568889,-1.473157712531255
125244498777.5061,0.3840412576020198,-1.9026705104687431
125256723716.3814,0.3836594620783583,-2.3292846066395474
125268948655.2567,0.38472247053246333,-2.7531489675378293
125281173594.132,0.38604930612339416,3.0998513351750585
125293398533.0073,0.38820995620634285,2.667164810335239
125305623471.8826,0.3887899520638875,2.2316635310872623
125317848410.758,0.3880689821086808,1.8019814205347044
125330073349.6333,0.3871930618454151,1.3679805293321359
125342298288.5086,0.38583422431851866,0.9388893293780568
125354523227.3839,0.3857291175545241,0.5128859324469147
125366748166.2592,0.386702785175276,0.08104013480804242
125378973105.1345,0.3882737272706829,-0.35053071521955625
125391198044.0098,0.38944144196497493,-0.7816549625717892
125403422982.8851,0.3889537681628859,-1.2159388808633182
125415647921.7604,0.3866834434615546,-1.652342463383848
125427872860.6357,0.38482952734801745,-2.080377146764076
125440097799.511,0.3834704328897989,-2.5083396018076933
125452322738.3863,0.3832341844494194,-2.934759703592081
125464547677.2616,0.38509809323275485,2.925860226939984
125476772616.1369,0.3875871745205442,2.496962340562108
125488997555.0122,0.3895160544969503,2.063329966441719
125501222493.8875,0.3899119846730969,1.6286607198900496
125513447432.7628,0.38908800228501206,1.1892421262068118
125525672371.6381,0.38704541709186113,0.760916826062863
125537897310.5134,0.38582100991214946,0.3295546060522841
125550122249.3888,0.3852808584114203,-0.09351668429576046
125562347188.2641,0.38659895622653434,-0.5233777059224826
125574572127.1394,0.3893123942777294,-0.9546079555463655
125586797066.0147,0.39105637365279544,-1.382719092967782
125599022004.89,0.3928841550185046,-1.823730232158616
125611246943.7653,0.3932923080105433,-2.257813892825348
125623471882.6406,0.3927030310827105,-2.688450318475128
125635696821.5159,0.392363598831308,-3.1199660866928136
125647921760.3912,0.39251598965351064,2.727074104971722
125660146699.2665,0.3928669322834931,2.29623672641251
125672371638.1418,0.3932403851005585,1.8616166565106202
125684596577.0171,0.39273140762810377,1.423876070716668
125696821515.8924,0.39116212197727246,0.9841863462161666
125709046454.7677,0.3882433926182619,0.5509359911863544
125721271393.643,0.3857688762989745,0.12564287433297286
125733496332.5183,0.3837718361942329,-0.29623350901044615
125745721271.3937,0.3838878320652048,-0.7234318085271834
125757946210.269,0.38567265665582245,-1.152194889591257
125770171149.1443,0.38797896523659103,-1.5793908630160869
125782396088.0196,0.3907524345463357,-2.012969001081945
125794621026.8949,0.39248638684994613,-2.4472070372690777
125806845965.7702,0.39248166401658774,-2.8878276581364446
125819070904.6455,0.39154836929563946,2.9668553212630218
125831295843.5208,0.39016915675536123,2.5366787617790045
125843520782.3961,0.39036280488812475,2.1078735930703383
125855745721.2714,0.3911838949289522,1.6793034776285838
125867970660.1467,0.392843925652685,1.2438370182357772
125880195599.022,0.3944270317092222,0.8117663049675506
125892420537.8973,0.3939928601862995,0.37442257360008263
125904645476.7726,0.39226850406006186,-0.059951489497442494
125916870415.6479,0.3898069976877308,-0.49085078410234834
125929095354.5232,0.38807226501849784,-0.915696886720654
125941320293.3985,0.3878781073159022,-1.3396207236390678
125953545232.2738,0.3897856728998043,-1.764311280489517
125965770171.1491,0.39300878578721254,-2.1945945361828616
125977995110.0244,0.39539297292659237,-2.629679795590743
125990220048.8998,0.396234092126652,-3.0655627085533066
126002444987.7751,0.3952363551877005,2.786473920045993
126014669926.6504,0.39345981267748026,2.3541572008923755
126026894865.5257,0.3918802889442446,1.930166136326459
126039119804.401,0.3926344170369403,1.5066571188091695
126051344743.2763,0.3947632665559931,1.0789823404382237
126063569682.1516,0.3975006823763485,0.6439620206148748
126075794621.0269,0.39794846220404645,0.21004413160211174
126088019559.9022,0.3959926409734815,-0.22338820160644454
126100244498.7775,0.39374563956336067,-0.6531764079670785
126112469437.6528,0.390722472844533,-1.0794728670808453
126124694376.5281,0.3888880574553771,-1.4999067121650895
126136919315.4034,0.3893169590573514,-1.9221946057284995
126149144254.2787,0.39304042160873864,-2.3420097343427186
126161369193.154,0.3963060813063857,-2.7733107884571857
126173594132.0293,0.3986518384493996,3.0757862200808486
126185819070.9047,0.3995699975943011,2.63907093251721
126198044009.78,0.3990968633755865,2.206874193506963
126210268948.6553,0.39769552881521214,1.7745401752460683
126222493887.5306,0.39729197298407504,1.3474480726209013
126234718826.4059,0.39822202765265025,0.9199899316815784
126246943765.2812,0.39987934576728357,0.48397374762262657
126259168704.1565,0.4002765593727374,0.051277176626830845
126271393643.0318,0.3994955918609743,-0.39316207570635947
126283618581.9071,0.39775310340935743,-0.8233786326486476
126295843520.7824,0.3957788448184223,-1.253587539546998
126308068459.6577,0.39319490796263395,-1.6768066980573704
126320293398.533,0.3940111830181344,-2.1034419687285517
126332518337.4083,0.3965460928235506,-2.532976210609537
126344743276.2836,0.3984814495444758,-2.9700596794197334
126356968215.1589,0.39920684858849925,2.874447235248615
126369193154.0342,0.3973266092514316,2.437732409677849
126381418092.9095,0.3930768206516042,2.002684476305979
126393643031.7848,0.38970702651739836,1.5750611487465664
126405867970.6601,0.3878925870556561,1.157819257432563
126418092909.5355,0.38980189125119175,0.7320984591108217
126430317848.4108,0.39322130796110183,0.3062279110632827
126442542787.2861,0.3971150992721076,-0.12605841245960134
126454767726.1614,0.3995971106369571,-0.5607879878262095
126466992665.0367,0.4003239143158084,-1.0045491002387805
126479217603.912,0.3983656101077577,-1.4411278945120043
126491442542.7873,0.39543317584693494,-1.869589015138372
126503667481.6626,0.39482474453010635,-2.297201675324059
126515892420.5379,0.39562179436419964,-2.7261138208996756
126528117359.4132,0.39792259071660446,3.1267158308316407
126540342298.2885,0.3998560360213845,2.6907998200266774
126552567237.1638,0.4003669138622857,2.2507847868905024
126564792176.0391,0.39765479269119125,1.8110462196706218
126577017114.9144,0.3936707759719969,1.38485893356336
126589242053.7897,0.39109585067289865,0.9643525621426318
126601466992.665,0.39235126133430476,0.5363646050776437
126613691931.5403,0.39426284937797224,0.11244327674269942
126625916870.4157,0.3971258245556809,-0.31192740790248846
126638141809.291,0.39936960174914776,-0.750417405560501
126650366748.1663,0.40072538354440984,-1.187561403616636
126662591687.0416,0.3992916718570782,-1.6190673374572635
126674816625.9169,0.3963690767421574,-2.052553897426749
126687041564.7922,0.39709212170214025,-2.474000054415419
126699266503.6675,0.39779833935496833,-2.904477588302135
126711491442.5428,0.3997086485848907,2.9533916389632764
126723716381.4181,0.401089801194064,2.5182406522762704
126735941320.2934,0.4020889098661041,2.081098391515621
126748166259.1687,0.40082691491932787,1.6456407878007777
126760391198.044,0.3978432343056346,1.214786402625969
126772616136.9193,0.3953658394113984,0.7878126511394536
126784841075.7946,0.39549797419686195,0.3672747375208761
126797066014.6699,0.39726638822967825,-0.060522075914003395
126809290953.5452,0.39836095536596217,-0.4894608912292267
126821515892.4205,0.4005827665765839,-0.9250131050699054
126833740831.2958,0.4014162811317239,-1.3577241584712216
126845965770.1711,0.4000779727186883,-1.7896156119135018
126858190709.0465,0.39778089982519493,-2.2190138783195095
126870415647.9218,0.3981076595119987,-2.643710117933813
126882640586.7971,0.39925929320097514,-3.074448240596892
126894865525.6724,0.40042985767577266,2.7805258532810586
126907090464.5477,0.40187425254512854,2.349437978331563
126919315403.423,0.40257501166364706,1.9156749745311907
126931540342.2983,0.4007281927425742,1.4771859486247565
126943765281.1736,0.3977284756997028,1.0432072983435041
126955990220.0489,0.39520897853120585,0.6177478911270824
126968215158.9242,0.3946648188691878,0.19417042570037973
126980440097.7995,0.39397722971899746,-0.23143408827828504
126992665036.6748,0.39508244241924256,-0.6538183020400495
127004889975.5501,0.3966392293777538,-1.0804529284202047
127017114914.4254,0.39884464792696606,-1.515436046310449
127029339853.3007,0.3986930661084098,-1.9494204822276366
127041564792.176,0.39680739682572674,-2.3778501564820913
127053789731.0514,0.3965072865381774,-2.8082537497875637
127066014669.9267,0.3944160906950399,3.046028335581822
127078239608.802,0.391684918908219,2.6188330716495405
127090464547.6773,0.39144251320089934,2.1976857750536105
127102689486.5526,0.3926111390708774,1.779114100032477
127114914425.4279,0.3945386067346774,1.3527813052958744
127127139364.3032,0.3964746957924624,0.9267046808973904
127139364303.1785,0.4005449341667563,0.4993399165935288
127151589242.0538,0.40410247668052657,0.0685090464596672
127163814180.9291,0.4057936801979295,-0.3658510511591723
127176039119.8044,0.40541287001060305,-0.802492462323134
127188264058.6797,0.40529411844622526,-1.2376959738973266
127200488997.555,0.4049577945975896,-1.6701378953924355
127212713936.4303,0.4035037524745512,-2.0988119271458987
127224938875.3056,0.4032438908221271,-2.526023505792809
127237163814.1809,0.4044535711929853,-2.9555157355711446
127249388753.0562,0.40478981063675534,2.8918503789626944
127261613691.9315,0.4032175819454293,2.4602278967092905
127273838630.8068,0.40270307455373905,2.0325442700924765
127286063569.6821,0.4032722930152686,1.606632146480758
127298288508.5575,0.40332461355798954,1.174722856893838
127310513447.4328,0.40398345795058516,0.7425349104719409
127322738386.3081,0.4056569360025472,0.30961715800175293
127334963325.1834,0.4066244698090192,-0.12106109013101579
127347188264.0587,0.4058108481084286,-0.5599589588169922
127359413202.934,0.4034973854831048,-0.9931336092476577
127371638141.8093,0.4026012197683687,-1.423720886854831
127383863080.6846,0.40175746750455704,-1.8460577289802294
127396088019.5599,0.4027540676102832,-2.2740758177022604
127408312958.4352,0.40472529094448245,-2.701123060121481
127420537897.3105,0.40790302443691917,-3.1384801802960562
127432762836.1858,0.4091080990906353,2.7065291038765817
127444987775.0611,0.40776033964284525,2.2717229726679187
127457212713.9364,0.4063430508686915,1.8368332960016147
127469437652.8117,0.40452743014429976,1.4022212851079001
127481662591.687,0.4035589696773341,0.9766610697261561
127493887530.5624,0.4054561337209877,0.5508984276503972
127506112469.4377,0.408335846586926,0.11757416071354589
127518337408.313,0.4100576797007694,-0.3179009866444539
127530562347.1883,0.41132938039034095,-0.7516221086552485
127542787286.0636,0.4095134544702807,-1.1903400797524193
127555012224.9389,0.4082420748087249,-1.6249605796939108
127567237163.8142,0.4068948010373417,-2.052109811480017
127579462102.6895,0.4077251679271164,-2.4805841350080944
127591687041.5648,0.4087678650765357,-2.9081372562126995
127603911980.4401,0.4112984285503157,2.9398942238245254
127616136919.3154,0.4112573359099999,2.504581489194518
127628361858.1907,0.4100356081467818,2.067408887101295
127640586797.066,0.40748929417992463,1.6387186222624397
127652811735.9413,0.4052195896775126,1.212005858307239
127665036674.8166,0.4041631785224328,0.7864686158918351
127677261613.6919,0.4053050849245394,0.36283261656102905
127689486552.5672,0.40818788917524196,-0.06245963035573287
127701711491.4425,0.41102402397742466,-0.49822973247286645
127713936430.3178,0.4115938301848895,-0.9302961354465469
127726161369.1932,0.409083838429035,-1.3666538236355874
127738386308.0685,0.40623872587710125,-1.8034790181958134
127750611246.9438,0.40319413475351706,-2.218864235964225
127762836185.8191,0.4022562706561323,-2.6435195973735204
127775061124.6944,0.40377074886461484,-3.0589389813751757
127787286063.5697,0.40752637986398665,2.797631798997085
127799511002.445,0.41092096182385973,2.3691085735050272
127811735941.3203,0.41251978050532495,1.9318999471096499
127823960880.1956,0.41218592727788295,1.4997686915736592
127836185819.0709,0.4098072695096325,1.0762890629540158
127848410757.9462,0.4079493960171885,0.6473533709744561
127860635696.8215,0.4073597124102936,0.22637063740036045
127872860635.6968,0.4091009874438894,-0.19944267143184774
127885085574.5721,0.41170062140498537,-0.6227565699253074
127897310513.4474,0.41343617417435824,-1.052852058908575
127909535452.3227,0.412863613476437,-1.4885640037867294
127921760391.198,0.41114132776649776,-1.9176341298336974
127933985330.0734,0.4080882678473054,-2.345292581907518
127946210268.9487,0.4059094425649695,-2.770258132295348
127958435207.824,0.4068082735757383,3.0968948854501077
127970660146.6993,0.40922898526790613,2.670305295156629
127982885085.5746,0.4120992269535365,2.2429676496219235
127995110024.4499,0.41377782458126566,1.8076487809888275
128007334963.3252,0.41407147022280133,1.3729999683532117
128019559902.2005,0.41222744909119285,0.9360353302798351
128031784841.0758,0.4093513781615944,0.5112177584624966
128044009779.9511,0.4086249315623841,0.08577876849146995
128056234718.8264,0.4100186391316851,-0.34161257774630605
128068459657.7017,0.4123008845973851,-0.7699992679370635
128080684596.577,0.4144223230593247,-1.2065077446240726
128092909535.4523,0.4147571213304756,-1.647782535339984
128105134474.3276,0.4119625760680703,-2.0844069901143003
128117359413.2029,0.40875703997963025,-2.5169029874578612
128129584352.0783,0.4054885490097542,-2.9400726714384398
128141809290.9536,0.4043843045316008,2.9141988151723552
128154034229.8289,0.4059564794908613,2.4940059604939733
128166259168.7042,0.4100715910744753,2.063869391532956
128178484107.5795,0.4138030255331302,1.6300495636216723
128190709046.4548,0.4172272293852437,1.1910960369136423
128202933985.3301,0.41716824793406143,0.7449464160670222
128215158924.2054,0.41526413058794154,0.3088584473989363
128227383863.0807,0.41265478705796726,-0.1240853525891229
128239608801.956,0.4115500144147641,-0.5499908391503653
128251833740.8313,0.41242218901460026,-0.9787940235598795
128264058679.7066,0.41462339676446125,-1.4031559109503122
128276283618.5819,0.4173109346538472,-1.8459136693858444
128288508557.4572,0.4187432022241084,-2.2791766535524105
128300733496.3325,0.41893055367821896,-2.71929703300138
128312958435.2078,0.41779541125139563,3.130524239400381
128325183374.0831,0.4174136695348431,2.6990229683543205
128337408312.9584,0.4177179763583477,2.269755150473857
128349633251.8337,0.41936609955001064,1.839499808693673
128361858190.7091,0.4207689569584287,1.4037435891606624
128374083129.5844,0.4212897303903119,0.9677478342105
128386308068.4597,0.42011861624012525,0.5318624302443363
128398533007.335,0.41715404350391333,0.09827372957489096
128410757946.2103,0.41463649517442513,-0.3298744396572195
128422982885.0856,0.4131952409126426,-0.7531812967889484
128435207823.9609,0.4135838096679747,-1.1798206150302852
128447432762.8362,0.4161384231060235,-1.6005960868659233
128459657701.7115,0.41866659856037136,-2.035320910208302
128471882640.5868,0.4206348441181342,-2.470483298222991
128484107579.4621,0.4206405241897651,-2.905536219869822
128496332518.3374,0.4177480437926454,2.943921960561196
128508557457.2127,0.4149776589900489,2.5210083752206556
128520782396.088,0.4132800126272697,2.093569116613561
128533007334.9633,0.4134487360052322,1.6713041385353835
128545232273.8386,0.41546900138382253,1.24623417372403
128557457212.7139,0.41786513877787873,0.8199469017772862
128569682151.5893,0.41920350263181816,0.3871416038203306
128581907090.4646,0.41840217347885156,-0.04798837610813801
128594132029.3399,0.41519787292125115,-0.4781005958285422
128606356968.2152,0.4119089557996552,-0.9033613854072701
128618581907.0905,0.40985363956835275,-1.3248306544918307
128630806845.9658,0.4098190113559025,-1.7471187775776809
128643031784.8411,0.4116626976793887,-2.171435172438949
128655256723.7164,0.4139511027775789,-2.5975333471356357
128667481662.5917,0.4147747418148111,-3.030830364996331
128679706601.467,0.41387767755355964,2.81330663089826
128691931540.3423,0.4105685606905517,2.389437887893895
128704156479.2176,0.40707690457433343,1.9674395955215451
128716381418.0929,0.40538030226143473,1.5480562942337786
128728606356.9682,0.4071890903220453,1.1221874529280529
128740831295.8435,0.4106902473408859,0.6996412599967917
128753056234.7188,0.4150604221233936,0.2721205937339751
128765281173.5941,0.41780118780516806,-0.16087240996951316
128777506112.4694,0.4164600465444406,-0.598596109340956
128789731051.3447,0.413938218968416,-1.0368850637987785
128801955990.2201,0.4110394042503932,-1.4592581978631833
128814180929.0954,0.41044193260630757,-1.88579784274256
128826405867.9707,0.4117504401062241,-2.3042104947535913
128838630806.846,0.41580010814903684,-2.733935002390219
128850855745.7213,0.41952258209491294,3.111998365212252
128863080684.5966,0.4203042230394612,2.6708108160294177
128875305623.4719,0.41813829963961696,2.2293029096702095
128887530562.3472,0.4140232933224638,1.8010635037675369
128899755501.2225,0.4106864713201397,1.3768513229006618
128911980440.0978,0.40947820926011047,0.9499537749716431
128924205378.9731,0.41291109346320554,0.5308033359587863
128936430317.8484,0.4175178536040184,0.09828576225736699
128948655256.7237,0.421099376347423,-0.3385166759847245
128960880195.599,0.4216109542329314,-0.7791174451636994
128973105134.4743,0.4199568066947967,-1.216522616370823
128985330073.3496,0.4157944740035919,-1.651040466686535
128997555012.225,0.41192969635446386,-2.0756487433838893
129009779951.1003,0.4112741854191735,-2.4929417951632376
129022004889.9756,0.41478423973848366,-2.9153590879791156
129034229828.8509,0.4199454989830964,2.9389884459329716
129046454767.7262,0.42369007350336135,2.503541873912543
129058679706.6015,0.4256280488527469,2.06051040481986
129070904645.4768,0.4239583111584976,1.621347348405231
129083129584.3521,0.4203710420751873,1.1890938964097164
129095354523.2274,0.41738679091431213,0.7609895288224934
129107579462.1027,0.4174438886739742,0.34181690216118077
129119804400.978,0.42201800293186514,-0.08909960607659367
129132029339.8533,0.42521276122350915,-0.52330511592001
129144254278.7286,0.42694715609724904,-0.9566161927890349
129156479217.6039,0.4260825364194705,-1.3982081221252247
129168704156.4792,0.4226653167553004,-1.83331306329036
129180929095.3545,0.4172725461914379,-2.2633886713525406
129193154034.2298,0.41545910551614174,-2.682008941159977
129205378973.1051,0.41796084208311873,-3.101908435654892
129217603911.9804,0.4222615807461525,2.754676569003353
129229828850.8557,0.4262740924840333,2.3298104763511818
129242053789.7311,0.4280989300854326,1.8848596238576483
129254278728.6064,0.42805000256194276,1.4475639425066065
129266503667.4817,0.42340843931967764,1.007762596166379
129278728606.357,0.4193870472477218,0.5860659322347485
129290953545.2323,0.4179550215694354,0.16564993677069048
129303178484.1076,0.4202954176023966,-0.2528396692733412
129315403422.9829,0.42371144744680567,-0.6792073118815719
129327628361.8582,0.4275899550150019,-1.110661434717902
129339853300.7335,0.43043596299170434,-1.5522113481376607
129352078239.6088,0.430337298811107,-1.9872788605002045
129364303178.4841,0.42857158776356274,-2.4258717693253837
129376528117.3594,0.4267711927307641,-2.8462599747695063
129388753056.2347,0.42862354436666256,3.006133895732929
129400977995.11,0.43064508842258303,2.577123893399236
129413202933.9853,0.43306641757984543,2.148842605166661
129425427872.8606,0.43397869337667877,1.7089843883156064
129437652811.736,0.43250621085370744,1.2690371654192278
129449877750.6113,0.4286447787657531,0.834864372323483
129462102689.4866,0.42373697652120573,0.41550817729162237
129474327628.3619,0.42276732684401264,-0.0051142936929003905
129486552567.2372,0.42654025385913413,-0.42951116754847357
129498777506.1125,0.4293980812255794,-0.8543865417947999
129511002444.9878,0.4323697685832626,-1.2893140352182235
129523227383.8631,0.43351400088538405,-1.7278116870121427
129535452322.7384,0.432013561185478,-2.164145045114596
129547677261.6137,0.42826209654482095,-2.5989683644691746
129559902200.489,0.42459879456610794,-3.023020119817431
129572127139.3643,0.42423733294321114,2.8386507286382057
129584352078.2396,0.42632997483076723,2.415615158159476
129596577017.1149,0.42821818315620236,1.9924857717465727
129608801955.9902,0.4308882814003887,1.5678084333466409
129621026894.8655,0.4326030879850147,1.1305536577264277
129633251833.7408,0.4310400667341249,0.6935849325442726
129645476772.6161,0.4268630156556881,0.2615658601322028
129657701711.4914,0.42681407150390416,-0.1560646139911502
129669926650.3667,0.426648737932324,-0.5826527909049501
129682151589.2421,0.4285832707642913,-1.0027945812336696
129694376528.1174,0.43074595223904805,-1.4352034996747232
129706601466.9927,0.43221337825655454,-1.8673446032362646
129718826405.868,0.43196598224849486,-2.298221494576333
129731051344.7433,0.4291827755751119,-2.7311026244400396
129743276283.6186,0.42820912046786086,3.129567691455945
129755501222.4939,0.428936401001461,2.7049717773067004
129767726161.3692,0.4296733907117257,2.271018883103566
129779951100.2445,0.4304769769469365,1.8421381833577732
129792176039.1198,0.4322873423576378,1.409586211121049
129804400977.9951,0.43369755804739213,0.9739419458547502
129816625916.8704,0.43233987863072837,0.540105429242267
129828850855.7457,0.4309980933022632,0.11523915042653976
129841075794.621,0.4322347523725253,-0.3133668964201961
129853300733.4963,0.4327721663857728,-0.7485742761997165
129865525672.3716,0.4336964547245612,-1.1775096185286766
129877750611.247,0.4344042968335797,-1.6147759888941773
129889975550.1223,0.43577752345283166,-2.046265487901637
129902200488.9976,0.4354687864621472,-2.487017309326683
129914425427.8729,0.43260655153814837,-2.924664239888947
129926650366.7482,0.4300959410106609,2.9321506856357034
129938875305.6235,0.4297654036105515,2.5065282672633242
129951100244.4988,0.4284261746017774,2.077497586687657
129963325183.3741,0.42770659574889847,1.644171221676676
129975550122.2494,0.428630350194174,1.2187715826412064
129987775061.1247,0.4299232666368739,0.7879776216260457
130000000000.0,0.43122487456644165,0.3552214770763969
130012224938.8753,0.43279055192648674,-0.07079753122094427
130024449877.7506,0.43510054640326273,-0.5042112844592275
130036674816.6259,0.43635126508071775,-0.9445449123401027
130048899755.5012,0.4364286821483893,-1.377413710591259
130061124694.3765,0.43637878558066145,-1.8133712376576219
130073349633.2518,0.43559175539786077,-2.2451746701938333
130085574572.1271,0.4340855355079466,-2.6754946771552905
130097799511.0024,0.4329243590075711,-3.1054384628729497
130110024449.8778,0.4351381669373671,2.752145139151395
130122249388.7531,0.4372661796835923,2.316461004861494
130134474327.6284,0.43759298700094307,1.8815772402579687
130146699266.5037,0.4378071402434633,1.4489487238184153
130158924205.379,0.437505141586242,1.0148971858543483
130171149144.2543,0.4365496169379526,0.5831026737959643
130183374083.1296,0.4351805957844053,0.14744804489684096
130195599022.0049,0.4351135465680357,-0.27330576850324245
130207823960.8802,0.43631113754306877,-0.7109748892776048
130220048899.7555,0.4367594149259772,-1.1394667395366154
130232273838.6308,0.43664416142693874,-1.5671796401513387
130244498777.5061,0.43670809289949136,-1.9958869825543306
130256723716.3814,0.43751651115914875,-2.423296061281941
130268948655.2567,0.43720890412011826,-2.8600830864343902
130281173594.132,0.43668492714277,3.0045560633137915
130293398533.0073,0.4383850973638923,2.5750363683427406
130305623471.8826,0.43717381730806476,2.140110214950012
130317848410.758,0.4352858950436899,1.7021524024277217
130330073349.6333,0.43291115893837906,1.2767118794310406
130342298288.5086,0.4306844126748324,0.8531028122267532
130354523227.3839,0.42930228940811305,0.43118042597251266
130366748166.2592,0.4308381252909672,0.011859213958143437
130378973105.1345,0.4349741280174336,-0.41024530304976503
130391198044.0098,0.43939812467691686,-0.8422756129991686
130403422982.8851,0.4414244169581061,-1.2807499387557355
130415647921.7604,0.44022967131210144,-1.7153399410584138
130427872860.6357,0.4373250903290225,-2.1448671901981133
130440097799.511,0.43384907637015235,-2.5788146104807517
130452322738.3863,0.43161700035040856,-2.998211146229253
130464547677.2616,0.4332522078835413,2.8671875966478058
130476772616.1369,0.43681377612449795,2.4412755121226923
130488997555.0122,0.44065428546068786,2.012211730564357
130501222493.8875,0.4423662025775438,1.5741337105160704
130513447432.7628,0.4419939537871079,1.140212925349353
130525672371.6381,0.43973235626841545,0.7090424178071312
130537897310.5134,0.43615607554051783,0.27705295761041904
130550122249.3888,0.4355377354318341,-0.1420948131292499
130562347188.2641,0.43771420211965323,-0.5659362784093729
130574572127.1394,0.4410909926234295,-0.9995704856506544
130586797066.0147,0.4424120305242396,-1.4375485362754856
130599022004.89,0.4425098061916275,-1.8692649400281303
130611246943.7653,0.43956494246561656,-2.304397863381243
130623471882.6406,0.4368163068528522,-2.738957207582017
130635696821.5159,0.4342537367976363,3.121653308467939
130647921760.3912,0.43489462777256016,2.696573470817148
130660146699.2665,0.43819238793600895,2.265587443371857
130672371638.1418,0.4407157887590179,1.8313699355075521
130684596577.0171,0.44200120885674665,1.387192842337724
130696821515.8924,0.4392142477235815,0.9499787904412513
130709046454.7677,0.43434817203377546,0.5175317767535943
130721271393.643,0.42937249630792,0.09178845403175626
130733496332.5183,0.4286355002860602,-0.33083754791411285
130745721271.3937,0.4302135241824368,-0.7540588361266078
130757946210.269,0.43446822906589894,-1.1779103324700264
130770171149.1443,0.4382875645988775,-1.6028837734972552
130782396088.0196,0.4412943053607576,-2.044531781186455
130794621026.8949,0.4417448486941742,-2.487415651204304
130806845965.7702,0.4397962320595844,-2.9232596022785495
130819070904.6455,0.438239123520336,2.9268928499138047
130831295843.5208,0.4385364133332446,2.5007516107889463
130843520782.3961,0.4401428129111992,2.078222571087145
130855745721.2714,0.4429086839324078,1.6406445323703762
130867970660.1467,0.4438971424699855,1.2026632834356832
130880195599.022,0.44242423653350815,0.7591277763233418
130892420537.8973,0.4387026049922142,0.32210750357607143
130904645476.7726,0.43408925356981515,-0.10197010209093317
130916870415.6479,0.43222571645876073,-0.5262674891416808
130929095354.5232,0.4320151621781808,-0.9452064254807586
130941320293.3985,0.4339439410034525,-1.3663372137219416
130953545232.2738,0.4375195677674479,-1.7981204275865263
130965770171.1491,0.44122287578343056,-2.2324894494511374
130977995110.0244,0.441874531719403,-2.6679302309431776
130990220048.8998,0.4410457202526597,-3.1023621680369353
131002444987.7751,0.4389034493783466,2.749418946522365
131014669926.6504,0.4367237156265228,2.3189389409681755
131026894865.5257,0.4358615889274381,1.89602479969714
131039119804.401,0.43754868803308844,1.4738794965025055
131051344743.2763,0.4401210327665814,1.043552912133267
131063569682.1516,0.44265650826241193,0.6161633468879537
131075794621.0269,0.44449487553322176,0.18137427312311782
131088019559.9022,0.44398461633842007,-0.24945698221888285
131100244498.7775,0.44378917194070977,-0.6876838435166269
131112469437.6528,0.44280611721795743,-1.1119280295012965
131124694376.5281,0.4427953095535852,-1.542442166676933
131136919315.4034,0.4443986722529238,-1.971845080657391
131149144254.2787,0.44526723799769613,-2.4016993405375677
131161369193.154,0.44618237730124644,-2.8422503713844467
131173594132.0293,0.44528600585118405,3.01031306690057
131185819070.9047,0.44270286169726336,2.570293267756455
131198044009.78,0.4401099632473043,2.1419980199120547
131210268948.6553,0.4375179972785421,1.7198011016672685
131222493887.5306,0.43812805650675746,1.2989690107624787
131234718826.4059,0.4403001878897967,0.8748363286667862
131246943765.2812,0.442829544189461,0.4454071109729715
131259168704.1565,0.44586655490772964,0.013162635610997815
131271393643.0318,0.4460843658350896,-0.4298921423984093
131283618581.9071,0.4438798112156607,-0.8563093761576545
131295843520.7824,0.4411764207118929,-1.2945194410668102
131308068459.6577,0.4392539741024902,-1.7159835679680981
131320293398.533,0.43947205360055214,-2.1430483136015672
131332518337.4083,0.44183088353882854,-2.5719462986656754
131344743276.2836,0.4445457028185103,-3.002153139405367
131356968215.1589,0.44549841317725514,2.8432991756018753
131369193154.0342,0.44433339228110325,2.407875943216573
131381418092.9095,0.4398921064583415,1.9720351321875043
131393643031.7848,0.4373220452970976,1.547111059708046
131405867970.6601,0.43502703095618966,1.1214710805382835
131418092909.5355,0.4359695046183329,0.695307070962517
131430317848.4108,0.43901924159053896,0.2720209749802347
131442542787.2861,0.4419012725820429,-0.16076969150129572
131454767726.1614,0.44237787207569695,-0.5954452273256232
131466992665.0367,0.4389811164273304,-1.0349630484982553
131479217603.912,0.433875860485057,-1.4664291863356849
131491442542.7873,0.42969164179100566,-1.8910322154660888
131503667481.6626,0.4271643632400009,-2.305611873209887
131515892420.5379,0.42916030354428303,-2.7237200618049124
131528117359.4132,0.4339523524055962,3.133620604870717
131540342298.2885,0.4401198839985351,2.704598491372814
131552567237.1638,0.4421956761003533,2.269119984226658
131564792176.0391,0.4424884669491474,1.8289486901348748
131577017114.9144,0.439018060840523,1.3911644710887303
131589242053.7897,0.4359873141318358,0.965581299250736
131601466992.665,0.4352330713093789,0.5393445511896359
131613691931.5403,0.43760468600050917,0.11795960357882722
131625916870.4157,0.44123873880122244,-0.3171817776565519
131638141809.291,0.4441539379775631,-0.746843447799439
131650366748.1663,0.44407759423537335,-1.196636325325229
131662591687.0416,0.4403050028685297,-1.6318201161880905
131674816625.9169,0.435365370070398,-2.0621086701235165
131687041564.7922,0.4315268307334834,-2.4809852687173537
131699266503.6675,0.430924593845226,-2.899298680395186
131711491442.5428,0.43519221530832036,2.9695680401682583
131723716381.4181,0.44174119983274135,2.530527270907211
131735941320.2934,0.4447465235097007,2.093503186086274
131748166259.1687,0.44541656081087466,1.6576902806546807
131760391198.044,0.44243023515766355,1.214351029771774
131772616136.9193,0.43757086168724474,0.7864828237249536
131784841075.7946,0.4339708986784742,0.3681543966999878
131797066014.6699,0.4342752368381864,-0.05504432719944407
131809290953.5452,0.43843693994730387,-0.47971685879570397
131821515892.4205,0.44401928574410315,-0.9081166781306839
131833740831.2958,0.4468771280923875,-1.3531296623465234
131845965770.1711,0.4473620897001436,-1.7941459197317389
131858190709.0465,0.44465767362164543,-2.2275098230955876
131870415647.9218,0.43958208612577987,-2.6614104046203226
131882640586.7971,0.4363183481510159,-3.079637338653806
131894865525.6724,0.43808027850400577,2.788203126376498
131907090464.5477,0.4418453474742872,2.358333286862271
131919315403.423,0.44565052839529895,1.923678960412969
131931540342.2983,0.4476591578527051,1.4829637550370536
131943765281.1736,0.4476016365559797,1.0477210298983295
131955990220.0489,0.4444402865724593,0.6094496151395644
131968215158.9242,0.4399881496524535,0.1816106469100547
131980440097.7995,0.4408913583219311,-0.23962865471641068
131992665036.6748,0.4439557740820231,-0.6646604569707748
132004889975.5501,0.44598838818335373,-1.0989188763304143
132017114914.4254,0.44813496780525935,-1.5329472424074302
132029339853.3007,0.44733938485765706,-1.9728298784030367
132041564792.176,0.44462580162438764,-2.4093104617368426
132053789731.0514,0.4384062699198344,-2.8379842675152744
132066014669.9267,0.43495042338414824,3.027788636909357
132078239608.802,0.43597277103648163,2.607698643989543
132090464547.6773,0.43829498193267497,2.183879096116776
132102689486.5526,0.441791431411353,1.7602985626744183
132114914425.4279,0.44511819295992344,1.3275371117182544
132127139364.3032,0.4473897432761247,0.8897570244641329
132139364303.1785,0.4456143141921293,0.45654876098398656
132151589242.0538,0.4428521864199361,0.022815997643484628
132163814180.9291,0.44190677820614177,-0.39669869028136456
132176039119.8044,0.44393538162186236,-0.8248338606035374
132188264058.6797,0.4442707533797196,-1.2565687100664553
132200488997.555,0.4463737196240327,-1.684132417560416
132212713936.4303,0.4482355844342072,-2.11254550306057
132224938875.3056,0.44824720279929053,-2.5516317211177975
132237163814.1809,0.4458328963325338,-2.9834405735052467
132249388753.0562,0.4444012616711735,2.877879759278802
132261613691.9315,0.44646618572891406,2.450841175842406
132273838630.8068,0.44718683407150744,2.018324283126549
132286063569.6822,0.4473805590138043,1.5902434907498466
132298288508.5575,0.4484833488305353,1.1641181614179532
132310513447.4328,0.4483234600031448,0.7254543612031322
132322738386.3081,0.44613204539121354,0.2899758004741448
132334963325.1834,0.4442454778528903,-0.1298782544100872
132347188264.0587,0.4463950358788233,-0.5547726428949313
132359413202.934,0.44811895039800786,-0.9780861582437567
132371638141.8093,0.4492191221549236,-1.4091034853929079
132383863080.6846,0.4497120418464237,-1.842264269061752
132396088019.5599,0.4508628318488439,-2.2725953386186113
132408312958.4352,0.4512019917144506,-2.7056224960976487
132420537897.3105,0.44931575786342165,3.1404383704769003
132432762836.1858,0.44933885864641393,2.7151620675509944
132444987775.0611,0.4501130130888249,2.2873950963316707
132457212713.9364,0.44989081370440737,1.8487269980218448
132469437652.8117,0.4497229056545789,1.4268112593566347
132481662591.687,0.44935823741411096,0.9962671950060437
132493887530.5624,0.4502716236784665,0.5695302261330383
132506112469.4377,0.44865859046964707,0.1429150110847178
132518337408.313,0.45015332045488343,-0.29014508290604174
132530562347.1883,0.45254687140998107,-0.7160274197102852
132542787286.0636,0.4544186845281666,-1.1533409935701402
132555012224.9389,0.45348010804405087,-1.587581374432435
132567237163.8142,0.45358429891849267,-2.0206411608200257
132579462102.6895,0.4519723752538185,-2.4563265545705395
132591687041.5648,0.4491350721585848,-2.8847593227400607
132603911980.4401,0.4479979508700179,2.9799833977378705
132616136919.3154,0.4499704738523285,2.548222657788315
132628361858.1907,0.4525979829058731,2.117752701871239
132640586797.066,0.45298406197903873,1.6843528284018228
132652811735.9413,0.4528098759672872,1.2512606392588146
132665036674.8166,0.4525558388285233,0.8236791603648235
132677261613.6919,0.4520097191582519,0.3882160230731771
132689486552.5672,0.4511934179438081,-0.036125490360992094
132701711491.4425,0.45122819876372167,-0.465098741106023
132713936430.3178,0.4531484246166119,-0.8955659863361118
132726161369.1932,0.4529163685786562,-1.327156725954494
132738386308.0685,0.45208807851362925,-1.7653311186133296
132750611246.9438,0.44997447986021316,-2.1941922016708104
132762836185.8191,0.4495015650236657,-2.6163769802261547
132775061124.6944,0.44847534875981937,-3.044353349669967
132787286063.5697,0.44970562924464785,2.815055666718751
132799511002.445,0.4529306387005724,2.380163589928072
132811735941.3203,0.4540871086621351,1.954404176843044
132823960880.1956,0.45405985215073275,1.516115787797927
132836185819.0709,0.4524511882891113,1.0838264730044316
132848410757.9462,0.45076342751890514,0.656720610224618
132860635696.8215,0.4485959784678989,0.2325002700009455
132872860635.6968,0.44912472820875854,-0.19124284482455764
132885085574.5721,0.45233411331376466,-0.6146075930011978
132897310513.4474,0.456297016638279,-1.0475971880498438
132909535452.3227,0.45775917381176884,-1.4798784013381578
132921760391.198,0.45748612137773503,-1.9174514940412373
132933985330.0734,0.45648702252413875,-2.347555602752194
132946210268.9487,0.45469380535749476,-2.7825599696581693
132958435207.824,0.4522857222195998,3.0784877444394145
132970660146.6993,0.454715778012349,2.655497082550027
132982885085.5746,0.45756063133879715,2.2252798452028943
132995110024.4499,0.4599497702883297,1.7942050502179892
133007334963.3252,0.4608555272877494,1.356507585317236
133019559902.2005,0.4580745182635439,0.9231748662566905
133031784841.0758,0.45643623767621133,0.49124212229502306
133044009779.9511,0.4535937319499285,0.06400200176009992
133056234718.8264,0.45385396022515156,-0.3555953514105752
133068459657.7017,0.4572055096040272,-0.7808869133103725
133080684596.577,0.4602409669775494,-1.2116410070582169
133092909535.4523,0.4628677076072623,-1.6474703206984
133105134474.3276,0.4623239356347285,-2.083942786050189
133117359413.2029,0.4603581184192595,-2.5174576242991824
133129584352.0783,0.45692660086716014,-2.945894051791947
133141809290.9536,0.45522861501659895,2.9129721038661143
133154034229.8289,0.4569034082710267,2.491796743956993
133166259168.7042,0.46035357313510533,2.0585435813064623
133178484107.5795,0.4628020920034311,1.628136898216372
133190709046.4548,0.46324714476227846,1.19204458933319
133202933985.3301,0.4618434552735549,0.7524692034807045
133215158924.2054,0.4574118933312727,0.3183739202231227
133227383863.0807,0.45383011136025564,-0.10408455593301381
133239608801.956,0.45446069732859795,-0.5180748552084249
133251833740.8313,0.4562998042037411,-0.947443194827861
133264058679.7066,0.4587053866363683,-1.3811078750621582
133276283618.5819,0.4607215137786121,-1.8190282530323123
133288508557.4572,0.46171057354978634,-2.2495677237743963
133300733496.3325,0.4595931284841655,-2.686995441385505
133312958435.2078,0.45525763263725544,-3.11766908592903
133325183374.0831,0.45269178070005905,2.744052882077112
133337408312.9584,0.45365692664710683,2.317462464196278
133349633251.8337,0.4550701692936604,1.8960158085178058
133361858190.7091,0.45759936034108334,1.4641820120701075
133374083129.5844,0.45950861948865906,1.0224450613847087
133386308068.4597,0.45888080658036406,0.5916090398107068
133398533007.335,0.4571876024319809,0.1517871055796501
133410757946.2103,0.45379516656346075,-0.2741300778265026
133422982885.0856,0.4524711351706769,-0.6967665554473554
133435207823.9609,0.4532770682773524,-1.1230984672310498
133447432762.8362,0.45488894692866716,-1.5500482178225725
133459657701.7115,0.45715552593233094,-1.9817874404906648
133471882640.5868,0.4588482548065426,-2.4074116021695224
133484107579.4621,0.4602064613556104,-2.8473648522650707
133496332518.3374,0.4569764651070123,3.000356838287476
133508557457.2127,0.4563656599100696,2.5698527812519165
133520782396.088,0.4558169190557904,2.1530885584757584
133533007334.9633,0.45654926443038474,1.7232692696639529
133545232273.8386,0.4580895420510217,1.2956939079388945
133557457212.7139,0.4607377671816422,0.8675475229006276
133569682151.5892,0.46225274245027675,0.43167062366691217
133581907090.4645,0.46365557592979145,0.0050002971892694715
133594132029.3399,0.46362052516123686,-0.4346922291084839
133606356968.2152,0.46251022865720165,-0.8729564864207737
133618581907.0905,0.4614658303586315,-1.296192787613791
133630806845.9658,0.4617531398769019,-1.7316176646120975
133643031784.8411,0.4614581016388454,-2.160370286614427
133655256723.7164,0.4609812073379697,-2.595505329377077
133667481662.5917,0.4582037630602331,-3.0234165288502446
133679706601.467,0.4555405455250889,2.8222652814338396
133691931540.3423,0.45164259610029006,2.3962013707115375
133704156479.2176,0.44842580650896813,1.9744641840566586
133716381418.0929,0.44742962380828794,1.5468233226940196
133728606356.9682,0.44816134679554537,1.126714825683331
133740831295.8435,0.45041343018427754,0.7062323920420408
133753056234.7188,0.45294220958013476,0.2771883764598063
133765281173.5941,0.45605979724661905,-0.15064981042458322
133777506112.4694,0.45805583158677626,-0.5829953297191159
133789731051.3447,0.45815385139362047,-1.01843281931496
133801955990.2201,0.4585465822839543,-1.445520697117577
133814180929.0954,0.45815773704188334,-1.8778790339956415
133826405867.9707,0.4576811380198982,-2.3046856583149524
133838630806.846,0.4584803227080341,-2.732919865047976
133850855745.7213,0.4594290650847639,3.1110001196404142
133863080684.5966,0.4600392214879528,2.681977273089998
133875305623.4719,0.45902370542790744,2.254323289433942
133887530562.3472,0.4580712231205875,1.820212304214793
133899755501.2225,0.4568131356490748,1.3921912603754267
133911980440.0978,0.4569006470551628,0.9680707913227967
133924205378.9731,0.45785643487471844,0.5378053825989583
133936430317.8484,0.45989267837901726,0.11214240258066334
133948655256.7237,0.4611371489281021,-0.32009302029959885
133960880195.599,0.46118315029238016,-0.757976889701327
133973105134.4743,0.46041362241532086,-1.189258114247879
133985330073.3496,0.4574576130577729,-1.624317309691379
133997555012.225,0.45646442105386414,-2.0529537917988305
134009779951.1003,0.4552731968051078,-2.4826047326033684
134022004889.9756,0.4563323698349618,-2.9066611581486423
134034229828.8509,0.45869398672034256,2.9499082946682273
134046454767.7262,0.4607655124946739,2.522844075861775
134058679706.6015,0.4612565348061979,2.0787906688097437
134070904645.4768,0.46004348317603416,1.6489887609768406
134083129584.3521,0.45849621236877125,1.2213763462554148
134095354523.2274,0.4568861220356744,0.789297543984653
134107579462.1027,0.4566312829454796,0.36509056625435254
134119804400.978,0.458084073317781,-0.06147251214338007
134132029339.8533,0.4600001659719926,-0.4916364681687644
134144254278.7286,0.461671365147872,-0.9256397140092886
134156479217.6039,0.46172621511399625,-1.3627254738412944
134168704156.4792,0.46007821486467854,-1.7919474656444314
134180929095.3545,0.4588774627529615,-2.213867920737406
134193154034.2298,0.4572210721410105,-2.6473602139858854
134205378973.1051,0.45807548847811935,-3.06726978188792
134217603911.9804,0.4615472751977033,2.787866683479442
134229828850.8557,0.46350269784048487,2.3576114258212906
134242053789.7311,0.463497162507084,1.923569502989904
134254278728.6064,0.46275296660125614,1.4876050801481924
134266503667.4817,0.45992173504142253,1.0570082073928366
134278728606.357,0.45720032429075974,0.627143426695755
134290953545.2323,0.45617630439726653,0.20102410221513292
134303178484.1076,0.45881596520337964,-0.22246604774077747
134315403422.9829,0.462001531562467,-0.6471211321628216
134327628361.8582,0.46418009278328815,-1.0816312882945918
134339853300.7335,0.4639972563997574,-1.5156376969824004
134352078239.6088,0.4638620087017715,-1.951400546762495
134364303178.4841,0.4612845480562666,-2.3798861667962643
134376528117.3594,0.4591886679924723,-2.8027872005174035
134388753056.2347,0.4606354188103839,3.0564789159043477
134400977995.11,0.46386200730770377,2.63360778654326
134413202933.9853,0.46537435531149285,2.19743818506586
134425427872.8606,0.46513462180330106,1.7587338332185634
134437652811.736,0.4627529157404056,1.320592679623104
134449877750.6113,0.45911420807483294,0.8956977889709435
134462102689.4866,0.4551708140904976,0.46941527106646375
134474327628.3619,0.45386878463685143,0.0507674210768346
134486552567.2372,0.45669331386163925,-0.3724232607465844
134498777506.1125,0.46020045818445576,-0.8088469232056373
134511002444.9878,0.4618405319623144,-1.2340742225112797
134523227383.8631,0.46265624241103487,-1.6722353600784856
134535452322.7384,0.4604286694624037,-2.1070563582420623
134547677261.6137,0.45721443303622494,-2.538012220108996
134559902200.489,0.4545012114600887,-2.9647818955161047
134572127139.3643,0.45560471837600547,2.896606359444349
134584352078.2396,0.4581281565017026,2.4732756819887878
134596577017.1149,0.45922416931719295,2.0414339189742083
134608801955.9902,0.46072298650949267,1.6040488539251678
134621026894.8655,0.45971293776960653,1.1668900237442026
134633251833.7408,0.4559031768338238,0.7321430231731447
134645476772.6161,0.4505400581103431,0.30976181766985333
134657701711.4914,0.45030519902162586,-0.10918942765659628
134669926650.3667,0.4517262089686099,-0.5330168079880736
134682151589.2421,0.45418042396479463,-0.962272610566978
134694376528.1174,0.4572166816613359,-1.385752019851235
134706601466.9927,0.4598392112116831,-1.8204931338004562
134718826405.868,0.4608088250150167,-2.257106847339862
134731051344.7433,0.4589424985974604,-2.687069724856748
134743276283.6186,0.457039079093302,-3.1172493806064274
134755501222.4939,0.46024744934006917,2.745031081157187
134767726161.3692,0.4635782334721375,2.3113828183851015
134779951100.2445,0.46466752083403656,1.8719028719418063
134792176039.1198,0.46525784107463725,1.4414212034971092
134804400977.9951,0.4653722019090469,0.9999311653354064
134816625916.8704,0.4627418566625489,0.5696552618788007
134828850855.7457,0.4585882574620505,0.1359964276628768
134841075794.621,0.45730709910654604,-0.2812229664036452
134853300733.4963,0.4597341277821548,-0.7106608353783734
134865525672.3716,0.46081909726477194,-1.13768104741256
134877750611.247,0.46246597139974244,-1.5648646990814084
134889975550.1223,0.4633804473318402,-1.9987497968938954
134902200488.9976,0.46318565366003694,-2.433156611693405
134914425427.8729,0.4612919095272903,-2.867046101686179
134926650366.7482,0.45917287707184556,2.9946548720258335
134938875305.6235,0.46113368166573754,2.56673508574748
134951100244.4988,0.4616750277857282,2.137013293401082
134963325183.3741,0.46158479812904163,1.7118780900537733
134975550122.2494,0.4615989219141265,1.280381177867878
134987775061.1247,0.4619979134475003,0.8446421048994238
135000000000.0,0.4593142942775482,0.4173321744964593
135012224938.8753,0.4572928612107562,-0.007267530539310749
135024449877.7506,0.4590690547212056,-0.4322469472704201
135036674816.6259,0.46179732006793617,-0.8577106682753654
135048899755.5012,0.4629417736419894,-1.2930004684365044
135061124694.3765,0.4626875697192586,-1.7233675488482825
135073349633.2518,0.4625317673221146,-2.15163885408631
135085574572.1271,0.45993619356308163,-2.589755249868879
135097799511.0024,0.45674501059466127,-3.017152186886571
135110024449.8778,0.45739549937818386,2.843591950635158
135122249388.7531,0.4592861811241663,2.4197850537717196
135134474327.6284,0.4596612660114521,1.986191026069353
135146699266.5037,0.4594410165402475,1.5591508313807223
135158924205.379,0.45951311034381603,1.1245494682180235
135171149144.2543,0.4591804831639293,0.697593817045227
135183374083.1296,0.4574346996960568,0.2663626530787073
135195599022.0049,0.4581753281612373,-0.15505788490981723
135207823960.8802,0.459132739722525,-0.5812631665902891
135220048899.7555,0.45990542624735337,-1.0139670429420975
135232273838.6308,0.45765475080479445,-1.4497390565773636
135244498777.5061,0.45461290533753534,-1.873909631252297
135256723716.3814,0.4531593600108422,-2.3044072671511278
135268948655.2567,0.45080277734210383,-2.7307468158856656
135281173594.132,0.4504112894962487,3.1399261952996653
135293398533.0073,0.45517647959766927,2.7198085459401433
135305623471.8826,0.4590617965857109,2.2867489250126027
135317848410.758,0.460490912606038,1.851144979744301
135330073349.6333,0.4595216366100136,1.413186836936884
135342298288.5086,0.4582194694837907,0.9827947875297914
135354523227.3839,0.4556091540263012,0.5533395052738315
135366748166.2592,0.45461792465736267,0.12620357459078918
135378973105.1345,0.4580937172489335,-0.2913454214619612
135391198044.0098,0.46127580320501593,-0.7216998747184004
135403422982.8851,0.4631746268739844,-1.1589573317935122
135415647921.7604,0.46407804349649834,-1.5876028312342974
135427872860.6357,0.4620867139371201,-2.029076357172962
135440097799.511,0.45944388855579166,-2.4581291011602344
135452322738.3863,0.45723191604462443,-2.884192471149441
135464547677.2616,0.4573663860490044,2.9785306429007243
135476772616.1369,0.46030251371557473,2.5511681259470413
135488997555.0122,0.4632797443023691,2.119106448193781
135501222493.8875,0.46482200349292047,1.6821682255527755
135513447432.7628,0.4649682653556988,1.2456859484546827
135525672371.6381,0.4619941866402074,0.8124690728812629
135537897310.5134,0.4592142446457606,0.3760869211856907
135550122249.3888,0.4568220997117551,-0.046823282833414186
135562347188.2641,0.45989950476678076,-0.4660987322270715
135574572127.1394,0.4616405912888934,-0.8956846327756826
135586797066.0147,0.4638342235377113,-1.3321643981117834
135599022004.89,0.4648353243589482,-1.7681731014843716
135611246943.7653,0.4628778264777833,-2.202484046274775
135623471882.6406,0.4592222897138553,-2.6329025045919106
135635696821.5159,0.4570845941306976,-3.05944146427587
135647921760.3912,0.4579847360156998,2.8000809629492087
135660146699.2665,0.4600085960927698,2.373914446120751
135672371638.1418,0.46253630018844333,1.9452499460140553
135684596577.0171,0.46381168664827765,1.5084609059552763
135696821515.8924,0.463422726769222,1.072430812791949
135709046454.7677,0.4598512412320818,0.6368177871976106
135721271393.643,0.456031440026002,0.20804159422307386
135733496332.5183,0.45504421803573486,-0.2144004395201752
135745721271.3937,0.4554706223537467,-0.6314789974098984
135757946210.269,0.45836160708265095,-1.0625820510827229
135770171149.1443,0.4609180334090927,-1.4908210063736989
135782396088.0196,0.46350029322641023,-1.919693170030621
135794621026.8949,0.46364183581075075,-2.3582307388354544
135806845965.7702,0.4620597549928423,-2.791575552872299
135819070904.6455,0.46126476589254534,3.0630723363598276
135831295843.5208,0.46089358930302116,2.6340850007174184
135843520782.3961,0.4620085639334281,2.2042650626427065
135855745721.2714,0.46388587784285806,1.7786457062614496
135867970660.1467,0.4648996426726431,1.339412782532873
135880195599.022,0.4640333989671026,0.9106515771892009
135892420537.8973,0.4620631941096354,0.4738795254216069
135904645476.7726,0.45827979116204753,0.04615213790862102
135916870415.6479,0.4575762849364364,-0.37368376729280867
135929095354.5232,0.45731354211126746,-0.8023398831574544
135941320293.3985,0.4587314296766154,-1.2278984387289502
135953545232.2738,0.46049337343400465,-1.6584100681402028
135965770171.1491,0.46266907869480034,-2.095006115053844
135977995110.0244,0.4614881703576987,-2.5257987213837065
135990220048.8998,0.4591088794294236,-2.9581332794572472
136002444987.7751,0.457069261361508,2.8997680327062274
136014669926.6504,0.45571667877666855,2.4714079118248065
136026894865.5257,0.4551091403604764,2.053025204508808
136039119804.401,0.455439356781454,1.6297866774636087
136051344743.2763,0.4574429902622482,1.2039036378051116
136063569682.1516,0.45869820968087405,0.7738871437042808
136075794621.0269,0.4588457134735548,0.3388948548557843
136088019559.9022,0.45789419292865424,-0.08886522764535607
136100244498.7775,0.4565137605763106,-0.5153042495941296
136112469437.6528,0.4557319074549963,-0.9455394937064767
136124694376.5281,0.45526033225221546,-1.3669910602941264
136136919315.4034,0.4553765364060359,-1.7918758646691402
136149144254.2787,0.45781883318359373,-2.2146006933205853
136161369193.154,0.45913622922503794,-2.646882184128624
136173594132.0293,0.460331402645919,-3.0720177791764294
136185819070.9047,0.4604308760734603,2.7813061785191238
136198044009.78,0.46056112096779933,2.3523081964668333
136210268948.6553,0.46087299256801145,1.924598003745314
136222493887.5306,0.4596815655173975,1.4987556251805931
136234718826.4059,0.4604655538384599,1.067041002607853
136246943765.2812,0.46018981440481793,0.6430136532206617
136259168704.1565,0.46134018971203933,0.2158360444305056
136271393643.0318,0.4627353091279708,-0.21363458870189928
136283618581.9071,0.4636799995133158,-0.638771527894643
136295843520.7824,0.46486321316216084,-1.0682862647530411
136308068459.6577,0.4649928584447405,-1.5011909574715585
136320293398.533,0.4653007451039065,-1.9296506947913814
136332518337.4083,0.4663974977346549,-2.3661165207705537
136344743276.2836,0.46558743251178186,-2.7977348497099537
136356968215.1589,0.466212404369617,3.054835802936364
136369193154.0342,0.46580010885715106,2.619990857287423
136381418092.9095,0.46473938360363365,2.191811796117634
136393643031.7848,0.4638648787382442,1.7557498697885996
136405867970.6601,0.4631951652038617,1.3248192917383663
136418092909.5355,0.4640932020198544,0.8980586371161936
136430317848.4108,0.4639401367511852,0.46176420988707606
136442542787.2861,0.4648982232339249,0.032851455596511654
136454767726.1614,0.46457201618840055,-0.40151404721164535
136466992665.0367,0.4637100005527606,-0.8331540658474952
136479217603.912,0.46237587890022236,-1.2654615528029676
136491442542.7873,0.46114709124825554,-1.6943679483974508
136503667481.6626,0.46065498700068136,-2.119397752436496
136515892420.5379,0.46141726132236854,-2.545818036043382
136528117359.4132,0.4634785782599329,-2.9778170231725856
136540342298.2885,0.4656387081768152,2.874728601528711
136552567237.1638,0.466448500484354,2.436365713715236
136564792176.0391,0.467066445060111,2.002111533959531
136577017114.9144,0.4658537360490139,1.5759365785743844
136589242053.7897,0.4653285914441336,1.1415444195432694
136601466992.665,0.4649594333290515,0.711857726764091
136613691931.5403,0.4659509939158032,0.28045155531741045
136625916870.4157,0.4669025992852677,-0.15540480969361303
136638141809.291,0.468240993999699,-0.5881113259909911
136650366748.1663,0.46700434532187646,-1.0207159780921213
136662591687.0416,0.4656676345572931,-1.447764513177963
136674816625.9169,0.4628783562680002,-1.879604472245365
136687041564.7922,0.46004229061955,-2.312103510745489
136699266503.6675,0.46096928548118965,-2.7341084567706773
136711491442.5428,0.46346031981928554,3.126698857413446
136723716381.4181,0.4642966432134652,2.6929993334152353
136735941320.2934,0.4656542996492675,2.26255160998576
136748166259.1687,0.4649393135298464,1.8299792965100425
136760391198.044,0.4631606102546934,1.3971750519320874
136772616136.9193,0.4608757139897991,0.9715565056628183
136784841075.7946,0.4607075696682647,0.5546932205813734
136797066014.6699,0.46290505494365625,0.1320793548541481
136809290953.5452,0.465335737732673,-0.30092355529947734
136821515892.4205,0.4675655333572093,-0.7357821576458546
136833740831.2958,0.4677375172386527,-1.1686460704886692
136845965770.1711,0.46579342681672503,-1.6053414123683478
136858190709.0465,0.4617496568550545,-2.0317949845720555
136870415647.9218,0.4575854347095196,-2.4559263628183152
136882640586.7971,0.45747065833306455,-2.8742368844941195
136894865525.6724,0.45874699476612674,2.987943655886439
136907090464.5477,0.4605068350722754,2.564465274916903
136919315403.423,0.46332264863076283,2.138137622891464
136931540342.2983,0.466084747145547,1.709549426784301
136943765281.1736,0.46598317530624667,1.2799805661990564
136955990220.0489,0.46561960119986356,0.8508614695360163
136968215158.9242,0.46471935484201876,0.4280325331105378
136980440097.7995,0.46535026583567723,-0.003096346285888054
136992665036.6748,0.4656344541834819,-0.4329653517830244
137004889975.5501,0.4661253517354266,-0.8623573167892441
137017114914.4254,0.4657899125952864,-1.2860633459043929
137029339853.3007,0.4651631891890561,-1.7163503166646006
137041564792.176,0.46347841929820244,-2.144036955367336
137053789731.0514,0.4623457697045273,-2.5677125941180687
137066014669.9267,0.46499129681259943,-2.9951644518732485
137078239608.802,0.46789793196903273,2.8613876465399093
137090464547.6773,0.4689426547822411,2.425490622153013
137102689486.5526,0.46901349516533636,1.995432195502552
137114914425.4279,0.4689497060771461,1.5608264738277746
137127139364.3032,0.4673371870429202,1.1255136104948984
137139364303.1785,0.4657993061827645,0.7007318656081424
137151589242.0538,0.4667067673722814,0.2767056392812877
137163814180.9291,0.4689292730936318,-0.15602662082443533
137176039119.8044,0.47045690767791126,-0.5893608643075252
137188264058.6797,0.4708284431933055,-1.0221043720665972
137200488997.555,0.47031515512442296,-1.4605857720577764
137212713936.4303,0.4686933546248191,-1.887131080431417
137224938875.3056,0.46624529783123436,-2.324201398947621
137237163814.1809,0.46359706280425594,-2.744594426398776
137249388753.0562,0.4632870896072706,3.1042024345875237
137261613691.9315,0.46428470227632185,2.6789030678341694
137273838630.8069,0.46401865292165506,2.245910955441311
137286063569.6822,0.4655064808943414,1.8161756911010192
137298288508.5575,0.4657167939994752,1.3869308711863646
137310513447.4328,0.4666549335044316,0.9508559467825967
137322738386.3081,0.46495726070850407,0.522338360812838
137334963325.1834,0.46632660162405176,0.09621294231499707
137347188264.0587,0.46729277166273037,-0.33755154461921105
137359413202.934,0.46677597925413433,-0.7685048860858473
137371638141.8093,0.4662228174972913,-1.2055123439325164
137383863080.6846,0.465508506939614,-1.639896709815113
137396088019.5599,0.46273803467139535,-2.0612110316153105
137408312958.4352,0.461068264455828,-2.4906955973404696
137420537897.3105,0.4614270369836352,-2.915670381630196
137432762836.1858,0.4646966273934195,2.9396320502918143
137444987775.0611,0.466486729822195,2.505487104383005
137457212713.9364,0.4663215392450799,2.079773349022295
137469437652.8117,0.46687639540145104,1.641929615569145
137481662591.687,0.4666907510947939,1.211255666163761
137493887530.5624,0.46550907955007553,0.7818611492137022
137506112469.4377,0.466105257976119,0.3526835849300479
137518337408.313,0.46700670149224044,-0.07276078485701475
137530562347.1883,0.4682671109383247,-0.503407783461656
137542787286.0636,0.46824834898371753,-0.9348315578998476
137555012224.9389,0.4675103548221077,-1.3739721675395418
137567237163.8142,0.4660634347128738,-1.8087990827445641
137579462102.6895,0.4641433618435656,-2.2348227516258667
137591687041.5648,0.4613171696701087,-2.6571076988962785
137603911980.4401,0.4620353422028513,-3.080862568496274
137616136919.3154,0.46255945852711355,2.768251545623697
137628361858.1907,0.4617209773030558,2.343672042337091
137640586797.066,0.4610636614701374,1.9144926909492974
137652811735.9413,0.46104226555321837,1.4890434730376485
137665036674.8166,0.46022526934504465,1.0586353908227237
137677261613.6919,0.45870335607887447,0.6370409655897641
137689486552.5672,0.4611165535832598,0.21678975055505995
137701711491.4425,0.464806576007029,-0.21137772635095853
137713936430.3178,0.46622197484500033,-0.6438848515506014
137726161369.1932,0.465431998324033,-1.0769596538237964
137738386308.0685,0.4644431990004435,-1.507896018317247
137750611246.9438,0.4624510592414147,-1.9367369483878212
137762836185.8191,0.45926446552648753,-2.3598758650294
137775061124.6944,0.45930070745414003,-2.7746140439133167
137787286063.5697,0.46326177503605126,3.0818603351447296
137799511002.445,0.4659778787919553,2.646712487766427
137811735941.3203,0.4669592955038009,2.2145019726524895
137823960880.1956,0.46603772219785927,1.7783845737674013
137836185819.0709,0.46532769339107544,1.3471828820809932
137848410757.9462,0.4627399688207755,0.9215999381607889
137860635696.8215,0.4607863783323992,0.5018198299334276
137872860635.6968,0.4632591765169155,0.07799623980632119
137885085574.5721,0.4657136378477548,-0.3484013775573026
137897310513.4475,0.4679868299560118,-0.7804379137795752
137909535452.3228,0.4680236021979855,-1.21313907154471
137921760391.1981,0.468250858359043,-1.643918253699657
137933985330.0734,0.46778442952882404,-2.0812205647506117
137946210268.9487,0.46623443450691393,-2.508302962016776
137958435207.824,0.46535194383954603,-2.928544046919244
137970660146.6993,0.46792290631609806,2.9218931975665634
137982885085.5746,0.4677393301373364,2.491040507010004
137995110024.4499,0.4680804152020905,2.054113758740958
138007334963.3252,0.4666663559432098,1.6221878723604657
138019559902.2005,0.4649593054878162,1.1945509424923266
138031784841.0758,0.46248453001882567,0.7701483780415236
138044009779.9511,0.46256541725007744,0.3430461734262427
138056234718.8264,0.4648051016583817,-0.07756379438336039
138068459657.7017,0.4667680795158473,-0.5129247439104382
138080684596.577,0.4700251327445675,-0.9447335734647307
138092909535.4523,0.46994042387588814,-1.3785501462645966
138105134474.3276,0.4694734202893667,-1.8176104381643248
138117359413.2029,0.46735346407422595,-2.2442224208849946
138129584352.0783,0.466064706174094,-2.670066918713174
138141809290.9536,0.466919585366365,-3.098222503521469
138154034229.8289,0.46863495961760826,2.752916149450489
138166259168.7042,0.4694499397840952,2.322905031200981
138178484107.5795,0.47023809363321173,1.8871239494999077
138190709046.4548,0.4695778578185968,1.4537444371001973
138202933985.3301,0.46703216433651756,1.020595904603682
138215158924.2054,0.46477443717630423,0.5912504982975499
138227383863.0807,0.4651644577862076,0.16161631506888183
138239608801.956,0.4664974936483322,-0.2686555053272366
138251833740.8313,0.4683238486392729,-0.7001806242826116
138264058679.7066,0.46888452020138377,-1.135662290251589
138276283618.5819,0.4668956419718663,-1.5711658563953546
138288508557.4572,0.46350865708562894,-2.004367989979861
138300733496.3325,0.4605182248514411,-2.433201731584489
138312958435.2078,0.4593877198658214,-2.8549438636022573
138325183374.0831,0.461349418116796,3.0062952135757253
138337408312.9584,0.4632483342654016,2.572387490165826
138349633251.8337,0.4652457159107486,2.145519325565214
138361858190.7091,0.4667933814742566,1.7099096193471062
138374083129.5844,0.4658687102762742,1.2716964784350466
138386308068.4597,0.46291260011872465,0.8415495520656407
138398533007.335,0.4603038748082363,0.41833226886483343
138410757946.2103,0.4606055559048498,-0.0076632129623560264
138422982885.0856,0.4618584796202413,-0.433417372950829
138435207823.9609,0.46276584757597594,-0.8584759259776611
138447432762.8362,0.4646447710040066,-1.2859808082015511
138459657701.7115,0.4659152339198065,-1.7195971067318148
138471882640.5868,0.4660959870155988,-2.150851935407343
138484107579.4621,0.466014668420461,-2.5787836038564853
138496332518.3374,0.4659446622739407,-3.0075061331549535
138508557457.2127,0.46654242158847564,2.84838193206875
138520782396.088,0.46735128721279845,2.4205860863076345
138533007334.9633,0.4679781440527946,1.9900651231534134
138545232273.8386,0.46837697263349065,1.559076760176585
138557457212.7139,0.4677177172656051,1.129668423614952
138569682151.5892,0.4664465509195165,0.706472731707175
138581907090.4645,0.46613807266129564,0.2776762978450413
138594132029.3398,0.46615595091047285,-0.15025086423710762
138606356968.2152,0.46527914474621146,-0.5824261636122252
138618581907.0905,0.4650010166379709,-1.0068613794849153
138630806845.9658,0.4651853075076082,-1.435998595624152
138643031784.8411,0.4648040596304325,-1.8657277814883653
138655256723.7164,0.46432203457844157,-2.2884881731812317
138667481662.5917,0.4647047813462467,-2.7177835607657608
138679706601.467,0.46625440738418517,-3.1358295711759077
138691931540.3423,0.467622300123471,2.7141974408170726
138704156479.2176,0.4666118167091006,2.28162682132484
138716381418.0929,0.46727886000355545,1.8556566996742179
138728606356.9682,0.4664096352039802,1.4244806125905802
138740831295.8435,0.46522893595305714,0.9982912220528938
138753056234.7188,0.4649087329335276,0.5773956902863782
138765281173.5941,0.4670025773601515,0.14372631577305475
138777506112.4694,0.46897091748737907,-0.2897723860860209
138789731051.3447,0.4689191769712535,-0.7214409795867348
138801955990.22,0.46870847027522033,-1.1543662475511105
138814180929.0953,0.46795072993877734,-1.5859295899509458
138826405867.9706,0.4660154861784161,-2.017208601528352
138838630806.846,0.4646491018240861,-2.4430176313052634
138850855745.7213,0.4652997688434154,-2.8712578322513966
138863080684.5966,0.46513316755032524,2.9810358529064964
138875305623.4719,0.46447632263280075,2.547873971835566
138887530562.3472,0.46328339927136125,2.1164694230122616
138899755501.2225,0.46266493024689365,1.6902726640947878
138911980440.0978,0.4616928517699285,1.2570235862980903
138924205378.9731,0.461795489095625,0.8362638553563384
138936430317.8484,0.46392796162419786,0.4130390409686137
138948655256.7237,0.46661815074337476,-0.022096013691786452
138960880195.599,0.46770448978612394,-0.4529841658803849
138973105134.4743,0.46717629759639806,-0.8843417921415049
138985330073.3496,0.46683361013781083,-1.319134216451918
138997555012.225,0.46576795383373154,-1.7530197212172556
139009779951.1003,0.4653065528792999,-2.178241080631647
139022004889.9756,0.4657190908320377,-2.6121723186743155
139034229828.8509,0.4674493602597452,-3.041626431960727
139046454767.7262,0.46800861558108986,2.805990040968467
139058679706.6015,0.46729820419520085,2.3671582990273703
139070904645.4768,0.4656464308851366,1.9399662457960771
139083129584.3521,0.46327258861840664,1.5068732318521936
139095354523.2274,0.46156282949527705,1.0775630332586863
139107579462.1027,0.46104461381602435,0.6625034086035918
139119804400.978,0.4642777966870326,0.231679052866706
139132029339.8533,0.46621853128861407,-0.1969723456090724
139144254278.7286,0.46848367047433426,-0.626544492916423
139156479217.6039,0.4693066775051182,-1.0645148283936199
139168704156.4792,0.46820186486421994,-1.493194111277333
139180929095.3545,0.46776375056485614,-1.925510180626794
139193154034.2298,0.4672752541068654,-2.3460511170278835
139205378973.1051,0.46844488194830153,-2.7748897468234706
139217603911.9804,0.4699941124612556,3.0749886829406505
139229828850.8557,0.4700681759966989,2.6390366830731393
139242053789.7311,0.4694091858752942,2.2070591813325313
139254278728.6064,0.4669082571579766,1.776872206591302
139266503667.4817,0.4635883772813285,1.346974744612665
139278728606.357,0.46059146365513476,0.9231255986905407
139290953545.2323,0.46183488295629854,0.50000729866686
139303178484.1076,0.46364608689393905,0.07709939078685762
139315403422.9829,0.46529945563497566,-0.3513328630758093
139327628361.8582,0.46692429010836073,-0.7839155627808868
139339853300.7335,0.467570927805394,-1.2149580011784902
139352078239.6088,0.4667202279829709,-1.6493100616436038
139364303178.4841,0.46579912730226974,-2.078864885190041
139376528117.3594,0.46433810033945416,-2.506022541408557
139388753056.2347,0.4643069927337472,-2.9344954408360917
139400977995.11,0.4645403213734685,2.9246331016760267
139413202933.9853,0.4652483020651311,2.4966194675108
139425427872.8606,0.4653620925641958,2.066911414044476
139437652811.7359,0.464691691960897,1.6425279849167507
139449877750.6112,0.4629796224841128,1.2115240640155036
139462102689.4865,0.46372149154871906,0.781484458649104
139474327628.3619,0.46512405591007766,0.3606563891780484
139486552567.2372,0.4656916705719938,-0.0672509363905014
139498777506.1125,0.46515280452805496,-0.4973255270909427
139511002444.9878,0.46544811997825597,-0.9284543152648782
139523227383.8631,0.46456046531117456,-1.358287895570277
139535452322.7384,0.46192619086002096,-1.7854481755831562
139547677261.6137,0.46202455743643744,-2.2118351825718765
139559902200.489,0.4640060126391838,-2.63475869812316
139572127139.3643,0.46490229939560684,-3.0675583615176167
139584352078.2396,0.4656193005640393,2.794435151519757
139596577017.1149,0.46671053723325134,2.355878147618057
139608801955.9902,0.46732600336864727,1.9232980514337201
139621026894.8655,0.4663272459095772,1.491697017925981
139633251833.7408,0.46522561938025564,1.0618669953741824
139645476772.6162,0.46553842556741215,0.6355995114064827
139657701711.4915,0.46531595961808503,0.20745103789870056
139669926650.3668,0.4646604576926931,-0.22345075527724456
139682151589.2421,0.46427191177931026,-0.6544918307953457
139694376528.1174,0.4643019682617527,-1.079356700288519
139706601466.9927,0.4637133160146306,-1.5118811446995264
139718826405.868,0.46316310824777635,-1.9331954280054524
139731051344.7433,0.46453941746269856,-2.366522497346924
139743276283.6186,0.4667256709614639,-2.8016485812372296
139755501222.4939,0.46655799536037534,3.0539662016249123
139767726161.3692,0.46620151181141795,2.618663913922382
139779951100.2445,0.46488905313712436,2.182377945021906
139792176039.1198,0.46262055618866,1.7544430832079527
139804400977.9951,0.46048022994620647,1.3324088042517883
139816625916.8704,0.46153600889008667,0.9105182529635724
139828850855.7457,0.46382325928605256,0.4810045044236364
139841075794.621,0.46541718107666735,0.052578259420925026
139853300733.4963,0.4645359969741496,-0.3823359319563906
139865525672.3716,0.46496139557624505,-0.8163000567979771
139877750611.247,0.46418563024338,-1.2462770602143143
139889975550.1223,0.46172956885214156,-1.680000186399115
139902200488.9976,0.4606481454543484,-2.103366862429521
139914425427.8729,0.4630494297050693,-2.530749330373715
139926650366.7482,0.46372875435857314,-2.96418556987503
139938875305.6235,0.4626239490194471,2.882929959523923
139951100244.4988,0.46157071579307346,2.4577342863495444
139963325183.3741,0.460581472552923,2.023322304551817
139975550122.2494,0.45851564005612666,1.5963650947868195
139987775061.1247,0.45734891648815895,1.1781828880257874
140000000000.0,0.45981279187230195,0.7511108695953204
140012224938.8753,0.4624762145022643,0.3283907716704229
140024449877.7506,0.46392339093906293,-0.1125445056828933
140036674816.6259,0.4642267364133118,-0.5479616777034448
140048899755.5012,0.4627731200381562,-0.9799039042658694
140061124694.3765,0.4598044337018904,-1.4146127464248317
140073349633.2518,0.4569248346508772,-1.8374757398966628
140085574572.1271,0.458019538275315,-2.2558452080376235
140097799511.0024,0.4600450981535891,-2.683251789295542
140110024449.8778,0.4615969643444207,-3.113868890410329
140122249388.7531,0.46174253939791254,2.7391310056109024
140134474327.6284,0.4611265070416945,2.305800383168158
140146699266.5037,0.4605198451427084,1.8758251387945906
140158924205.379,0.4585846559188951,1.448752818713083
140171149144.2543,0.4585148001994817,1.023322606819105
140183374083.1296,0.4616769377775697,0.6022743302704577
140195599022.0049,0.4634808006481533,0.16698800148845294
140207823960.8802,0.46479716289145284,-0.264663974198951
140220048899.7555,0.46410974728448323,-0.6934921621067076
140232273838.6308,0.46280644018673855,-1.129218041489146
140244498777.5061,0.45914387532437084,-1.5563529202170507
140256723716.3814,0.45682475924433,-1.9788940275495366
140268948655.2567,0.4582252512898656,-2.403640333199886
140281173594.132,0.4612626637613974,-2.8314482492410593
140293398533.0073,0.46327529905372744,3.019976227608083
140305623471.8826,0.46357216569714693,2.595367059952167
140317848410.7579,0.46383154831846873,2.156648198964329
140330073349.6332,0.46071613243440424,1.7250392566239636
140342298288.5085,0.458863655593045,1.3025570235882666
140354523227.3839,0.45793868300852375,0.87754080318328
140366748166.2592,0.4605770599425202,0.4514739462618147
140378973105.1345,0.46293513564184824,0.026102548554154236
140391198044.0098,0.46509774777002977,-0.40685794397031694
140403422982.8851,0.4660643208830604,-0.8377706684888439
140415647921.7604,0.46519932048768825,-1.2686868684341057
140427872860.6357,0.4636654659116978,-1.69507165322193
140440097799.511,0.46244256447987003,-2.12432429109261
140452322738.3863,0.46294904054932373,-2.5489113054827683
140464547677.2616,0.4644870771540638,-2.97433682676118
140476772616.1369,0.46505803129984563,2.87812178357076
140488997555.0122,0.46538274043087263,2.442307319980877
140501222493.8875,0.463770150588378,2.0112847072986577
140513447432.7629,0.4619390969701461,1.5844038671102527
140525672371.6382,0.4607863110227288,1.1533230380387791
140537897310.5135,0.4610374379679678,0.7342834949192057
140550122249.3888,0.4622622645431143,0.30109330381330635
140562347188.2641,0.46371508576411724,-0.12135858400339188
140574572127.1394,0.4655185350399669,-0.5623212711846023
140586797066.0147,0.4657080289149703,-0.9896040296912192
140599022004.89,0.4643460416298263,-1.4217232774695263
140611246943.7653,0.46239334764987944,-1.8524803429381123
140623471882.6406,0.4627923200482425,-2.27409831968849
140635696821.5159,0.46335231989118786,-2.6990023250087063
140647921760.3912,0.465669836894675,-3.1278388284775898
140660146699.2665,0.4655557522829022,2.7228887184765607
140672371638.1418,0.46581246862858117,2.284733287149712
140684596577.0171,0.4654844892347545,1.851883577143185
140696821515.8924,0.4630700145939568,1.4274413363500322
140709046454.7677,0.46238272541486647,0.9931795384033967
140721271393.643,0.46299907084143616,0.576196383728907
140733496332.5183,0.46427414079697205,0.14624936545693637
140745721271.3937,0.46450325388157065,-0.28388623976405325
140757946210.269,0.46493870795431574,-0.7216245870238432
140770171149.1443,0.4647590777194816,-1.150597495564736
140782396088.0196,0.4644392363590973,-1.5845818581251128
140794621026.8949,0.4636021184583659,-2.01350615121464
140806845965.7702,0.4646134069933959,-2.434891997786847
140819070904.6455,0.46420862695607873,-2.8602205766676927
140831295843.5208,0.46488647358601387,2.9855870692232607
140843520782.3961,0.464696724027951,2.558896954501446
140855745721.2714,0.4639506658942872,2.1268569516085765
140867970660.1467,0.46192669465052005,1.693842184002323
140880195599.022,0.4619281645050639,1.269243292710829
140892420537.8973,0.4618657678448588,0.8438619645207044
140904645476.7726,0.4639473085862085,0.41682200245814427
140916870415.6479,0.4638101384764087,-0.008749922878485797
140929095354.5232,0.4648247629214147,-0.4482695195111278
140941320293.3985,0.4650552285892221,-0.8782481496130257
140953545232.2738,0.46408477766017686,-1.3081700904127755
140965770171.1491,0.46239561802513796,-1.7381684855303128
140977995110.0244,0.4630224959435175,-2.1624277512607684
140990220048.8998,0.46484098006217184,-2.599484090789183
141002444987.7751,0.4660019064068247,-3.0223563296600946
141014669926.6504,0.46595085244105466,2.8230269107256762
141026894865.5257,0.46636369268365274,2.3956234817620916
141039119804.401,0.464689201914951,1.9670969859793304
141051344743.2763,0.46397578874036927,1.5384137747674245
141063569682.1516,0.4629794324492302,1.1128979802666794
141075794621.0269,0.46331996761778227,0.6764895657751512
141088019559.9022,0.4632106145014008,0.2508559703433202
141100244498.7775,0.46361323825329515,-0.17521167407080107
141112469437.6528,0.4635179890642056,-0.6038096544745755
141124694376.5281,0.46270728804907774,-1.0386907244282844
141136919315.4034,0.46075459290110865,-1.461302572522061
141149144254.2787,0.46075876437936314,-1.8858055359035721
141161369193.154,0.4620946800926732,-2.312306085568934
141173594132.0293,0.4628811670438157,-2.7417498288328663
141185819070.9046,0.4642325826091017,3.111808578648311
141198044009.7799,0.4649902532468405,2.675210220798522
141210268948.6552,0.46519110734211183,2.2463061204612065
141222493887.5306,0.4639606869836617,1.8167410391549383
141234718826.4059,0.46346090875561735,1.3904360282306318
141246943765.2812,0.4642704223915487,0.9622661568112552
141259168704.1565,0.46422634365900073,0.5343291734060504
141271393643.0318,0.463208141162904,0.10257094219862269
141283618581.9071,0.46377638021654105,-0.32566698816751394
141295843520.7824,0.4631027116884191,-0.7519981209406258
141308068459.6577,0.46225896687618595,-1.1912553099562297
141320293398.533,0.4608246583553986,-1.6127941048731238
141332518337.4083,0.4615911628308266,-2.041095958337923
141344743276.2836,0.4620761714744722,-2.4709225619811943
141356968215.1589,0.46200176033905505,-2.898069482587827
141369193154.0342,0.46030196288815006,2.946508491560669
141381418092.9096,0.45821309768912893,2.522849873368686
141393643031.7849,0.4564459691484657,2.094573595337999
141405867970.6602,0.45552804180133627,1.67618488512033
141418092909.5355,0.4581103540254496,1.252261032477682
141430317848.4108,0.4609497973141596,0.8275799856317736
141442542787.2861,0.46315527261341877,0.3902870128281772
141454767726.1614,0.4649105514197996,-0.04031980537262277
141466992665.0367,0.46436939485294726,-0.4711017491824891
141479217603.912,0.462763028599039,-0.9003457091413489
141491442542.7873,0.4618101872982925,-1.3290589532474584
141503667481.6626,0.46338156058837165,-1.752493246735132
141515892420.5379,0.46639330320000605,-2.1852349217966314
141528117359.4132,0.46842030829076303,-2.618743041997639
141540342298.2885,0.46860583441843723,-3.053257290995968
141552567237.1638,0.4684274583667756,2.793092193404053
141564792176.0391,0.467176380842855,2.3629832164519744
141577017114.9144,0.46319792450676495,1.9389835971831693
141589242053.7897,0.46367130471169166,1.5170112493470571
141601466992.665,0.46705023510241056,1.088513669719217
141613691931.5403,0.46806535579371616,0.6560781108160149
141625916870.4157,0.46837705051871675,0.22401020088737036
141638141809.291,0.4682022980345477,-0.20148818206615404
141650366748.1663,0.4652641550239238,-0.6356900542911765
141662591687.0416,0.4624072307951745,-1.0647110776867796
141674816625.9169,0.4602025304973419,-1.4889552775637545
141687041564.7922,0.4635198620241071,-1.905935568018872
141699266503.6675,0.4664959537764933,-2.3396830996413014
141711491442.5428,0.4694876479507848,-2.771737054461213
141723716381.4181,0.47103848613032895,3.0769867460094766
141735941320.2934,0.4706842316449331,2.641437879529716
141748166259.1687,0.46875523979715666,2.2135311095456562
141760391198.044,0.4664743439039796,1.7865397189838743
141772616136.9193,0.46776094468162066,1.3635879259135801
141784841075.7946,0.46997263180046706,0.9386126691411912
141797066014.6699,0.4713845810750862,0.5051424606748834
141809290953.5452,0.47225255982557063,0.07009660895129309
141821515892.4205,0.4718848179198385,-0.36320737186137353
141833740831.2958,0.47050813400678754,-0.7924806070836519
141845965770.1711,0.46872970910680023,-1.221711486642409
141858190709.0465,0.4699299528049555,-1.6453304563061864
141870415647.9218,0.4715135150874139,-2.079458331773328
141882640586.7971,0.47176628183724656,-2.509633692140406
141894865525.6724,0.4712105858083746,-2.9445823067237793
141907090464.5477,0.46867155203584865,2.9003080771122547
141919315403.423,0.4644815322645978,2.475539420514108
141931540342.2983,0.4594522449542536,2.045378284876761
141943765281.1736,0.45972505291267074,1.6360000738800362
141955990220.0489,0.463560851404746,1.2129578836758834
141968215158.9242,0.46699259408444194,0.7826026602650893
141980440097.7995,0.4690487965302668,0.3499448382390452
141992665036.6748,0.47011745961710294,-0.07852182599357826
142004889975.5501,0.46882695416120274,-0.5150409310945665
142017114914.4254,0.46598982521460136,-0.9455525359030235
142029339853.3007,0.4649306425086,-1.369853606308851
142041564792.176,0.46672316418049864,-1.7888453869497885
142053789731.0513,0.4686810725712767,-2.2248039345268946
142066014669.9266,0.4702377436280883,-2.655373021394891
142078239608.8019,0.4707174736978447,-3.088414806759721
142090464547.6773,0.46914510040372714,2.7628423613484534
142102689486.5526,0.4663710717157253,2.3321473681504115
142114914425.4279,0.463991886556375,1.9129655972009243
142127139364.3032,0.46676551672618183,1.4906694331001389
142139364303.1785,0.46838046256411375,1.056951958517514
142151589242.0538,0.4705585741042961,0.6263085586810121
142163814180.9291,0.47071193234588915,0.1883082830031767
142176039119.8044,0.4699759555545552,-0.23974016444868443
142188264058.6797,0.46683192624466996,-0.6646666874889008
142200488997.555,0.46468038606486006,-1.0913226290261764
142212713936.4303,0.46587239111681167,-1.5157440996541438
142224938875.3056,0.4684257273175217,-1.9411390327394986
142237163814.1809,0.47068482129758915,-2.3763958426566276
142249388753.0562,0.4708516799552138,-2.810435536082124
142261613691.9316,0.4698465633587464,3.0356152880904466
142273838630.8069,0.46669596261589674,2.6028863967432696
142286063569.6822,0.4619183148153725,2.181353364380401
142298288508.5575,0.4604280998844244,1.7635704339685143
142310513447.4328,0.4628360237126932,1.3443838047567584
142322738386.3081,0.46521959424846765,0.9165138388863632
142334963325.1834,0.4670189135122907,0.48554995073526863
142347188264.0587,0.46769591616248934,0.051047652348200315
142359413202.934,0.46815473675881886,-0.38432825238112167
142371638141.8093,0.46627672083677907,-0.8135016465274413
142383863080.6846,0.4653809124408331,-1.2355164884885155
142396088019.5599,0.4663657728152458,-1.6636426344931068
142408312958.4352,0.4674708848877976,-2.099280571827746
142420537897.3105,0.4686447099583229,-2.527279782971069
142432762836.1858,0.468094679566849,-2.9542872565750287
142444987775.0611,0.4663816882619733,2.893749218157529
142457212713.9364,0.4644964055372976,2.4693184935004977
142469437652.8117,0.4619332688624053,2.0449943953410603
142481662591.687,0.46348374365639045,1.62678104479603
142493887530.5624,0.46636638730274765,1.2014459625821658
142506112469.4377,0.46881590901671993,0.7711769316978316
142518337408.313,0.47029033215155397,0.32620970967985974
142530562347.1883,0.4699251405016691,-0.10190513359377794
142542787286.0636,0.4672294985907654,-0.5368862608685838
142555012224.9389,0.46362468834556986,-0.959295111063864
142567237163.8142,0.4632164583932041,-1.3851667995342316
142579462102.6895,0.46525007939246105,-1.8092026711604845
142591687041.5648,0.46688289628112695,-2.2351698945766363
142603911980.4401,0.4683287241723742,-2.671241957553199
142616136919.3154,0.46961869088675673,-3.099334837384755
142628361858.1907,0.4679310375517397,2.7496914468464637
142640586797.066,0.4645105400522023,2.3217265711596635
142652811735.9413,0.4643265874487034,1.8977407014335992
142665036674.8166,0.46656753646949084,1.4683651227322267
142677261613.6919,0.4685083500254616,1.047391253648987
142689486552.5672,0.47000052871113696,0.6175005775312642
142701711491.4425,0.47051307432248446,0.18250058899121793
142713936430.3178,0.470208868814525,-0.2523743985986315
142726161369.1932,0.4667541956972923,-0.683864860901909
142738386308.0685,0.4650331534471674,-1.105236814659481
142750611246.9438,0.4670852574773429,-1.5313135025823468
142762836185.8191,0.4682229532495073,-1.9624877475222238
142775061124.6944,0.4690040348824993,-2.395215727637839
142787286063.5697,0.4694186175198494,-2.823849014424565
142799511002.445,0.4684818094893179,3.0243598506267966
142811735941.3203,0.46707923351860253,2.5896178448974116
142823960880.1956,0.4642559927766997,2.159931451703471
142836185819.0709,0.4640909590492667,1.7354146875450447
142848410757.9462,0.4655147491705838,1.3161521472178292
142860635696.8215,0.4658478755400458,0.882163038344628
142872860635.6968,0.4670051077705245,0.4565002488579573
142885085574.5721,0.4674748911631414,0.027007793172019665
142897310513.4474,0.466604646793582,-0.4082581825830949
142909535452.3228,0.4662829073719067,-0.8268357091076112
142921760391.1981,0.4675400954097778,-1.2534347451223609
142933985330.0734,0.469745338083513,-1.688978857427349
142946210268.9487,0.47160733717979464,-2.122095019811396
142958435207.824,0.47173052241911545,-2.5516604526560944
142970660146.6993,0.47084197426662067,-2.9900582141548786
142982885085.5746,0.46884815841840183,2.862880522599382
142995110024.4499,0.4655770129245411,2.4342262711773155
143007334963.3252,0.4649016052907315,2.0165060770314542
143019559902.2005,0.4666923741733964,1.5879860150741885
143031784841.0758,0.4680440004165293,1.1563229153704224
143044009779.9511,0.4673812861058954,0.7216675016453299
143056234718.8264,0.4663539933189614,0.2892901301360644
143068459657.7017,0.4641185880411953,-0.13714521527793078
143080684596.577,0.46139930983913124,-0.5612950982704361
143092909535.4523,0.4610965245964284,-0.9865018775758275
143105134474.3276,0.464151964334465,-1.4060243207354561
143117359413.2029,0.4673627722658068,-1.841459713875308
143129584352.0783,0.46866836087436636,-2.2729296896003257
143141809290.9536,0.4675308139354805,-2.708517813951951
143154034229.8289,0.4661339406363715,-3.1337777377218163
143166259168.7042,0.4631695664770207,2.722099966734632
143178484107.5795,0.46170109138320703,2.298692424157096
143190709046.4548,0.4638672154853177,1.8744199646762294
143202933985.3301,0.4673592914089288,1.4501382648904326
143215158924.2054,0.46966146322884017,1.0171929622608276
143227383863.0807,0.4698429175001305,0.581745851391176
143239608801.956,0.4691406378543504,0.1506340902884413
143251833740.8313,0.4667224638660763,-0.28463802294804763
143264058679.7066,0.46348897811207906,-0.7065201475758752
143276283618.5819,0.4634070918494877,-1.1241737768192237
143288508557.4572,0.4662019330711544,-1.5519702051087194
143300733496.3325,0.4673869757223149,-1.9842059428544483
143312958435.2078,0.46828749684915133,-2.415506654703578
143325183374.0831,0.4675783597024074,-2.8469644701656796
143337408312.9584,0.46447398039602206,3.0049250875009426
143349633251.8337,0.46053716531017685,2.5784961050903754
143361858190.7091,0.4617314077073207,2.1656004902124253
143374083129.5844,0.46415002981951853,1.737888305806078
143386308068.4597,0.46693205487278805,1.307922174225513
143398533007.335,0.4682533218109163,0.873326649045362
143410757946.2103,0.4694802170861344,0.44653357699706964
143422982885.0856,0.4687941567650612,0.006542479585893484
143435207823.9609,0.46538208007739956,-0.4201986685423773
143447432762.8362,0.4630529029509659,-0.8358784501956298
143459657701.7115,0.4641696168091379,-1.2643258534924473
143471882640.5868,0.46579703960598134,-1.694435740321783
143484107579.4621,0.46715500536095933,-2.118710059551265
143496332518.3374,0.4677550739210553,-2.544012177423971
143508557457.2127,0.4680238242323419,-2.977816114753101
143520782396.088,0.46741723779384314,2.8703268269232702
143533007334.9633,0.4658259776694968,2.446484721222948
143545232273.8386,0.4657852292290806,2.0140014615818327
143557457212.7139,0.4678261655332594,1.594460981823476
143569682151.5892,0.4690306510379584,1.1614476863811007
143581907090.4645,0.46900583917766825,0.7241265713491228
143594132029.3398,0.46917200134087866,0.2894213665866629
143606356968.2152,0.4666214808480582,-0.13938969638793922
143618581907.0905,0.46260817983950275,-0.5691744128273
143630806845.9658,0.4637822454537978,-0.9874986022199411
143643031784.8411,0.4663700065845624,-1.418509298018575
143655256723.7164,0.4679362409375912,-1.8512106659528937
143667481662.5917,0.4690495856978693,-2.276279948908193
143679706601.467,0.4695258095300908,-2.708429050241105
143691931540.3423,0.4696353320881084,-3.141270968346672
143704156479.2176,0.46677132340014615,2.7064564262023727
143716381418.0929,0.4664436025146325,2.278522139034097
143728606356.9682,0.4680252441168349,1.8514518781372198
143740831295.8435,0.4664866104581424,1.4231430511759133
143753056234.7188,0.46685552295734484,0.9949671143717788
143765281173.5941,0.46667013369773336,0.5703653568896817
143777506112.4694,0.4661644498868627,0.13783330994838713
143789731051.3447,0.46562247670978085,-0.2971689500220792
143801955990.22,0.4657827720365105,-0.7143873833410483
143814180929.0953,0.4682616948553648,-1.1464475539233905
143826405867.9706,0.4698890616000019,-1.578280446403913
143838630806.846,0.470139747047211,-2.0065670246554417
143850855745.7213,0.4693628315992352,-2.4437275453761504
143863080684.5966,0.46701517492804023,-2.874610130748439
143875305623.4719,0.463641792883491,2.9874533418585183
143887530562.3472,0.46326625175926545,2.5652913574638485
143899755501.2225,0.46529787555078295,2.1460088224763334
143911980440.0978,0.46813338721644193,1.716540002369844
143924205378.9731,0.47065736127878277,1.284898555145644
143936430317.8484,0.47231384375508456,0.8588666280348773
143948655256.7237,0.473181890988479,0.4287086688501425
143960880195.599,0.4729344324978818,-0.007234330368222936
143973105134.4743,0.4711195298072068,-0.43917046482269995
143985330073.3496,0.4718359214896335,-0.8630209679034339
143997555012.225,0.47152947745167545,-1.2863382898498654
144009779951.1003,0.4724009825734497,-1.7262772433701938
144022004889.9756,0.4728259618887192,-2.1485284757546874
144034229828.8509,0.47155640523213693,-2.581242313149227
144046454767.7262,0.47076879588054354,-3.0095795734641766
144058679706.6015,0.46727229410490995,2.844078818993332
144070904645.4768,0.4684364542952728,2.429322057659111
144083129584.3521,0.4711168248407979,2.0019425271310944
144095354523.2274,0.4721031333656281,1.566928611559234
144107579462.1027,0.47328448414500285,1.1367432178525956
144119804400.978,0.47268019253216537,0.7039957956396242
144132029339.8533,0.4709547602423035,0.2787811496860442
144144254278.7286,0.4679745040284145,-0.14800616532525404
144156479217.6039,0.46721063515101324,-0.5705692701561752
144168704156.4792,0.4699947887249846,-0.9877105915956146
144180929095.3545,0.47333709674066504,-1.4234768013452048
144193154034.2298,0.47532767336689763,-1.8560757635288987
144205378973.1051,0.4767608222995128,-2.2856330572622703
144217603911.9804,0.47623731059325386,-2.7140604757843323
144229828850.8557,0.4734749980662435,3.1360660154551923
144242053789.7311,0.4711757903956399,2.7153555922146153
144254278728.6064,0.4722994652147098,2.29020366713383
144266503667.4817,0.4746686736665104,1.858394705592641
144278728606.357,0.4763337674196582,1.429193480672095
144290953545.2323,0.47771449686414835,0.9916113706548517
144303178484.1076,0.4753840477494807,0.5602789464036518
144315403422.9829,0.4724654672096786,0.11957744409569043
144327628361.8582,0.46806463304292817,-0.30496429608706105
144339853300.7335,0.46702789336889067,-0.7252537599674221
144352078239.6088,0.46767062412349913,-1.1428663199382012
144364303178.4841,0.46942052402156587,-1.5708781180027978
144376528117.3594,0.4714864627287401,-2.0014017864803346
144388753056.2347,0.4735070777733236,-2.4285337905551674
144400977995.11,0.4751162485781935,-2.8658061115304627
144413202933.9853,0.47376061220060395,2.985501042259385
144425427872.8606,0.4733127808305082,2.5616941604015526
144437652811.7359,0.4744517016965755,2.1296631791321623
144449877750.6112,0.47426747781695633,1.7037270285263124
144462102689.4865,0.4748282165586228,1.2744669840502783
144474327628.3619,0.4758777484096993,0.8434561210156133
144486552567.2372,0.47623215850528733,0.41431947777780354
144498777506.1125,0.47532996320089727,-0.01944087091824465
144511002444.9878,0.4770663752854716,-0.44657112059108073
144523227383.8631,0.47784284919276543,-0.8762245235453046
144535452322.7384,0.4773863138843895,-1.3107468080505487
144547677261.6137,0.47779023454479647,-1.7447431817181245
144559902200.489,0.47764059868543923,-2.177149657216855
144572127139.3643,0.47731850510603313,-2.608634266741951
144584352078.2396,0.47383192134445234,-3.0401462332990796
144596577017.1149,0.47265831750797693,2.8169875520648144
144608801955.9902,0.47468636174613593,2.3880957800221823
144621026894.8655,0.4745600861073052,1.9573399928685156
144633251833.7408,0.4751619147350336,1.5260384693797637
144645476772.6162,0.47431174168965695,1.0999127646478188
144657701711.4915,0.47343329350715396,0.6661626269862273
144669926650.3668,0.47094114093575495,0.2350384934714286
144682151589.2421,0.468845937337188,-0.18752753576499218
144694376528.1174,0.4697977056756818,-0.6106580614244271
144706601466.9927,0.4715896177218652,-1.0412558373577407
144718826405.868,0.4731117319247396,-1.4687423431319675
144731051344.7433,0.4744943910833548,-1.9089439648358442
144743276283.6186,0.4751209402742114,-2.336749929260601
144755501222.4939,0.47427502193787663,-2.7693973144295936
144767726161.3692,0.4710893696495669,3.082347604462188
144779951100.2445,0.4694899908740758,2.6591106202609036
144792176039.1198,0.4692884172565823,2.2356366347355983
144804400977.9951,0.46789366797384063,1.8042528954625687
144816625916.8704,0.4675869342795935,1.3741192240825284
144828850855.7457,0.4664726637897727,0.9516022195032829
144841075794.621,0.4648514643201752,0.5212690434305725
144853300733.4963,0.46346515466487553,0.10342378169319903
144865525672.3716,0.46577580509504557,-0.3176760725240508
144877750611.247,0.4688458742723891,-0.7500951752506514
144889975550.1223,0.47020857328276305,-1.181673294378475
144902200488.9976,0.4697029404510607,-1.6093576530910532
144914425427.8729,0.4687111600472281,-2.0408610035018024
144926650366.7482,0.46752996581045825,-2.4612593549005095
144938875305.6235,0.4658167391282915,-2.8879964002903775
144951100244.4988,0.466163663836993,2.977679875729079
144963325183.3741,0.4683445129599623,2.550826999602837
144975550122.2494,0.4699124856793886,2.122989243780866
144987775061.1247,0.4700406707010536,1.6893748312387828
145000000000.0,0.46837796573316043,1.2648427704709189
145012224938.8753,0.46668324562824093,0.8345432275308904
145024449877.7506,0.4651900650378916,0.4124296930535221
145036674816.6259,0.46498944044616536,-0.0023357172972661515
145048899755.5012,0.46839288657053396,-0.42736570141331975
145061124694.3765,0.4723872011042101,-0.8572111154967197
145073349633.2518,0.475570029267593,-1.287034465781702
145085574572.1271,0.47633525299873863,-1.7222028949028443
145097799511.0024,0.4755451588860011,-2.1579765430672264
145110024449.8778,0.4707915816303134,-2.58562481888236
145122249388.7531,0.4680554416732368,-3.010484741429125
145134474327.6284,0.4714769290632767,2.857882551220525
145146699266.5037,0.4763871470573923,2.4292378123309346
145158924205.379,0.4780870289167906,1.9956043584412544
145171149144.2543,0.4790922248526342,1.559933400323903
145183374083.1296,0.477756559536229,1.1202243869527668
145195599022.0049,0.4747705047489375,0.6903866662609333
145207823960.8802,0.47114051257187883,0.2667268627141719
145220048899.7555,0.4720448191018003,-0.15527705545413867
145232273838.6308,0.4756917514821863,-0.5772199038736758
145244498777.5061,0.47854555520131553,-1.0127407304926066
145256723716.3814,0.4800998623924053,-1.4492249933493804
145268948655.2567,0.4806254071496243,-1.8801365967453267
145281173594.132,0.478815548048066,-2.318808823591724
145293398533.0073,0.47699391406524555,-2.748778486234727
145305623471.8826,0.47505118652721984,3.1085828573572063
145317848410.7579,0.47744609968524154,2.68171461057308
145330073349.6332,0.47884906837459973,2.250029594375606
145342298288.5085,0.4798946918463578,1.818097762606802
145354523227.3839,0.4786002626657036,1.3822801336290895
145366748166.2592,0.4773051939710347,0.945703402732064
145378973105.1345,0.4737685367955498,0.5154939359080866
145391198044.0098,0.4719736236377803,0.09302171237922158
145403422982.8851,0.4747437682404539,-0.3246568113351401
145415647921.7604,0.47893069725121745,-0.7596913184929069
145427872860.6357,0.48146481620096887,-1.1924654862309065
145440097799.511,0.4824882799318061,-1.6306855986438968
145452322738.3863,0.48125216348547856,-2.0687168509893663
145464547677.2616,0.47736573813639105,-2.5031161835880287
145476772616.1369,0.4737600291719146,-2.927250218007368
145488997555.0122,0.47427706101750067,2.9357145004136798
145501222493.8875,0.4775506155016346,2.511325867627458
145513447432.7629,0.48030358335220713,2.0762427907044083
145525672371.6382,0.4806513022364233,1.6432806163987024
145537897310.5135,0.4798602638590678,1.2015065478454676
145550122249.3888,0.474533275996348,0.7712566618073706
145562347188.2641,0.46749410418501686,0.34652777693184716
145574572127.1394,0.4669425424485817,-0.06523912751546752
145586797066.0147,0.4709250926109841,-0.49063096890374025
145599022004.89,0.4749884392379505,-0.9171730266333068
145611246943.7653,0.4771327235299945,-1.3535667159839924
145623471882.6406,0.47781055187562194,-1.7859427433362265
145635696821.5159,0.47506735237481035,-2.2189559677590895
145647921760.3912,0.4690714870361587,-2.6515347556222753
145660146699.2665,0.46500100551268514,-3.0649301301442735
145672371638.1418,0.4661711239803356,2.800248767461299
145684596577.0171,0.4698237887838577,2.3760162284938384
145696821515.8924,0.47313126748560314,1.9531618046244175
145709046454.7677,0.47570884593387086,1.5192622524141068
145721271393.643,0.475908453958186,1.0879099817681561
145733496332.5183,0.47271186457598463,0.6595533409588488
145745721271.3937,0.47027674583511603,0.23504816677550386
145757946210.269,0.47197995417754146,-0.18350020175206308
145770171149.1443,0.47460638735755034,-0.6130758619996836
145782396088.0196,0.4767320315184198,-1.0459712594152049
145794621026.8949,0.47844582332348884,-1.4768477191391227
145806845965.7702,0.4777854260855235,-1.9093839186745443
145819070904.6455,0.47523656983550727,-2.338983316620202
145831295843.5208,0.4712610582388368,-2.7574754143805937
145843520782.3961,0.4721522942514012,3.104488899645093
145855745721.2714,0.47465307285422836,2.681982292773778
145867970660.1467,0.47612857276961734,2.247774250769335
145880195599.022,0.47800844880893717,1.8185453123822757
145892420537.8973,0.47842200771836624,1.3820430365743568
145904645476.7726,0.4770087189272127,0.9425562323420821
145916870415.6479,0.4729816065537069,0.5221774248228643
145929095354.5232,0.4713949711105181,0.10468175493831952
145941320293.3985,0.47364928229009046,-0.32385276091315374
145953545232.2738,0.47659687924454425,-0.7495873411622364
145965770171.1491,0.4780277303683327,-1.1800917843185426
145977995110.0244,0.4782381294806761,-1.6198118660187968
145990220048.8998,0.47828920145326825,-2.055058679324566
146002444987.7751,0.4753545909777122,-2.489878905782444
146014669926.6504,0.4714382756786607,-2.9075131005674666
146026894865.5257,0.47164088351431877,2.952089337150771
146039119804.401,0.47377123717366193,2.5213536098492413
146051344743.2763,0.4743431523753763,2.0929962458175067
146063569682.1516,0.4767325828410033,1.6643253124154371
146075794621.0269,0.4764729917832204,1.2324633677519938
146088019559.9022,0.47611920508720423,0.8000674761684641
146100244498.7775,0.47326674215468584,0.3725342730542203
146112469437.6528,0.4743268678060375,-0.05450643082907097
146124694376.5281,0.4761593496785735,-0.4837754959893379
146136919315.4034,0.4759161334739723,-0.9163008109211436
146149144254.2787,0.47636173818978633,-1.3490850116092064
146161369193.154,0.4767488004206266,-1.7864866577188903
146173594132.0293,0.47557912340337405,-2.2138022040033563
146185819070.9046,0.4738231102942654,-2.640899214362217
146198044009.7799,0.4748142862078255,-3.0620968514908027
146210268948.6552,0.47858333518568535,2.790341521267956
146222493887.5306,0.4787224332085629,2.3541559165105674
146234718826.4059,0.4786242493219564,1.9191435206936185
146246943765.2812,0.47611032065685616,1.4821847034296045
146259168704.1565,0.4727289311516135,1.0500634824000161
146271393643.0318,0.4690292235352943,0.6266833732451721
146283618581.9071,0.4701235015245486,0.20881214316287422
146295843520.7824,0.4719549357648043,-0.21419042635364033
146308068459.6577,0.4740506090243376,-0.6479317274296691
146320293398.533,0.47499444173099514,-1.0788465347245133
146332518337.4083,0.4755037119630658,-1.5098740834170008
146344743276.2836,0.4744740065768974,-1.9437620388632828
146356968215.1589,0.4721948875025553,-2.3783106411728894
146369193154.0342,0.47099023309961935,-2.8031945813072765
146381418092.9096,0.4717462931324214,3.060753906958521
146393643031.7849,0.47312014942257685,2.624170096698726
146405867970.6602,0.4741110128136935,2.2014977731130756
146418092909.5355,0.473897521691708,1.769433325254657
146430317848.4108,0.47402499019817695,1.3371468760225418
146442542787.2861,0.4729648842190354,0.9075433441620884
146454767726.1614,0.47317085758070665,0.4915450604049407
146466992665.0367,0.4759423213843695,0.054981499579582024
146479217603.912,0.47701537549811784,-0.36893544950073487
146491442542.7873,0.4776900585612619,-0.806858888026466
146503667481.6626,0.476152550439742,-1.2378712714555804
146515892420.5379,0.47446794975926093,-1.6681260557536028
146528117359.4132,0.46981604823819156,-2.0996072019550804
146540342298.2885,0.46897310637619477,-2.517102654412307
146552567237.1638,0.47073658341803604,-2.9427882219727772
146564792176.0391,0.473138053069978,2.919664669589646
146577017114.9144,0.4742311857837183,2.4884913443880046
146589242053.7897,0.4747302542748317,2.0548986557011473
146601466992.665,0.475050935643298,1.6273671040270017
146613691931.5403,0.4734776447304968,1.197596603673538
146625916870.4157,0.4711464788671242,0.7701430537704463
146638141809.291,0.4715661168016432,0.34601033525227487
146650366748.1663,0.4729399216979756,-0.0800102368086516
146662591687.0416,0.4741724627234119,-0.5095252368313244
146674816625.9169,0.4741213329561102,-0.9412825613847362
146687041564.7922,0.4731181965048297,-1.3695263201817018
146699266503.6675,0.4698556907605564,-1.7991563079295525
146711491442.5428,0.4671236871153435,-2.223484061996117
146723716381.4181,0.46698278554267797,-2.6396178080750166
146735941320.2934,0.46846895438588637,-3.0679029724299927
146748166259.1687,0.47136608835546223,2.7867089121904622
146760391198.044,0.47414013366992785,2.35501183798278
146772616136.9193,0.47493127565649,1.9226348455301734
146784841075.7946,0.47276509465647376,1.487541821545951
146797066014.6699,0.468647126161142,1.0690516938146366
146809290953.5452,0.466920980435963,0.6438376831087825
146821515892.4205,0.4670696359528534,0.22076386242377238
146833740831.2958,0.46819743264920083,-0.19799589493456482
146845965770.1711,0.4700007999199732,-0.6230966138974338
146858190709.0465,0.4719444198829685,-1.055533180094145
146870415647.9218,0.47377396218344425,-1.4967610439620938
146882640586.7971,0.47106594665544527,-1.9250883210938665
146894865525.6724,0.4682765761744467,-2.349536201888874
146907090464.5477,0.46651237787569516,-2.772563373733661
146919315403.423,0.46566210769155975,3.0786863316787083
146931540342.2983,0.4651637271398857,2.6579576561272904
146943765281.1736,0.46659843059606293,2.233974576473482
146955990220.0489,0.46901530738565206,1.800854856016453
146968215158.9242,0.47110306010768477,1.3784657649979455
146980440097.7995,0.4731073237054775,0.9507546533128939
146992665036.6748,0.4747629826471922,0.5039844879580994
147004889975.5501,0.47397488968047524,0.07297837880539146
147017114914.4254,0.4732676664660642,-0.3548258182118091
147029339853.3007,0.4708796281214334,-0.7906956380540116
147041564792.176,0.4709618302694805,-1.2095525624333539
147053789731.0513,0.471023735107399,-1.6400246139545522
147066014669.9266,0.47208184693044647,-2.0649481849975735
147078239608.8019,0.47582000485723785,-2.498661936544368
147090464547.6773,0.4764125410509448,-2.9328673682855815
147102689486.5526,0.47519459570618916,2.912375389620956
147114914425.4279,0.47296266519405883,2.4809680797884925
147127139364.3032,0.4715740190228805,2.0475814864691664
147139364303.1785,0.47064578889687114,1.62967773429417
147151589242.0538,0.47030232764678453,1.2033056482558913
147163814180.9291,0.4739980271917782,0.779962104174042
147176039119.8044,0.4763136004677481,0.3452039541681449
147188264058.6797,0.4766113599230539,-0.08927974854645329
147200488997.555,0.47501641073422407,-0.5215335054924398
147212713936.4303,0.473290064006695,-0.9596811996431333
147224938875.3056,0.47327873559554046,-1.3850039463938213
147237163814.1809,0.47237052015318354,-1.8110679209470224
147249388753.0562,0.4762271435269437,-2.241248059088685
147261613691.9316,0.4789515611074761,-2.6698419345001017
147273838630.8069,0.4800100302286098,-3.107380935837046
147286063569.6822,0.47665673096986266,2.7477333481462725
147298288508.5575,0.47314659656550634,2.316643800234913
147310513447.4328,0.4711040638560042,1.8934725914035777
147322738386.3081,0.47026352457834697,1.4724257079025536
147334963325.1834,0.475033289788801,1.0551397419515642
147347188264.0587,0.479993688083149,0.6230580404215376
147359413202.934,0.483861026954352,0.19260748901348584
147371638141.8093,0.484292350323055,-0.24250546256724037
147383863080.6846,0.4817156468376582,-0.6824928301661041
147396088019.5599,0.4797486581912582,-1.1126539002401723
147408312958.4352,0.47659150791932225,-1.5392524987463359
147420537897.3105,0.47718396170617483,-1.9549704638126366
147432762836.1858,0.4800861404455965,-2.3859571212161383
147444987775.0611,0.4809916508157258,-2.823246470903435
147457212713.9364,0.4774840814658339,3.018229622328345
147469437652.8117,0.4722882606581459,2.596209024791719
147481662591.687,0.46714883062308604,2.1766602984853543
147493887530.5624,0.46245566192822135,1.7619322969845264
147506112469.4377,0.46353671729711554,1.3508891061097075
147518337408.313,0.4701863713888288,0.9326598933151772
147530562347.1883,0.4779380364669957,0.5076817990106229
147542787286.0636,0.4817138308970349,0.07291860916151545
147555012224.9389,0.48107470381453205,-0.366939350404653
147567237163.8142,0.4772614217117436,-0.8011304480460589
147579462102.6895,0.4718385190804304,-1.2277195234994775
147591687041.5648,0.4679943678132103,-1.6419350473922525
147603911980.4401,0.47024842022299357,-2.053601927765617
147616136919.3154,0.47620935790219965,-2.4759769913218124
147628361858.1907,0.4818777497898568,-2.9091044887712485
147640586797.066,0.48543764052391986,2.941507359914598
147652811735.9413,0.4861565574105389,2.4984322853037386
147665036674.8166,0.4823940194372447,2.05603418004922
147677261613.6919,0.4756835186238306,1.6368980897475929
147689486552.5672,0.47520662001589414,1.2207508527098117
147701711491.4425,0.48022176544757966,0.7949897067671724
147713936430.3178,0.48502997647665264,0.3697092185004833
147726161369.1932,0.4875788867027456,-0.06561380319548765
147738386308.0685,0.48795756323691364,-0.5140833245054351
147750611246.9438,0.484596461246613,-0.943061045796863
147762836185.8191,0.47845891136220337,-1.3719109900701523
147775061124.6944,0.47547734890913607,-1.7891382070499087
147787286063.5697,0.4782440184836101,-2.2141404986143596
147799511002.445,0.4828270769640225,-2.6449311218482623
147811735941.3203,0.48527534883055545,-3.081159114728213
147823960880.1956,0.4866852365131936,2.7650410401439895
147836185819.0709,0.4832899626215191,2.3267218309302327
147848410757.9462,0.4780235829745487,1.8908017909910488
147860635696.8215,0.4711660413488709,1.4699752726304232
147872860635.6968,0.4712189894429204,1.0546375062699909
147885085574.5721,0.4759269376416061,0.6346307102440252
147897310513.4474,0.480604312846578,0.20259659532034233
147909535452.3228,0.48550593551138127,-0.23466982656440785
147921760391.1981,0.48707824783408377,-0.6783449524297932
147933985330.0734,0.48403937610266784,-1.1179397119355041
147946210268.9487,0.477818500472266,-1.5504411203357238
147958435207.824,0.47578767011030204,-1.9681450495514994
147970660146.6993,0.4778471013876673,-2.3942285325296226
147982885085.5746,0.4803679529427578,-2.82009667487966
147995110024.4499,0.48388530512778155,3.0266286184303204
148007334963.3252,0.48520278737013084,2.5860843599667374
148019559902.2005,0.4824634127776353,2.1407793315773462
148031784841.0758,0.4749316557056158,1.7103104815946115
148044009779.9511,0.4713158186794796,1.2931102581674505
148056234718.8264,0.4733987510684349,0.8711740810533813
148068459657.7017,0.47638464916938317,0.45138945196509644
148080684596.577,0.4793077639602337,0.019907446053708745
148092909535.4523,0.481617162227843,-0.4175679768674306
148105134474.3276,0.4817274371502402,-0.8553870316036025
148117359413.2029,0.4763064219651549,-1.2925065043110135
148129584352.0783,0.4690513852908715,-1.7150609458442878
148141809290.9536,0.4692611590933192,-2.132688565044298
148154034229.8289,0.47080097890453926,-2.5606213965218716
148166259168.7042,0.47354478443686815,-2.9838162175083167
148178484107.5795,0.47769529776958913,2.874093903416195
148190709046.4548,0.4796238632657671,2.4349532228947486
148202933985.3301,0.4790161685887551,1.9984734864452542
148215158924.2054,0.4744241567791721,1.5653153990861426
148227383863.0807,0.472952479048908,1.1447397795612833
148239608801.956,0.47383311611510615,0.7217786256638297
148251833740.8313,0.47502246025314565,0.3003683918598047
148264058679.7066,0.477003866493393,-0.1295277444870759
148276283618.5819,0.4795014803201945,-0.5577007078631285
148288508557.4572,0.4799653970074851,-0.9949532626387172
148300733496.3325,0.47565239772351026,-1.4270922402783937
148312958435.2078,0.47314612790447685,-1.8506937180823018
148325183374.0831,0.4735967927253876,-2.2685894409198832
148337408312.9584,0.4750248735759734,-2.6914962711263035
148349633251.8337,0.4762269885086335,-3.126632594723557
148361858190.7091,0.47833847788052886,2.7279789414319815
148374083129.5844,0.47913782326077425,2.2984518648109833
148386308068.4597,0.4757563663427192,1.8621614710614924
148398533007.335,0.4740402385617151,1.4383696668824502
148410757946.2103,0.4735088442179681,1.01507920018542
148422982885.0856,0.47310603096564147,0.5919384654421892
148435207823.9609,0.4733765467068054,0.1640405023526722
148447432762.8362,0.47368319496938294,-0.2589487846330768
148459657701.7115,0.4748746071414009,-0.686578509664214
148471882640.5868,0.47327939955579623,-1.11698845791796
148484107579.4621,0.4716365713401649,-1.5445314131306598
148496332518.3374,0.4733276370358253,-1.9687624011846756
148508557457.2127,0.4739169306482501,-2.392630259113664
148520782396.088,0.475299016268324,-2.8306301554785045
148533007334.9633,0.4752352830692233,3.0250068599534563
148545232273.8386,0.47477318397306306,2.5922786124864396
148557457212.7139,0.4708628710064471,2.16165812905227
148569682151.5892,0.4669233725796455,1.7297258899442471
148581907090.4645,0.4675912298639959,1.3138401218795928
148594132029.3398,0.4681304742242053,0.8855814306013056
148606356968.2152,0.4681308531756526,0.460632502472258
148618581907.0905,0.46782702685141897,0.03397334299702935
148630806845.9658,0.4675035582105087,-0.3956774348732972
148643031784.8411,0.4669603756538651,-0.8287444035921866
148655256723.7164,0.4661063914493299,-1.2500460391004276
148667481662.5917,0.4679825757495578,-1.6706906844337943
148679706601.467,0.4718414198656644,-2.100052519601042
148691931540.3423,0.4740847248847643,-2.5344807144794514
148704156479.2176,0.47541767722714573,-2.970202144018513
148716381418.0929,0.47349644538080776,2.8780438912183093
148728606356.9682,0.47182863931564945,2.449413250924407
148740831295.8435,0.46868039250960364,2.02407989093628
148753056234.7188,0.46932891621673384,1.6029959288570228
148765281173.5941,0.47275476628915175,1.1773466973313746
148777506112.4694,0.4752355520961403,0.7435957533488332
148789731051.3447,0.4770355029047822,0.3088145557942846
148801955990.22,0.4779558541505574,-0.1254836985850247
148814180929.0953,0.47599262416287813,-0.5636794108280146
148826405867.9706,0.47213105565946245,-0.9920305131278204
148838630806.846,0.47210292434222056,-1.4204838491834857
148850855745.7213,0.47298031205766133,-1.8475335036648883
148863080684.5966,0.47546054951825645,-2.2762220013914347
148875305623.4719,0.478159035925689,-2.7031812841979974
148887530562.3472,0.47815658968477637,-3.135990423697101
148899755501.2225,0.47698747543281356,2.7068393194545797
148911980440.0978,0.47365108650847726,2.2779306352358932
148924205378.9731,0.4722600650443226,1.8582987878717827
148936430317.8484,0.4741017077178843,1.4284989407902404
148948655256.7237,0.47685171351814826,1.0065302596816508
148960880195.599,0.4792644939451811,0.5668771359162098
148973105134.4743,0.4791969591551646,0.13446506746056738
148985330073.3496,0.47857327161161695,-0.2990340667133189
148997555012.225,0.4755689821093912,-0.7320822482927396
149009779951.1003,0.47300780320818786,-1.1521188548659484
149022004889.9756,0.4745722511440676,-1.5805363276343745
149034229828.8509,0.47613394161019773,-2.008744834529045
149046454767.7262,0.4777582787200035,-2.436723242589535
149058679706.6015,0.4801240937531247,-2.8757683734647435
149070904645.4768,0.4794052021864614,2.9738267905139177
149083129584.3521,0.47554715531724884,2.54396852991774
149095354523.2274,0.47186329022828416,2.116692930411404
149107579462.1027,0.4702098362706017,1.7004078927586648
149119804400.978,0.46869015022025745,1.2780783472556987
149132029339.8533,0.46946507541693505,0.8516607664297414
149144254278.7286,0.47166591522622453,0.4308566281746151
149156479217.6039,0.47412862043250914,0.006228133975147789
149168704156.4792,0.4759750466837203,-0.4249771461339295
149180929095.3545,0.4754274535936312,-0.856083923592238
149193154034.2298,0.4768438613860397,-1.282377563612954
149205378973.1051,0.47610213371281535,-1.7153090046614097
149217603911.9804,0.4737557036320884,-2.141614965268266
149229828850.8557,0.4736870423669475,-2.562501272242336
149242053789.7311,0.4749614430784455,-2.986783199344776
149254278728.6064,0.4762287374320926,2.8757432602838753
149266503667.4817,0.4795954811175606,2.4516881232984593
149278728606.357,0.482712100537224,2.016507139031246
149290953545.2323,0.4846181090998025,1.5845652385321125
149303178484.1076,0.4846429691281364,1.148531675825743
149315403422.9829,0.48360919607430797,0.7183128510971868
149327628361.8582,0.48203199959793497,0.2963042489579085
149339853300.7335,0.48223478987942175,-0.1391797872938278
149352078239.6088,0.48181100401560006,-0.5653111361698698
149364303178.4841,0.4830168696529501,-0.9906069220505943
149376528117.3594,0.48266908108367007,-1.4272764680233028
149388753056.2347,0.4824173709769939,-1.8594085926234623
149400977995.11,0.47936322331961945,-2.290817939790324
149413202933.9853,0.476952754100159,-2.7158902721263045
149425427872.8606,0.47457129691392724,3.138886413197401
149437652811.7359,0.4739502467594206,2.7203340185020686
149449877750.6112,0.4770186043227115,2.297750312006719
149462102689.4865,0.48312438370487265,1.876413809054795
149474327628.3619,0.4833421776037675,1.4315470204787053
149486552567.2372,0.4812979428056326,1.0008977042037057
149498777506.1125,0.4781280501286914,0.5664299717583792
149511002444.9878,0.476084681267227,0.13936606814787073
149523227383.8631,0.47460366860184616,-0.2861993601330213
149535452322.7384,0.47650700796230955,-0.7014382456998809
149547677261.6137,0.4808533733585427,-1.1285963375186057
149559902200.489,0.4838415588968702,-1.562880161996078
149572127139.3643,0.48336575514272223,-1.9972900864964076
149584352078.2396,0.48040082540981605,-2.43291356046959
149596577017.1149,0.47698483931008867,-2.8599585245946693
149608801955.9902,0.4748901819254281,2.9962159799608634
149621026894.8655,0.4766200750516097,2.5766368538373863
149633251833.7408,0.482654423202964,2.1587495919040047
149645476772.6162,0.486545592465026,1.7151296461805385
149657701711.4915,0.4879155734213082,1.273596210093195
149669926650.3668,0.48393658945934337,0.8377700769998159
149682151589.2421,0.4790659758441485,0.4065841227950244
149694376528.1174,0.4747088005397683,-0.01843358888504693
149706601466.9927,0.47286771647304915,-0.4348211728206677
149718826405.868,0.4793592096237533,-0.8525257430759974
149731051344.7433,0.486400042755906,-1.2791357234706149
149743276283.6186,0.4911926125886135,-1.7225259867392833
149755501222.4939,0.492762441761874,-2.1657413588700574
149767726161.3692,0.49009351351090547,-2.602027016654425
149779951100.2445,0.4853581813593747,-3.0378187226129505
149792176039.1198,0.48206843037238484,2.8234566327555513
149804400977.9951,0.48233731946266317,2.40195844982622
149816625916.8704,0.4890534897243488,1.974395065493104
149828850855.7457,0.49289793346274996,1.53531557370856
149841075794.621,0.4935842208195475,1.0928154125161318
149853300733.4963,0.4896453749294707,0.6532218225652915
149865525672.3716,0.4846331517848219,0.22049408777748233
149877750611.247,0.47727582539668945,-0.20021081014330466
149889975550.1223,0.47598774059535237,-0.6158194690372114
149902200488.9976,0.47957461663089535,-1.0349641676897612
149914425427.8729,0.48555134766722463,-1.4599241957686964
149926650366.7482,0.4880531293084475,-1.8992750976435633
149938875305.6235,0.4875493800586848,-2.3418251049199403
149951100244.4988,0.4825124306071578,-2.784298014922655
149963325183.3741,0.4749258030796329,3.077627935832792
149975550122.2494,0.47072996469646955,2.6604994881018835
149987775061.1247,0.4728705533729433,2.2434276931782167
150000000000.0,0.4783893124900463,1.8289081695946616
150012224938.8753,0.48430451829018134,1.3910711893697116
150024449877.7506,0.48702515009173536,0.9572122750401723
150036674816.6259,0.4845209772226471,0.5119295301450174
150048899755.5012,0.47504983452687727,0.07649392467390957
150061124694.3765,0.46707565877431234,-0.34438081419974154
150073349633.2518,0.46784471968386376,-0.7545554589327924
150085574572.1271,0.4709171396861392,-1.1680837842076264
150097799511.0024,0.4768169294801616,-1.6003451026079256
150110024449.8778,0.4817354052195793,-2.0313943748243157
150122249388.7531,0.48300569381162967,-2.4797396702594816
150134474327.6284,0.47632736420134897,-2.9258109533600276
150146699266.5037,0.464580077448733,2.9321365845847027
150158924205.379,0.4594314274472712,2.5194957247384804
150171149144.2543,0.4604608444462087,2.107760025098254
150183374083.1296,0.46424998362303027,1.697063044113885
150195599022.0049,0.47107517416644373,1.2817063440857885
150207823960.8802,0.4783722012696878,0.8427980967826345
150220048899.7555,0.4823700493749498,0.40504648798468257
150232273838.6308,0.4794185058548872,-0.04365426213962219
150244498777.5061,0.47257195759236065,-0.4702430128946062
150256723716.3814,0.4698516918381388,-0.8886206017774021
150268948655.2567,0.47078883555330536,-1.3140087665866786
150281173594.132,0.47278080840714154,-1.7263631519025928
150293398533.0073,0.475563531470002,-2.1584648191204145
150305623471.8826,0.4794685663931486,-2.5990292561881185
150317848410.7579,0.47732014085780844,-3.0310928113459745
150330073349.6332,0.4704141540111739,2.8190372393583862
150342298288.5085,0.46970749036444637,2.398489261082148
150354523227.3839,0.47172693875292815,1.9765539700099128
150366748166.2592,0.47499132983075704,1.5559591822330678
150378973105.1345,0.4794529640513579,1.1269932644776641
150391198044.0098,0.4821287135976717,0.6890296836677631
150403422982.8851,0.480857755980945,0.24339616682320436
150415647921.7604,0.4739881184782913,-0.18810437863334345
150427872860.6357,0.4680583971394509,-0.6108479303357033
150440097799.511,0.4663039982564126,-1.030708033937956
150452322738.3863,0.4658200204501109,-1.4496612773941444
150464547677.2616,0.4689725414435038,-1.8742955245358266
150476772616.1369,0.47424830991669836,-2.28997999384974
150488997555.0122,0.4770988379306068,-2.7276627573133014
150501222493.8875,0.4757506452756818,3.1167956376417654
150513447432.7628,0.47435780481380707,2.690578664902656
150525672371.6382,0.4748425942223081,2.2562328610845874
150537897310.5135,0.47534690439637295,1.82660190364772
150550122249.3888,0.4760408372544273,1.3959997341347299
150562347188.2641,0.4760755257502254,0.9633541898073892
150574572127.1394,0.47531092376102296,0.5330285403930753
150586797066.0147,0.47202431806453654,0.09962954617005429
150599022004.89,0.4692901978471312,-0.3201796332868233
150611246943.7653,0.47110007089257,-0.745020206628361
150623471882.6406,0.47345212939127945,-1.1667275646662427
150635696821.5159,0.47487803009079455,-1.5940679952716756
150647921760.3912,0.47668214241528534,-2.02486362361691
150660146699.2665,0.47763217491612936,-2.4575246365362875
150672371638.1418,0.4758378312499197,-2.8878205855609855
150684596577.0171,0.47261497816879794,2.9720013981333024
150696821515.8924,0.4730627678986276,2.5407493349948562
150709046454.7677,0.47496534509944877,2.1156681547321883
150721271393.643,0.4742024388290089,1.6928955476573002
150733496332.5183,0.4750590488224386,1.259680870994613
150745721271.3937,0.4753665003343182,0.8346740309389178
150757946210.269,0.4742133703859877,0.3987558303935258
150770171149.1443,0.47315705034814964,-0.023079063399360077
150782396088.0196,0.47528260725600413,-0.4452007774865853
150794621026.8949,0.4783595697717761,-0.8746073346295136
150806845965.7702,0.48050227152180935,-1.3059055528264039
150819070904.6455,0.4807057622997645,-1.736129463487597
150831295843.5208,0.48046980301638614,-2.1715882462414595
150843520782.3961,0.47914212376132775,-2.6013631236735897
150855745721.2714,0.4770862081178743,-3.024541043762113
150867970660.1467,0.479428714691338,2.833996735005114
150880195599.022,0.4824198221529899,2.4082930908989333
150892420537.8973,0.4852502788704816,1.9750686688014238
150904645476.7726,0.4860624741724984,1.5373744072792117
150916870415.6479,0.48502927729858064,1.1002448989550588
150929095354.5232,0.4827285927903306,0.6625165289210724
150941320293.3985,0.4788299354345344,0.23402317561256136
150953545232.2738,0.4772469520086947,-0.18591428877618513
150965770171.1491,0.4781049124895398,-0.6133974359325619
150977995110.0244,0.4796051579186317,-1.0452472175304888
150990220048.8998,0.4782803516759503,-1.4746623943103638
151002444987.7751,0.4762318663271115,-1.9043359406545952
151014669926.6504,0.4733260093481539,-2.338753712271421
151026894865.5257,0.469261169773136,-2.761088523106997
151039119804.401,0.46723174299600334,3.102590408947611
151051344743.2763,0.47025826071512306,2.6856046262421835
151063569682.1516,0.47512288635744493,2.2572566048452285
151075794621.0269,0.4784362418059976,1.8237602031627824
151088019559.9022,0.47963819807414027,1.3879005767613253
151100244498.7775,0.4773662307790626,0.9506690268192997
151112469437.6528,0.4721572854530767,0.528743728932921
151124694376.5281,0.4701106983924313,0.11192365450085709
151136919315.4034,0.47285720555481964,-0.30857409172970773
151149144254.2787,0.47737140572683195,-0.7386730096461016
151161369193.154,0.4803270569249513,-1.1708543918025338
151173594132.0293,0.4809522265037942,-1.6091510394040052
151185819070.9046,0.4776612883913972,-2.049114434475395
151198044009.7799,0.47199060431875073,-2.4777662490967867
151210268948.6552,0.46759010371301435,-2.904025949292899
151222493887.5306,0.4664473256924144,2.9733990865435165
151234718826.4059,0.47021837331359584,2.5475985465735276
151246943765.2812,0.4753307642925974,2.127612205129786
151259168704.1565,0.4788499765856839,1.6931219645376074
151271393643.0318,0.4801035294154578,1.252414659517944
151283618581.9071,0.47570578825489085,0.8163554582695731
151295843520.7824,0.4704997298573336,0.38847173431850196
151308068459.6577,0.4666696086263954,-0.03637038457725104
151320293398.533,0.46629572449909384,-0.45326843396131045
151332518337.4083,0.46803741136667315,-0.8693880656770633
151344743276.2836,0.4711243675627125,-1.2957284499202069
151356968215.1589,0.4737694121760602,-1.724637706290619
151369193154.0342,0.47470350599692046,-2.1580428362254134
151381418092.9096,0.47263038333347057,-2.5876736205075006
151393643031.7849,0.4714965984681192,-3.012130126108429
151405867970.6602,0.4701725829186249,2.8420531377058595
151418092909.5355,0.4714492996965905,2.4157449276596936
151430317848.4108,0.4729247044832148,1.993168093699904
151442542787.2861,0.4762493043869358,1.568927719564434
151454767726.1614,0.4785210876301762,1.134132559970475
151466992665.0367,0.4763171212760307,0.6942903708230981
151479217603.912,0.4743730887656997,0.2634077925708285
151491442542.7873,0.4718628054962826,-0.16017705601687698
151503667481.6626,0.46890608336428624,-0.5864057737544974
151515892420.5379,0.4685339847939186,-1.0167805663569223
151528117359.4132,0.4701902166710629,-1.434623918323711
151540342298.2885,0.4722296483751797,-1.867416184944667
151552567237.1638,0.47424309671346904,-2.296642993245052
151564792176.0391,0.47451730872528275,-2.7277182415159293
151577017114.9144,0.47337520318336884,3.1260721216587464
151589242053.7897,0.46983766746616984,2.6894423467575295
151601466992.665,0.46692397537791597,2.2690496371349735
151613691931.5403,0.46647844682646067,1.8504055320694957
151625916870.4157,0.4680744662304593,1.4242713292326579
151638141809.291,0.4718053625776709,1.0051506066842832
151650366748.1663,0.47772885792471637,0.5702538937870036
151662591687.0416,0.4805344905690083,0.13686194936380838
151674816625.9169,0.479945350305388,-0.3009718265891253
151687041564.7922,0.4767732157380076,-0.7378271025783361
151699266503.6675,0.4722314976294619,-1.1628171257365938
151711491442.5428,0.46932074775144805,-1.5899750571707132
151723716381.4181,0.46941052525763355,-2.017326936721697
151735941320.2934,0.47100043190045965,-2.4317968841602613
151748166259.1687,0.47571649558099377,-2.8622868804024275
151760391198.044,0.47967726358204055,2.991954264846277
151772616136.9193,0.4807955731328849,2.552504808704135
151784841075.7946,0.478818592080898,2.1171398186210473
151797066014.6699,0.47608592209687317,1.6852641553228094
151809290953.5452,0.47436872397901914,1.2521555219209546
151821515892.4205,0.47335290186314843,0.8310321302383362
151833740831.2958,0.4760397879156242,0.40855081702083457
151845965770.1711,0.47820117700330556,-0.032880307145767444
151858190709.0465,0.47725248223597144,-0.46869096545116457
151870415647.9218,0.4735064774527589,-0.8977107745807682
151882640586.7971,0.46777365740527765,-1.326527753417105
151894865525.6724,0.46357945781763,-1.7487061649811442
151907090464.5477,0.46291800954263385,-2.1631528526684995
151919315403.423,0.46871595355791723,-2.580932650719106
151931540342.2983,0.47278151886270875,-3.009604888845451
151943765281.1736,0.4753559772979115,2.833892019417921
151955990220.0489,0.4730468185252305,2.39481596009687
151968215158.9242,0.46897265602306937,1.9640516593459392
151980440097.7995,0.4632683255702569,1.542274072111622
151992665036.6748,0.4602224135584524,1.1271980861004
152004889975.5501,0.4629487170045208,0.7124585845747347
152017114914.4254,0.4698321600504566,0.29162445256966085
152029339853.3007,0.4756391312758376,-0.13451541177628618
152041564792.176,0.47945305326551624,-0.5702557065454427
152053789731.0513,0.4793235498237474,-1.01070868391371
152066014669.9266,0.47579113667156825,-1.4483961143440802
152078239608.8019,0.46982461871661796,-1.8741095955211866
152090464547.6773,0.4692582692818996,-2.28731407533084
152102689486.5526,0.47156565020764374,-2.7039631367749903
152114914425.4279,0.4751223549774851,-3.135626323807769
152127139364.3032,0.47885336939974577,2.7124161455082585
152139364303.1785,0.48001419641001575,2.2788784681082728
152151589242.0538,0.47752483023601006,1.8386201302807876
152163814180.9291,0.47322165934779026,1.4119443679165427
152176039119.8044,0.4714777246286537,0.9940649860699998
152188264058.6797,0.4743808076555054,0.5743653005841515
152200488997.555,0.4778494038195902,0.15049008087013835
152212713936.4303,0.48126949175746064,-0.2818893433722371
152224938875.3056,0.48368267323159003,-0.713967551122354
152237163814.1809,0.4829481343800277,-1.1625496794575614
152249388753.0562,0.4773351350180084,-1.5863741197425827
152261613691.9316,0.4726079959311694,-2.011634254528078
152273838630.8069,0.47259614596679056,-2.4344971200096217
152286063569.6822,0.47659703167419065,-2.8545544500271403
152298288508.5575,0.47994123228286933,3.0004327345103854
152310513447.4328,0.48135662148260133,2.5608510167167484
152322738386.3081,0.47985032999689425,2.1180051113656124
152334963325.1834,0.4729965164710804,1.6799591418957838
152347188264.0587,0.4653233980994479,1.2546325655609858
152359413202.934,0.4630606478667759,0.8399531418216187
152371638141.8093,0.4650137207518514,0.4288259588594686
152383863080.6846,0.4685429240000299,0.008036419523928882
152396088019.5599,0.47474368480733437,-0.4165620674527555
152408312958.4352,0.47913189889368846,-0.856259045982881
152420537897.3105,0.48057799785191996,-1.2928740414923532
152432762836.1858,0.47687439238793056,-1.7292040884132858
152444987775.0611,0.47503257532219684,-2.156076625876526
152457212713.9364,0.4757310232574213,-2.5823412451944385
152469437652.8117,0.47673831423535623,-3.0171741788608752
152481662591.687,0.47914936179256495,2.8310887053679092
152493887530.5624,0.47861399838977514,2.394617171311425
152506112469.4377,0.4732385528737961,1.9501300079806363
152518337408.313,0.4632697962869206,1.5150773934343142
152530562347.1883,0.45478874707271744,1.0973397803408098
152542787286.0636,0.4538683584092381,0.6867731474826535
152555012224.9389,0.45666923057486536,0.2689763966463576
152567237163.8142,0.46130067266476277,-0.14808310352945708
152579462102.6895,0.46691532322364504,-0.5790105387518809
152591687041.5648,0.47172000791284346,-1.0212333999610912
152603911980.4401,0.4688093358030192,-1.459378241441213
152616136919.3154,0.46253168122622507,-1.890332295073107
152628361858.1907,0.4601612813095397,-2.3091751260665547
152640586797.066,0.46088760790629973,-2.7313920022896268
152652811735.9413,0.46413036718516765,3.127498239318286
152665036674.8166,0.4695651131077294,2.70230951245958
152677261613.6919,0.47425279844121354,2.2626823715275988
152689486552.5672,0.47274246436479284,1.8153595820717614
152701711491.4425,0.4655022421133794,1.375180315335457
152713936430.3178,0.45874781253337454,0.9482166255707496
152726161369.1932,0.45389590699937565,0.5304623140767493
152738386308.0685,0.45147304561845825,0.11848020024302928
152750611246.9438,0.45423632867518227,-0.2985429866502246
152762836185.8191,0.4586746828070244,-0.7256104670274348
152775061124.6944,0.46162403626387394,-1.1578655110233742
152787286063.5697,0.4592898470426659,-1.5890341055471058
152799511002.445,0.456803618526235,-2.011082948062008
152811735941.3203,0.45773908550424897,-2.4454240464436494
152823960880.1956,0.45622979422638493,-2.8668558138357727
152836185819.0709,0.4566924953245394,2.9917942578872134
152848410757.9462,0.4583223001771855,2.566467841275219
152860635696.8215,0.46119106210288874,2.1374692126754944
152872860635.6968,0.4602335614619988,1.7050645515001006
152885085574.5721,0.45695301487193546,1.2822677322626912
152897310513.4474,0.4598384077118808,0.8625982604570686
152909535452.3227,0.4627979783151148,0.4323957332216791
152921760391.1981,0.4638199634371279,0.0039010755387788275
152933985330.0734,0.4654016833148188,-0.42665289161423214
152946210268.9487,0.4666947206129957,-0.8592594721148993
152958435207.824,0.46485079890163367,-1.296597812697707
152970660146.6993,0.4611117271176359,-1.7145181089919121
152982885085.5746,0.4626320476966441,-2.134948394575639
152995110024.4499,0.4647968099648196,-2.5646998835820125
153007334963.3252,0.4664447524767108,-2.9890333509372677
153019559902.2005,0.46753337012294155,2.85872932030844
153031784841.0758,0.46814723157001037,2.424360137155599
153044009779.9511,0.4666885574549334,1.9887188270402558
153056234718.8264,0.46010634916703214,1.5620819285483056
153068459657.7017,0.45827831693789994,1.1412551124569044
153080684596.577,0.4589063408524763,0.7211527878241928
153092909535.4523,0.4581727229413725,0.2918459752157153
153105134474.3276,0.4575257172706375,-0.13215871859792658
153117359413.2029,0.4562130106443461,-0.5647666325822998
153129584352.0783,0.45404228601413155,-0.9856941272053378
153141809290.9536,0.45007137776591255,-1.4055220359643463
153154034229.8289,0.45068322506704905,-1.8193879277314498
153166259168.7042,0.4561247593807417,-2.2389771719591876
153178484107.5795,0.46114243858095677,-2.6714804577001874
153190709046.4548,0.4645642586311147,-3.104979799043412
153202933985.3301,0.4652180238954285,2.7479724900223674
153215158924.2054,0.4618986038710639,2.3056313874129595
153227383863.0807,0.45696512904860503,1.8859089534328253
153239608801.956,0.4549772292005203,1.4699843314397558
153251833740.8313,0.45792359141366445,1.046756818420966
153264058679.7066,0.46164838831934374,0.6215018706416289
153276283618.5819,0.4646166062550439,0.19008839191823532
153288508557.4572,0.4682166988461244,-0.24040363268213363
153300733496.3325,0.468626924684314,-0.6764892697181862
153312958435.2078,0.46652170975605084,-1.1078305713573438
153325183374.0831,0.4648496468533835,-1.5364562354932307
153337408312.9584,0.46851442792969356,-1.9536216511180233
153349633251.8337,0.4720069706335229,-2.386298541176934
153361858190.7091,0.47489577520587406,-2.826631692448321
153374083129.5844,0.47474585389417406,3.022797268119281
153386308068.4597,0.4728828339973041,2.5851661555374936
153398533007.335,0.4679531065969809,2.151129357535831
153410757946.2103,0.46378829744008354,1.729211068139138
153422982885.0856,0.4650004263285832,1.3127202031724197
153435207823.9609,0.46816933576523423,0.8823772191845974
153447432762.8362,0.4718603344956604,0.45135329364360893
153459657701.7115,0.47386471237127836,0.0110474242789377
153471882640.5868,0.47242897543908674,-0.4246301020227123
153484107579.4621,0.4657033806438106,-0.8611772899837338
153496332518.3374,0.45911324846090673,-1.2868272594380856
153508557457.2127,0.45670820176733,-1.6993933561182928
153520782396.088,0.45965886170071124,-2.116788834505077
153533007334.9633,0.4655249948115812,-2.5416230916218687
153545232273.8386,0.47198983340863593,-2.973401593580744
153557457212.7139,0.4745456875325863,2.8736221453357524
153569682151.5892,0.4729592398620094,2.4292291463607496
153581907090.4645,0.46601876239416457,1.998147275426526
153594132029.3398,0.46270142627547783,1.5731647276504486
153606356968.2152,0.4626981230856437,1.1615247199044008
153618581907.0905,0.4648947220413624,0.7318779216118853
153630806845.9658,0.46775065509486297,0.3065643923041612
153643031784.8411,0.471732939771144,-0.1298348504607296
153655256723.7164,0.472463976321227,-0.5619332285566317
153667481662.5917,0.4695738620449084,-0.998411953405865
153679706601.467,0.466674002931858,-1.4242714193122492
153691931540.3423,0.4660472680166757,-1.8485763715808725
153704156479.2176,0.46593309635330565,-2.271742385460352
153716381418.0929,0.4681198858243933,-2.694958634116129
153728606356.9682,0.4704665443309645,-3.1311746517515218
153740831295.8435,0.47147162432644635,2.7191356909507394
153753056234.7188,0.46975539893878465,2.2890598900828527
153765281173.5941,0.46641000341489974,1.865712794063499
153777506112.4694,0.4650295914141233,1.441340647417202
153789731051.3447,0.46434013940831687,1.0176011209934572
153801955990.22,0.4640124087750505,0.5962618296558475
153814180929.0953,0.46619638091165516,0.17286886585490333
153826405867.9706,0.46859615434925894,-0.2513854140437038
153838630806.846,0.46953567392789947,-0.6808712085644242
153850855745.7213,0.4700739981911785,-1.10829831841256
153863080684.5966,0.47100564290652547,-1.543362721522108
153875305623.4719,0.47023446764261884,-1.97087611077944
153887530562.3472,0.46795697625442934,-2.392127608286024
153899755501.2225,0.4679255584428506,-2.8169461626575134
153911980440.0978,0.46857087797836416,3.0390199458319223
153924205378.9731,0.46929255990139995,2.617562073563888
153936430317.8484,0.4718198617101278,2.197094106964184
153948655256.7237,0.4753507405354833,1.7661606696801992
153960880195.599,0.47766858484624,1.327714306062409
153973105134.4743,0.47789384148753566,0.8965303302021441
153985330073.3496,0.4777479292005244,0.46196438074424034
153997555012.225,0.4770892908861056,0.031734416307755135
154009779951.1003,0.47524890687214727,-0.4026514440746567
154022004889.9756,0.473210870019778,-0.8311200611852789
154034229828.8509,0.4717109507446425,-1.2556898039372357
154046454767.7262,0.46881010552809776,-1.689070855148985
154058679706.6015,0.46516405540647954,-2.1154745126414953
154070904645.4768,0.4609539291998275,-2.5357723183948164
154083129584.3521,0.4594487781382027,-2.9532742669254013
154095354523.2274,0.4610983083904864,2.9101739853948714
154107579462.1027,0.4643203624244962,2.485071143432282
154119804400.978,0.4692571412427033,2.0687637458353
154132029339.8533,0.47472264160694294,1.6337951838014413
154144254278.7286,0.47589113497029245,1.1982512503480605
154156479217.6039,0.4736125314920723,0.7541318988916373
154168704156.4792,0.4708184736097981,0.32110575025834204
154180929095.3545,0.46766226713340314,-0.10699507606619199
154193154034.2298,0.4664742458231347,-0.5296266149856046
154205378973.1051,0.4685079785549193,-0.9525441280286814
154217603911.9804,0.47293565390670944,-1.3784793395053412
154229828850.8557,0.4759660884537498,-1.8153816061146666
154242053789.7311,0.475897166327806,-2.2542765121683828
154254278728.6064,0.4731335476076935,-2.6877396175033055
154266503667.4817,0.4684354649052815,-3.1151424900627265
154278728606.357,0.4643387119999933,2.74296831122262
154290953545.2323,0.4654559501455077,2.32562561870849
154303178484.1076,0.46947189047109955,1.8971185189227069
154315403422.9829,0.4742165577019683,1.4662798210914691
154327628361.8582,0.4746648984383028,1.02612640377995
154339853300.7335,0.4722158197977314,0.5940902781321857
154352078239.6088,0.46802405633828525,0.15774644877704558
154364303178.4841,0.46244479214744194,-0.2661648397394325
154376528117.3594,0.46274790547080663,-0.6813764865655694
154388753056.2347,0.4665693107777975,-1.101416439409122
154400977995.11,0.4718929186747775,-1.5327199226083583
154413202933.9853,0.47698150243197734,-1.9666969041456526
154425427872.8606,0.47908827619880323,-2.404857106571694
154437652811.7359,0.47758903359696186,-2.84946593413896
154449877750.6112,0.4718023250750159,2.9987771518200312
154462102689.4865,0.46733488214082325,2.578051699389136
154474327628.3619,0.4684822633339473,2.1567615256065387
154486552567.2372,0.4709933170541895,1.7348467525980218
154498777506.1125,0.4740472637299169,1.3058427786462892
154511002444.9878,0.47559987185991265,0.8682144285233178
154523227383.8631,0.4737802817363304,0.4292595368451023
154535452322.7384,0.46675917668517997,-0.0018240414722139405
154547677261.6137,0.46107704189680715,-0.418878482367538
154559902200.489,0.46109919386879356,-0.8360091446340749
154572127139.3643,0.46452081624341746,-1.2610034946476052
154584352078.2396,0.46910528302563126,-1.685968118820092
154596577017.1149,0.4718992810504974,-2.121493161787078
154608801955.9902,0.47406497326879166,-2.560171935217248
154621026894.8655,0.4701146938547343,-3.0039915673349067
154633251833.7408,0.46323869757146996,2.8472600244554758
154645476772.6162,0.45915163342689896,2.4316244148349497
154657701711.4915,0.45931394811321,2.017172708335531
154669926650.3668,0.4614950863043784,1.5904068306744008
154682151589.2421,0.46678182553627406,1.168750055176384
154694376528.1174,0.4706468662053951,0.7321208507482789
154706601466.9927,0.4698025333574286,0.2952922268458369
154718826405.868,0.46248157197639705,-0.1394490611025576
154731051344.7433,0.45590680411994683,-0.5645998853733646
154743276283.6186,0.4523224794776624,-0.982761890185617
154755501222.4939,0.45218417004472233,-1.3847710310854986
154767726161.3692,0.4559067225711566,-1.8086776790754666
154779951100.2445,0.46271819962801886,-2.2332150871631438
154792176039.1198,0.4677778186269122,-2.668360788183132
154804400977.9951,0.46767736121802655,-3.112610418998885
154816625916.8704,0.4641122681999574,2.7441288566915514
154828850855.7457,0.4638188418308661,2.3182459001034283
154841075794.621,0.46287152434388334,1.8980790456799672
154853300733.4963,0.4634351971696215,1.4690117676157126
154865525672.3716,0.46499920473337364,1.0375759115026004
154877750611.247,0.46692663822416036,0.6067271762232461
154889975550.1223,0.4633981834709615,0.16832395246187581
154902200488.9976,0.45766462299220345,-0.258693628974903
154914425427.8729,0.4568241808198655,-0.6741415645136332
154926650366.7482,0.45729170607855685,-1.0952310664504836
154938875305.6235,0.4578832254010883,-1.522113958621618
154951100244.4988,0.4604264283308265,-1.9452952539203
154963325183.3741,0.46460223486171226,-2.3680851410906705
154975550122.2494,0.4664475528269505,-2.801894906299823
154987775061.1247,0.46413947201330796,3.050326692774218
155000000000.0,0.46352192910839174,2.620346310196431
155012224938.8753,0.4631662720807411,2.192891799811869
155024449877.7506,0.4632156010201564,1.7661043904754739
155036674816.6259,0.4630271420891877,1.3339369121656908
155048899755.5012,0.4642812008825389,0.9022569956013922
155061124694.3765,0.464947870753544,0.47250854462532194
155073349633.2518,0.4610015695297087,0.04105396932289189
155085574572.1271,0.45952456644370404,-0.3827462901908623
155097799511.0024,0.45860614286960777,-0.806325376001556
155110024449.8778,0.45597989404968814,-1.2361877924643738
155122249388.7531,0.4551981458302175,-1.6611435745242378
155134474327.6284,0.4552125010925822,-2.0837976901388937
155146699266.5037,0.45687484939917344,-2.5102487431248464
155158924205.379,0.45628960269141855,-2.9368954854823976
155171149144.2543,0.46026366143510367,2.927986885631364
155183374083.1296,0.46513027088904585,2.4932935301968695
155195599022.0049,0.4670942142111565,2.055943177876615
155207823960.8802,0.4649521777168831,1.6164156975741164
155220048899.7555,0.46197896264053406,1.1849701161740522
155232273838.6308,0.4587749490505456,0.7520426580066841
155244498777.5061,0.45470711876795294,0.3295694032650184
155256723716.3814,0.4520182903490212,-0.0881082695464743
155268948655.2567,0.4577346590487477,-0.5071840000403832
155281173594.132,0.4628797569986036,-0.9440320647702694
155293398533.0073,0.4657499938766185,-1.3762890114332151
155305623471.8826,0.46512760223045674,-1.8114651501269048
155317848410.7579,0.4629572225806507,-2.250042066939486
155330073349.6332,0.45726479596955427,-2.6847675904470716
155342298288.5085,0.45347066887527593,-3.0996251809031676
155354523227.3839,0.4573090371995,2.7642198532646405
155366748166.2592,0.4623808973462775,2.335590584813078
155378973105.1345,0.4650374882370269,1.9023935075586218
155391198044.0098,0.46411099820300333,1.466683729840435
155403422982.8851,0.4621268465060666,1.0326971143913253
155415647921.7604,0.45905913372474155,0.6024617134641566
155427872860.6357,0.4529622231464005,0.18279950335177914
155440097799.511,0.4541858447129473,-0.22378876513214302
155452322738.3863,0.46160323359944094,-0.6484998531065763
155464547677.2616,0.46840316040321794,-1.0783286347724244
155476772616.1369,0.47183369065774355,-1.5271705876545592
155488997555.0122,0.4688224428311089,-1.968213443184153
155501222493.8875,0.4619450617790518,-2.4077327163418882
155513447432.7628,0.4528204287469664,-2.8258826393166148
155525672371.6381,0.4529962377652311,3.0532676939706627
155537897310.5134,0.45788128880591056,2.634388457325601
155550122249.3887,0.46533111460261384,2.207272749068527
155562347188.264,0.46985181864162134,1.774741268173122
155574572127.1394,0.470992071470538,1.3285792410303903
155586797066.0147,0.46653202924954784,0.8928253086226445
155599022004.89,0.4586919127978666,0.46559178387673766
155611246943.7653,0.4565669320169554,0.055563101139349376
155623471882.6406,0.46036249541716723,-0.3644933909378223
155635696821.5159,0.46415827245840563,-0.7973728354910562
155647921760.3912,0.46691333804425966,-1.2309794418963764
155660146699.2665,0.46635792906621676,-1.6680607890748254
155672371638.1418,0.4620695666267997,-2.0993547230080964
155684596577.0171,0.45401354738556526,-2.527268005027361
155696821515.8924,0.44831630239524,-2.9435149046445717
155709046454.7677,0.4515195286288358,2.9310430276477732
155721271393.643,0.45671303764222176,2.512022222471893
155733496332.5183,0.46198042031219577,2.0783332494101554
155745721271.3937,0.4654263895939039,1.6420609590463766
155757946210.269,0.4627483078102159,1.1994877426316037
155770171149.1443,0.4543156968922981,0.7686401558385401
155782396088.0196,0.44924031344986476,0.3571231958058687
155794621026.8949,0.44888546351199593,-0.054363568604801904
155806845965.7702,0.4513879581233058,-0.4686685004070314
155819070904.6455,0.4566111433012259,-0.8899710916882567
155831295843.5208,0.46238047251767306,-1.3270982560799496
155843520782.3961,0.46631460604243824,-1.7619755688697065
155855745721.2714,0.46419979742033124,-2.205869810622826
155867970660.1467,0.4595360595766693,-2.638208565336815
155880195599.022,0.4579241660156343,-3.0536579157677686
155892420537.8973,0.4576137314548877,2.8095006898793886
155904645476.7726,0.4595251090657548,2.3812477095848927
155916870415.6479,0.4637749852618269,1.9563409191018726
155929095354.5232,0.46810123454572494,1.5230488319523816
155941320293.3985,0.4686862693608317,1.0813681448390744
155953545232.2738,0.46526523663925234,0.6452080974364486
155965770171.1491,0.4642653964269976,0.22046875086512957
155977995110.0244,0.46349893908603185,-0.20886208941275403
155990220048.8998,0.4630517396375521,-0.6401563812694459
156002444987.7751,0.4651745058639756,-1.0681209471640793
156014669926.6504,0.46636842726964783,-1.4969927824170748
156026894865.5257,0.46734045091042153,-1.9334968345869379
156039119804.401,0.46367897398217367,-2.3666772886918497
156051344743.2763,0.46129781628269056,-2.796574215635721
156063569682.1516,0.4584221993617177,3.0539807730714834
156075794621.0269,0.4555420552035446,2.627113949527227
156088019559.9022,0.4539527392134813,2.2087958384384634
156100244498.7775,0.45563402280341936,1.7857136866250525
156112469437.6528,0.45701405823912794,1.363291752721045
156124694376.5281,0.45922397592801656,0.9342743649489712
156136919315.4034,0.46233295871281316,0.5075122644025377
156149144254.2787,0.46553786431642685,0.07550454604064451
156161369193.154,0.4668193097818733,-0.3635289355591388
156173594132.0293,0.4653343607385842,-0.7953352547910997
156185819070.9046,0.46532969747874653,-1.2286216739829694
156198044009.7799,0.4651856241859735,-1.6608123236566847
156210268948.6553,0.46340305662706255,-2.0941951903368303
156222493887.5306,0.46143429463472474,-2.521396046465078
156234718826.4059,0.46092720281226285,-2.9511008772179763
156246943765.2812,0.4595435707632824,2.9106136914892153
156259168704.1565,0.45758377748079754,2.4855747106162247
156271393643.0318,0.4580130276879099,2.0668731404475107
156283618581.9071,0.4586761153518661,1.638804097232138
156295843520.7824,0.4608286071784905,1.209757426523656
156308068459.6577,0.4611750831237109,0.779587318070875
156320293398.533,0.46291420259214433,0.3569684652692718
156332518337.4083,0.4624058206643023,-0.07669938353122695
156344743276.2836,0.4621729093731851,-0.5119395047265238
156356968215.1589,0.4607567969811332,-0.9366439929686351
156369193154.0342,0.46066570125838213,-1.3602884236396282
156381418092.9096,0.4625884829417381,-1.7936288787362613
156393643031.7849,0.46239163911953224,-2.22118314977056
156405867970.6602,0.4626431798126208,-2.6517221147759518
156418092909.5355,0.4607091916681652,-3.0904793543260523
156430317848.4108,0.45700969656513807,2.763436178811222
156442542787.2861,0.4518540949078927,2.3328998031677686
156454767726.1614,0.4479147118732419,1.9193767849606462
156466992665.0367,0.44639194519172537,1.508769554254903
156479217603.912,0.44961633044761984,1.0953824340917089
156491442542.7873,0.4544032531662808,0.6773235326365117
156503667481.6626,0.46086175057985485,0.24357178249126582
156515892420.5379,0.4634279587251784,-0.19238400963537222
156528117359.4132,0.4622365437521763,-0.6297665417795111
156540342298.2885,0.45970407435445454,-1.0649153531913274
156552567237.1638,0.45593023641642133,-1.4894932269873127
156564792176.0391,0.455277654161606,-1.9075693374385727
156577017114.9144,0.4563450679032712,-2.3286922510228085
156589242053.7897,0.45922491742631155,-2.7525675300692005
156601466992.665,0.46198541067644694,3.0996917214773445
156613691931.5403,0.4629982610215709,2.6707215508280844
156625916870.4157,0.4630819251925807,2.23661408629312
156638141809.291,0.4605857929274199,1.7969743400676625
156650366748.1663,0.4580492197389486,1.3770179879233448
156662591687.0416,0.4598192437000106,0.9591221245125074
156674816625.9169,0.4637626070572687,0.537741200131115
156687041564.7922,0.4669634433531886,0.10499193874528567
156699266503.6675,0.4688496948540482,-0.33087927399845535
156711491442.5428,0.4684704313497211,-0.7693892581308095
156723716381.4181,0.4661241903955065,-1.2082982163050362
156735941320.2934,0.46182682857605595,-1.6350131439096856
156748166259.1687,0.4605214824900092,-2.0571013529255175
156760391198.044,0.46165835660468657,-2.478659662731875
156772616136.9193,0.46245062727745023,-2.912223164035865
156784841075.7946,0.4638720064674074,2.9325326563694167
156797066014.6699,0.462223856023759,2.503969657611543
156809290953.5452,0.45919992477925575,2.0687125282829224
156821515892.4205,0.45355764621912986,1.6444693844757872
156833740831.2958,0.4495385199569274,1.2204395765079123
156845965770.1711,0.44903974119009366,0.8027330405545342
156858190709.0465,0.45064155805454004,0.3815449544600524
156870415647.9218,0.453171637570219,-0.03395106546024065
156882640586.7971,0.4569954739758074,-0.46031635634159457
156894865525.6724,0.4602237007683446,-0.8973997850870871
156907090464.5477,0.46052607229428777,-1.3289797356870685
156919315403.423,0.46048332131026865,-1.7543538286881528
156931540342.2983,0.4626160933411658,-2.183573583809373
156943765281.1736,0.4652476783054098,-2.6147912149465977
156955990220.0489,0.4671194952632319,-3.0485746061246686
156968215158.9242,0.46647625419624716,2.796302539023267
156980440097.7995,0.4638856080950509,2.357337142489362
156992665036.6748,0.45899100481533983,1.9205937624721638
157004889975.5501,0.45301824100726507,1.4938790349040374
157017114914.4254,0.4519991148287739,1.0803364091994423
157029339853.3007,0.45354372602883825,0.6537426389800796
157041564792.176,0.4557196216135107,0.22894602891893762
157053789731.0513,0.45663811410434607,-0.20238377862789755
157066014669.9266,0.45633604621530693,-0.6330862920184613
157078239608.8019,0.4553078020946082,-1.0663658077996163
157090464547.6773,0.452153126758899,-1.4863716800998943
157102689486.5526,0.45251314727709213,-1.9111809582013055
157114914425.4279,0.4552755401387774,-2.3407318242179773
157127139364.3032,0.45671570340731443,-2.7706645031502486
157139364303.1785,0.4581975034576281,3.080823035806276
157151589242.0538,0.4564871542137645,2.6463427385839124
157163814180.9291,0.4541449176161478,2.220531969787455
157176039119.8044,0.4508200743097195,1.7917367346209438
157188264058.6797,0.4495722491726926,1.371193127257487
157200488997.555,0.4531176815623368,0.9556031940162888
157212713936.4303,0.4566514459468353,0.5270571440888014
157224938875.3056,0.45853944349094766,0.08702233360058934
157237163814.1809,0.4573090551054539,-0.3483999099999224
157249388753.0562,0.45180310040634225,-0.7913405087426444
157261613691.9316,0.44507428734931165,-1.2119268540258998
157273838630.8069,0.4430476487034347,-1.628724616364509
157286063569.6822,0.44486628449015425,-2.0427999375919117
157298288508.5575,0.44723521012814893,-2.4661214265438156
157310513447.4328,0.44929182518961136,-2.894936995580704
157322738386.3081,0.4522064304804186,2.960540770214891
157334963325.1834,0.4524934997200556,2.527299982668984
157347188264.0587,0.44830100038878634,2.0936460061727313
157359413202.934,0.4447470348992164,1.6776692298683435
157371638141.8093,0.44827592812210093,1.2562219585057732
157383863080.6846,0.4522290005113726,0.825061571413416
157396088019.5599,0.4529865170977207,0.3900709651063653
157408312958.4352,0.45342698924674524,-0.03828532717393267
157420537897.3105,0.4488275150042045,-0.47540576663321393
157432762836.1858,0.4434340195295056,-0.897646976304233
157444987775.0611,0.43774773249997806,-1.3107799433917335
157457212713.9364,0.44251959789749945,-1.7167414251142523
157469437652.8117,0.4475319656334093,-2.139004380490241
157481662591.687,0.4509738279493051,-2.567856417557738
157493887530.5624,0.45399625672929145,-2.9992963772994354
157506112469.4377,0.45469803434059863,2.8513336496439314
157518337408.313,0.4535035399867697,2.4210887916782218
157530562347.1883,0.4512178785789664,2.000475587148232
157542787286.0636,0.4546794745313015,1.585914653606317
157555012224.9389,0.46086048411977404,1.1510641359541605
157567237163.8142,0.4638077909036111,0.721746232303224
157579462102.6895,0.46447466823777916,0.2771593283274185
157591687041.5648,0.46415605484521577,-0.1535779741921958
157603911980.4401,0.4608308371609966,-0.5929744332792942
157616136919.3154,0.45339134786509,-1.0259896242853535
157628361858.1907,0.4513618925777627,-1.4347213755527943
157640586797.066,0.4550575496856725,-1.8562586658913007
157652811735.9413,0.4593752642053798,-2.2795107203291076
157665036674.8166,0.4619606182359354,-2.7148910349533955
157677261613.6919,0.4628866271233799,3.1383659996360374
157689486552.5672,0.46147703021481523,2.7055935512489953
157701711491.4425,0.4574904971447827,2.271253393142747
157713936430.3178,0.4559180581996616,1.8546041213883577
157726161369.1932,0.4599841973331459,1.4363041805055259
157738386308.0685,0.4646696312664182,1.005960379488574
157750611246.9438,0.46801167036829694,0.5751572669493434
157762836185.8191,0.4700683822498354,0.1354004591957684
157775061124.6944,0.4682686613333578,-0.309623977993082
157787286063.5697,0.4616570249475834,-0.7391689052242898
157799511002.445,0.4574368732049665,-1.1485204140904182
157811735941.3203,0.4606159691131888,-1.5690262121515672
157823960880.1956,0.46611987336962657,-2.000426337524911
157836185819.0709,0.4687273503950641,-2.4379281446082697
157848410757.9462,0.47162157600418014,-2.8713679769156126
157860635696.8215,0.46916339724181394,2.970867904185415
157872860635.6968,0.46287560202878486,2.5342079361498655
157885085574.5721,0.45643196071990766,2.117168369938015
157897310513.4475,0.4591335112027259,1.7055092682842112
157909535452.3228,0.4655587436190874,1.2792847295202705
157921760391.1981,0.4690506598971252,0.8420905968063668
157933985330.0734,0.4713962597717227,0.41239182008216785
157946210268.9487,0.47156469511927135,-0.031533927677341984
157958435207.824,0.46843559525870554,-0.4589794748725783
157970660146.6993,0.4646504550418978,-0.8850946915806707
157982885085.5746,0.4632902625932758,-1.3151704276264786
157995110024.4499,0.46638510374912673,-1.737806112842751
158007334963.3252,0.4679926566429314,-2.1642943418475213
158019559902.2005,0.46838379154253873,-2.5944421520658687
158031784841.0758,0.4683444201514395,-3.0311657579399562
158044009779.9511,0.46552660822696257,2.8164879953868347
158056234718.8264,0.4603856433203307,2.38914674033559
158068459657.7017,0.46032540577500053,1.981024510780652
158080684596.577,0.4623697990209956,1.5579910653839117
158092909535.4523,0.4639843650478734,1.1282650267455394
158105134474.3276,0.4651707953976634,0.6978115680693722
158117359413.2029,0.46674512267648216,0.2697564805925141
158129584352.0783,0.46673207441741976,-0.1630850715128691
158141809290.9536,0.4617608810587258,-0.589985729879451
158154034229.8289,0.4586193177975061,-1.0143259963829676
158166259168.7042,0.4610800422649554,-1.435540655214968
158178484107.5795,0.46395394286195607,-1.8718507886257265
158190709046.4548,0.4656769202738321,-2.297003986138654
158202933985.3301,0.4663494281721722,-2.723838178468129
158215158924.2054,0.46485575158371883,3.130384574762398
158227383863.0807,0.4635138034269064,2.69202863559746
158239608801.956,0.46003987315378747,2.2805006621119492
158251833740.8313,0.46429006012292007,1.8580205882378853
158264058679.7066,0.46711490339401257,1.4269853251347113
158276283618.5819,0.4704043724377174,0.9913118751871399
158288508557.4572,0.47084343883908397,0.5566046999284059
158300733496.3325,0.46992227329286235,0.12355104861593798
158312958435.2078,0.46665068133902854,-0.3065903889904839
158325183374.0831,0.4627562090985076,-0.7288671292766586
158337408312.9584,0.4644969846589659,-1.1513598985688056
158349633251.8337,0.46831044641787106,-1.5782544468910737
158361858190.7091,0.4695692565068265,-2.0097711754699756
158374083129.5844,0.4705760418894525,-2.4383921590232833
158386308068.4597,0.47035606765292004,-2.869167767044868
158398533007.335,0.46717035401869983,2.974526457900394
158410757946.2103,0.46171923965103934,2.554967355285448
158422982885.0856,0.4632149879667062,2.132859248234629
158435207823.9609,0.4658583928627877,1.7099221085077827
158447432762.8362,0.46965141238024033,1.2769644514323306
158459657701.7115,0.46934307695681066,0.8461564970999315
158471882640.5868,0.46960098856257637,0.410328667289192
158484107579.4621,0.4693631557023224,-0.021408822618306643
158496332518.3374,0.4658743546323911,-0.44754423046326913
158508557457.2127,0.4652399801172919,-0.872979294035007
158520782396.088,0.46696858148523934,-1.2993614206135449
158533007334.9633,0.47010388887082993,-1.72636200388429
158545232273.8386,0.4701541010159673,-2.1661868115930782
158557457212.7139,0.4697844138479316,-2.5977209584805054
158569682151.5892,0.4679953689183676,-3.0286996779487563
158581907090.4645,0.46420442535473905,2.8197769497737903
158594132029.3398,0.46110909889341983,2.402101190205194
158606356968.2152,0.46262947019721523,1.9805847804118148
158618581907.0905,0.4654827181647743,1.5559546327235037
158630806845.9658,0.4685892703706508,1.1209548497317605
158643031784.8411,0.46898245382703524,0.6894320129978639
158655256723.7164,0.46811889138214496,0.2526881863284391
158667481662.5917,0.46476972274936523,-0.1814612239782919
158679706601.467,0.4609345410942718,-0.6038671406539956
158691931540.3423,0.46251842955067807,-1.0264652684340458
158704156479.2176,0.4659038869586786,-1.4508873647067457
158716381418.0929,0.4683349789209642,-1.876840839433623
158728606356.9682,0.4691944131979963,-2.3038108074251316
158740831295.8435,0.4722029132367284,-2.7415617933268033
158753056234.7188,0.46987241907452293,3.108752284043329
158765281173.5941,0.46836014063910975,2.6866013806287024
158777506112.4694,0.4683253270403653,2.253668866222403
158789731051.3447,0.46944285593539353,1.8250281402626225
158801955990.22,0.4709250699991984,1.3898731126171044
158814180929.0953,0.4704144075423315,0.9574337950824947
158826405867.9706,0.46813850561159764,0.5211271657983134
158838630806.846,0.46224372524955154,0.0896911727166365
158850855745.7213,0.4569625907514959,-0.3328083941377285
158863080684.5966,0.45467634276517155,-0.7467965740432424
158875305623.4719,0.4559688873689934,-1.1697374276551133
158887530562.3472,0.45840300553687935,-1.595739106874986
158899755501.2225,0.46044125173835027,-2.0265479795348025
158911980440.0978,0.46009497306608305,-2.4580744539148665
158924205378.9731,0.4579254973585323,-2.89140964378014
158936430317.8484,0.4551140975978072,2.9614144156620803
158948655256.7237,0.4532333872066112,2.545551345779409
158960880195.599,0.45476380086652857,2.1214888288891958
158973105134.4743,0.45605768819976683,1.6952202738519528
158985330073.3496,0.4573942816876031,1.2620290136204013
158997555012.225,0.4556376101928938,0.8338690658416085
159009779951.1003,0.45146200468115777,0.4009851967080417
159022004889.9756,0.44821790704649755,-0.018062389123549093
159034229828.8509,0.4489340733515208,-0.4353010204972819
159046454767.7262,0.45117492576688184,-0.8551870965000683
159058679706.6015,0.4565110721394555,-1.2757731436415178
159070904645.4768,0.45963705432088353,-1.7117105635999759
159083129584.3521,0.46224007354006535,-2.149306224987753
159095354523.2274,0.4598647586864896,-2.589569500739031
159107579462.1027,0.456735370171108,-3.0140433830155735
159119804400.978,0.4551188997684208,2.8395591565819287
159132029339.8533,0.4550386431068448,2.4156338029586073
159144254278.7286,0.45616707385941285,1.9834185183730588
159156479217.6039,0.4554653841941186,1.5601428920326315
159168704156.4792,0.45352775514149224,1.1234143644322163
159180929095.3545,0.44854552844455675,0.6951523480493964
159193154034.2298,0.4431448623572799,0.27507790312368263
159205378973.1051,0.4436374872080252,-0.13815333895845977
159217603911.9804,0.4479976444686546,-0.5533742333295169
159229828850.8557,0.4535108855709612,-0.9793147061004832
159242053789.7311,0.4574805278025582,-1.4092107793006157
159254278728.6064,0.461020078989862,-1.8500083670190752
159266503667.4817,0.46029212884052106,-2.286216928330691
159278728606.357,0.4569630011428667,-2.7221081214336516
159290953545.2323,0.45530743609302254,3.140833402209427
159303178484.1076,0.45715806971081757,2.7192975467116622
159315403422.9829,0.45820763606929105,2.285266086515341
159327628361.8582,0.4604396989665627,1.8537011501600982
159339853300.7335,0.4600792937613788,1.4222039979434926
159352078239.6088,0.4566592608439892,0.9846036110575647
159364303178.4841,0.45170840192087186,0.5520988040037176
159376528117.3594,0.44575595097471754,0.13457967312806463
159388753056.2347,0.4470190112510144,-0.28407594852220847
159400977995.11,0.4491275335703792,-0.707058852978179
159413202933.9853,0.4521208683772002,-1.1369946190354667
159425427872.8606,0.45524703412522505,-1.5608299122278364
159437652811.7359,0.4557248941335169,-1.9965906686322343
159449877750.6112,0.451655095533947,-2.431474008255823
159462102689.4865,0.4465210569487011,-2.848075977197835
159474327628.3619,0.4500286092212119,3.013974397577228
159486552567.2372,0.45342186247942684,2.5841485270936184
159498777506.1125,0.4553229659909621,2.1487621709575784
159511002444.9878,0.4564392815171742,1.7191915466605183
159523227383.8631,0.45472426534205584,1.2848402071999239
159535452322.7384,0.4508417041825195,0.8544384263770395
159547677261.6137,0.4466178676403549,0.4361970626955764
159559902200.489,0.44957240313775504,0.016500848392581632
159572127139.3643,0.45392363264409724,-0.4080920129950401
159584352078.2396,0.45647779913196673,-0.8405643320212604
159596577017.1149,0.4586342789842125,-1.2800904717567232
159608801955.9902,0.45823449857138177,-1.7078171309580068
159621026894.8655,0.45508545846016935,-2.1429401001720687
159633251833.7408,0.4504276582804949,-2.5692413489919232
159645476772.6162,0.4515047608961277,-2.9879864466080597
159657701711.4915,0.4528797332089888,2.8676198762482317
159669926650.3668,0.4536356581054636,2.4336380164055362
159682151589.2421,0.4523148735140116,2.0002020498294053
159694376528.1174,0.45119204284082554,1.568534654955589
159706601466.9927,0.4467092171564503,1.1458998882874387
159718826405.868,0.44142122133429157,0.7213284862555096
159731051344.7433,0.43960598945619256,0.31222848072860826
159743276283.6186,0.4452291362951734,-0.10753748377025402
159755501222.4939,0.4475036189380554,-0.5425852873429686
159767726161.3692,0.4475344105724749,-0.9709869064177473
159779951100.2445,0.4461573774885845,-1.3943976139918757
159792176039.1198,0.44426461894369373,-1.8242477205411074
159804400977.9951,0.4430512139976064,-2.241051597390297
159816625916.8704,0.4458946417933785,-2.6589467995635436
159828850855.7457,0.45316938014131675,-3.082270031999955
159841075794.621,0.4567103475379666,2.7609479924490943
159853300733.4963,0.4573643787961281,2.3234071671747607
159865525672.3716,0.45521325270516416,1.8867132550709762
159877750611.247,0.45322594054605086,1.4539105528539393
159889975550.1223,0.4485082762657577,1.024173606124966
159902200488.9976,0.4433310511044476,0.6101039290094831
159914425427.8729,0.44631356980039244,0.1985039795033154
159926650366.7482,0.4536668981910936,-0.22856169936792523
159938875305.6235,0.4581295285704106,-0.6661600698268156
159951100244.4988,0.4617657154332962,-1.107960868627704
159963325183.3741,0.46035339707461653,-1.5507656568688326
159975550122.2494,0.4539417492392986,-1.9847715602308715
159987775061.1247,0.44646299141694,-2.4144387848954887
160000000000.0,0.442368017901845,-2.831614666666561
160012224938.8753,0.44491799538554216,3.036032835711938
160024449877.7506,0.4466034701469266,2.605516998769335
160036674816.6259,0.44591859809047585,2.1768953051152202
160048899755.5012,0.4468744262324965,1.7434297001932717
160061124694.3765,0.44282760490390366,1.3184225820422748
160073349633.2518,0.439189267022264,0.8998574430003745
160085574572.1271,0.4409090414134386,0.48591325764510834
160097799511.0024,0.44918855548036885,0.056901588147933495
160110024449.8778,0.45529681602970057,-0.37635449424793616
160122249388.7531,0.45825235928884783,-0.8131148352049123
160134474327.6284,0.45731576981568406,-1.2547652196427344
160146699266.5037,0.45194256681832706,-1.6841421411366362
160158924205.379,0.4450664446966026,-2.1080430991513954
160171149144.2543,0.44433845303435665,-2.522498032601998
160183374083.1296,0.4492167585197844,-2.9401261494193114
160195599022.0049,0.45428368296994714,2.911226412108497
160207823960.8802,0.4568155145444051,2.471962164811911
160220048899.7555,0.45712825249824507,2.032209451876243
160232273838.6308,0.45525853887387147,1.5980856175312186
160244498777.5061,0.4481101553693571,1.1707906242555584
160256723716.3814,0.4432015162676385,0.7568037856701165
160268948655.2567,0.44718305342884546,0.33421351866248206
160281173594.132,0.451532461882892,-0.07710596787622041
160293398533.0073,0.4543124889057165,-0.5137466844789299
160305623471.8826,0.453605819857166,-0.9587768511868885
160317848410.7579,0.45026296192175996,-1.3944293779571435
160330073349.6332,0.44151957743699627,-1.8267739818160125
160342298288.5085,0.4335011030304296,-2.2457342969106087
160354523227.3839,0.43588975262224483,-2.6443116565089837
160366748166.2592,0.4409857755746704,-3.0622865823908594
160378973105.1345,0.4429806369773727,2.7878223285252415
160391198044.0098,0.4460051731856721,2.3640602537948485
160403422982.8851,0.44416864606607953,1.9219211112666217
160415647921.7604,0.4380382000111153,1.484556001858339
160427872860.6357,0.4352531820808989,1.0712170044406961
160440097799.511,0.440122498819455,0.6697012497582585
160452322738.3863,0.44744188228711723,0.24199850747785215
160464547677.2616,0.45391538842451745,-0.18524156969828623
160476772616.1369,0.4568255254292533,-0.6290090012198144
160488997555.0122,0.4547369754940324,-1.0702622717589503
160501222493.8875,0.44826721944623005,-1.5046425167748456
160513447432.7628,0.4412830038485952,-1.9247781882711419
160525672371.6381,0.4412603827489795,-2.328556900672752
160537897310.5134,0.44667343312299773,-2.752689928328664
160550122249.3887,0.45367708950168634,3.100063955721164
160562347188.264,0.4560985994928737,2.6623257002953906
160574572127.1393,0.4576302284351848,2.2275064488135996
160586797066.0147,0.4547758101469756,1.7856588803770292
160599022004.89,0.445194082612547,1.3577471143008912
160611246943.7653,0.4415881943880295,0.9384934881412701
160623471882.6406,0.4413964503459996,0.5311681607435657
160635696821.5159,0.4456203459919394,0.10130200240860798
160647921760.3912,0.44646074417170634,-0.3387817802982933
160660146699.2665,0.44639006062251985,-0.7627784328802172
160672371638.1418,0.44822176742695624,-1.1929524644785159
160684596577.0171,0.44529896408669933,-1.6279306842261103
160696821515.8924,0.43971604816376675,-2.0557315922457438
160709046454.7677,0.4392990886837477,-2.459735909124824
160721271393.643,0.4425075027337921,-2.888265771313646
160733496332.5183,0.4473805796763198,2.9730706455558034
160745721271.3937,0.4509072509967427,2.540855066868779
160757946210.269,0.45118661523728765,2.103364480447247
160770171149.1443,0.4491844826590683,1.6647825593763326
160782396088.0196,0.4477590652376856,1.2492751613271396
160794621026.8949,0.44907763957363106,0.8281174429109636
160806845965.7702,0.4512150652663179,0.39954006360441807
160819070904.6455,0.45337896250647775,-0.03728948420283783
160831295843.5208,0.4536963544917618,-0.467834357747883
160843520782.3961,0.4525022838763975,-0.902798425443605
160855745721.2714,0.4480406559952914,-1.33265306343258
160867970660.1467,0.4431393877325433,-1.7643281817263676
160880195599.022,0.438730678109787,-2.177194589191442
160892420537.8973,0.44047645848780614,-2.601084821890729
160904645476.7726,0.4450164871705435,-3.0246041083543256
160916870415.6479,0.4484032222307405,2.829989792724905
160929095354.5232,0.4517181054306894,2.408513995556361
160941320293.3985,0.45269149464108865,1.9665270140097537
160953545232.2738,0.450465582286979,1.5347334962534929
160965770171.1491,0.449883204266547,1.1121117755416619
160977995110.0244,0.45188905377011584,0.6814588039701711
160990220048.8998,0.45192110166778293,0.2501916344213689
161002444987.7751,0.45160157126202055,-0.1896055017916292
161014669926.6504,0.45187945575590605,-0.6162718243899598
161026894865.5257,0.4467902011333211,-1.0487837683867858
161039119804.401,0.4445500552189187,-1.4780926759474151
161051344743.2763,0.4413281999081325,-1.894706682816228
161063569682.1516,0.4444870656244414,-2.3188618257648645
161075794621.0269,0.4483528263363706,-2.7415260374258783
161088019559.9022,0.4501174692080561,3.115901794615425
161100244498.7775,0.4514018449670407,2.671740924120598
161112469437.6528,0.44927746064257745,2.234991411848971
161124694376.5281,0.44520497962333055,1.806619712988785
161136919315.4034,0.4410657434068499,1.3860959603311653
161149144254.2787,0.44127210779046705,0.9619807475242126
161161369193.154,0.4402610950678451,0.5374158783575674
161173594132.0293,0.4411780567486973,0.1054084051903135
161185819070.9046,0.4413251563267167,-0.3172356963086016
161198044009.7799,0.43972142257922775,-0.7433379193444473
161210268948.6553,0.43811765757910315,-1.1689410220749947
161222493887.5306,0.4363979274781473,-1.5915638101211143
161234718826.4059,0.4387211936481568,-2.0135444639465194
161246943765.2812,0.4419287324915211,-2.4276593848146684
161259168704.1565,0.44500605032405777,-2.858386985614388
161271393643.0318,0.44745528603434576,2.9927726865233413
161283618581.9071,0.44748590696372204,2.565431757692942
161295843520.7824,0.4472069949328235,2.138252007399922
161308068459.6577,0.4487438291782067,1.7065180512618843
161320293398.533,0.4493569822176469,1.280718205318811
161332518337.4083,0.45234840448511543,0.8504765295340668
161344743276.2836,0.45166007281783693,0.41098595741185895
161356968215.1589,0.45055249164313116,-0.016196726402325536
161369193154.0342,0.4483755800169097,-0.4532280041282321
161381418092.9096,0.44534288416204776,-0.8761836692905883
161393643031.7849,0.44238769390695293,-1.297750101108145
161405867970.6602,0.4443252055201218,-1.7229851604296118
161418092909.5355,0.4435890663382016,-2.1434843062023505
161430317848.4108,0.4441388483953868,-2.5717102458572096
161442542787.2861,0.44324331912543075,-2.9992660393296586
161454767726.1614,0.4408576764779913,2.853475206913103
161466992665.0367,0.4369375541444464,2.4308723425439767
161479217603.912,0.43654283541609923,2.0115037949167123
161491442542.7873,0.438591353648785,1.59455028132174
161503667481.6626,0.44384689968000535,1.1637367087109427
161515892420.5379,0.44503741232271654,0.7360870403062102
161528117359.4132,0.44572183178381003,0.3139237545345133
161540342298.2885,0.4431656146542821,-0.12300538324213922
161552567237.1638,0.4384667879586878,-0.5614836079090681
161564792176.0391,0.4349433691370604,-0.9725059759397698
161577017114.9144,0.43960480589356504,-1.3869343689751237
161589242053.7897,0.443230085101873,-1.8209416624749934
161601466992.665,0.4456835095270352,-2.248904293909676
161613691931.5403,0.44711200157168435,-2.6834070516862347
161625916870.4157,0.4467241834240079,-3.109646438396158
161638141809.291,0.44159550620085836,2.7438177159978916
161650366748.1663,0.4405694721984595,2.3346992270412574
161662591687.0416,0.4461383218392435,1.9107742962328078
161674816625.9169,0.45132112749926934,1.4766066248266632
161687041564.7922,0.45437033737376115,1.0303114324561906
161699266503.6675,0.4546524107208386,0.5853860317853762
161711491442.5428,0.449871329134492,0.15363541211865592
161723716381.4181,0.4419349656070283,-0.2798681132929987
161735941320.2934,0.4383567174246731,-0.6913517729592265
161748166259.1687,0.4407818165947215,-1.1078735335505925
161760391198.044,0.4456661614699875,-1.5271800483909044
161772616136.9193,0.4492955402904017,-1.962825528239484
161784841075.7946,0.45204822458486604,-2.397890671922387
161797066014.6699,0.45052827427265507,-2.843430660070443
161809290953.5452,0.44647947488914763,2.9989936446437677
161821515892.4205,0.4396323864613619,2.5792419585460067
161833740831.2958,0.43872669806288994,2.166324821980383
161845965770.1711,0.44321138284599826,1.7408821929612175
161858190709.0465,0.4476252069015309,1.3084133899236647
161870415647.9218,0.44989179210240066,0.8711720094103069
161882640586.7971,0.44910441151118297,0.43395019155281683
161894865525.6724,0.44565528283211936,0.0059968478807155175
161907090464.5477,0.4370996355262427,-0.41489353084211644
161919315403.423,0.4373471124534578,-0.8221740505290778
161931540342.2983,0.4443016315955263,-1.249425108982947
161943765281.1736,0.44825806133068063,-1.6773429670419195
161955990220.0489,0.4496936608333893,-2.1172736989307746
161968215158.9242,0.45009196757487346,-2.55597400167844
161980440097.7995,0.44815498844374535,-2.9851850619077123
161992665036.6748,0.4422424029848339,2.869523122014083
162004889975.5501,0.43907545717065927,2.456523380556534
162017114914.4254,0.44568881250315906,2.0338182484712344
162029339853.3007,0.4482809856315011,1.599833468573912
162041564792.176,0.45029051272085224,1.1665276516662764
162053789731.0513,0.44981751384605684,0.7292238153539733
162066014669.9266,0.4453674803115746,0.2945399712821609
162078239608.8019,0.4387534848350441,-0.12360298230725625
162090464547.6773,0.43322868116362806,-0.5375635171171793
162102689486.5526,0.43956465780549786,-0.9373328374319317
162114914425.4279,0.4465995498875462,-1.3713698227464848
162127139364.3032,0.45004487579646735,-1.801839814633854
162139364303.1785,0.4516333408195029,-2.2352654300637247
162151589242.0538,0.45111998023273564,-2.670425163113689
162163814180.9291,0.44728883747161813,-3.0993074932609384
162176039119.8044,0.4420842587467615,2.75643822620489
162188264058.6797,0.44198156144965534,2.344412346975428
162200488997.555,0.44542813908021545,1.9162764920380018
162212713936.4303,0.4467139719340328,1.490783285116374
162224938875.3056,0.44725894871679955,1.0638149007826805
162237163814.1809,0.4482711627953589,0.6336324012250436
162249388753.0562,0.44628767961783433,0.20222439309621512
162261613691.9316,0.44530060012522366,-0.21018543454150923
162273838630.8069,0.4480112640460602,-0.6304284227654121
162286063569.6822,0.4549857382289958,-1.0577488475983354
162298288508.5575,0.4591690145023379,-1.4916045659345945
162310513447.4328,0.4609787936409304,-1.9330294523618214
162322738386.3081,0.4583122021154127,-2.370375581631915
162334963325.1834,0.45407761223170684,-2.804123135017832
162347188264.0587,0.44829142029356844,3.0474407678184776
162359413202.934,0.44780916320519576,2.64229941749795
162371638141.8093,0.45267878049760035,2.2178297004889047
162383863080.6846,0.4556996275312873,1.7855678809573454
162396088019.5599,0.4570303239091362,1.3437888188138003
162408312958.4352,0.4584510477267673,0.9199135138427917
162420537897.3105,0.4574137578466479,0.48071945416402634
162432762836.1858,0.45474906564956763,0.04632888156789603
162444987775.0611,0.45137528119646664,-0.37752345571084456
162457212713.9364,0.45394997998760583,-0.7943374627621602
162469437652.8117,0.45589729315680466,-1.2381558633063523
162481662591.687,0.45632617783246116,-1.6618596029878248
162493887530.5624,0.4564014028116203,-2.0931468176582237
162506112469.4377,0.4528874034382412,-2.534485389583012
162518337408.313,0.44692427866446327,-2.965082025879539
162530562347.1883,0.439448137048311,2.89631389329687
162542787286.0636,0.43926785583194766,2.49018932738003
162555012224.9389,0.4448930917735387,2.061970601394536
162567237163.8142,0.449586657049885,1.6391538016593978
162579462102.6895,0.45267991307799454,1.1976985492912335
162591687041.5648,0.4549997625291123,0.7667399117700141
162603911980.4401,0.45427896928578754,0.3350010151980868
162616136919.3154,0.4496459219894242,-0.1011894920902426
162628361858.1907,0.4512463460808056,-0.5124645724884107
162640586797.066,0.4553158523824876,-0.9472379782975018
162652811735.9413,0.4577363002341631,-1.3772711607813255
162665036674.8166,0.4582378034392416,-1.815158820198877
162677261613.6919,0.4586864327190408,-2.2552635370665794
162689486552.5672,0.45592519551052585,-2.691373627267092
162701711491.4425,0.4494922977277676,-3.115255248292903
162713936430.3178,0.44606850628436095,2.755967223609834
162726161369.1932,0.4501087851606578,2.3342258511389415
162738386308.0685,0.45286047534216856,1.908329887621348
162750611246.9438,0.45671520682972355,1.4754584053284947
162762836185.8191,0.45788259450093144,1.03424382806157
162775061124.6944,0.45463368821506384,0.6005695959086976
162787286063.5697,0.44710101197061847,0.16258023842927252
162799511002.445,0.4441216929675159,-0.2503792394793136
162811735941.3203,0.4486442951652569,-0.6711196108985632
162823960880.1956,0.4535348538143671,-1.0889385905557083
162836185819.0709,0.4565057748548225,-1.52501603486223
162848410757.9462,0.4576703591541081,-1.9582785898809227
162860635696.8215,0.457762246287385,-2.400222656852203
162872860635.6968,0.4529684884105276,-2.8337433587724568
162885085574.5721,0.44696303752561145,3.018677173262779
162897310513.4475,0.44472772950018236,2.6077601967972934
162909535452.3228,0.4452043942874539,2.182052171845572
162921760391.1981,0.44650178445611355,1.7575022273045275
162933985330.0734,0.44586174932754347,1.3308600062109137
162946210268.9487,0.4446720360130849,0.896154631782697
162958435207.824,0.4435141439646486,0.45805886186784234
162970660146.6993,0.43857519618249463,0.03840356377587827
162982885085.5746,0.43795304043187083,-0.3709643369838146
162995110024.4499,0.4403984812975353,-0.7970746485376772
163007334963.3252,0.44234937176423617,-1.2276428440868556
163019559902.2005,0.4427030019560257,-1.6625257124850057
163031784841.0758,0.4418890289520703,-2.0941526753612596
163044009779.9511,0.43940001063818257,-2.521907587490234
163056234718.8264,0.43477136235171787,-2.9521193725210986
163068459657.7017,0.43446043905664505,2.92387263991648
163080684596.577,0.436193391817772,2.5008947309685103
163092909535.4523,0.4399613035414745,2.0733053564081287
163105134474.3276,0.4417224850370232,1.643933176665236
163117359413.2029,0.4440340483281197,1.218398900859208
163129584352.0783,0.4436096848516678,0.781569439673946
163141809290.9536,0.4392386878767406,0.35163397194184803
163154034229.8289,0.43535901104443336,-0.07434664743600326
163166259168.7042,0.4337172364643431,-0.49095775970581645
163178484107.5795,0.4356593648597578,-0.9177114277957198
163190709046.4548,0.4378796230176047,-1.3385339905569407
163202933985.3301,0.4384687377449999,-1.762993347229964
163215158924.2054,0.4384284200783138,-2.1913362972170214
163227383863.0807,0.43714274207691584,-2.62457437076604
163239608801.956,0.43642119566492793,-3.051485056394028
163251833740.8313,0.4359366620953554,2.8102598619950947
163264058679.7066,0.437105000929127,2.3896121909426333
163276283618.5819,0.4385060273532809,1.9598218200840236
163288508557.4572,0.4403670308171913,1.5324339214925446
163300733496.3325,0.44086327225783917,1.1085889216624094
163312958435.2078,0.4422300194519056,0.6780601878989239
163325183374.0831,0.4432734636897139,0.2363215215753617
163337408312.9584,0.4421710855852352,-0.1939731799339362
163349633251.8337,0.44171229644674936,-0.6226474449904615
163361858190.7091,0.4378375053751879,-1.055604851433604
163374083129.5844,0.4365213045721615,-1.4805253998596035
163386308068.4597,0.4357567920901183,-1.9131569183845918
163398533007.335,0.4344260767783106,-2.336749201424651
163410757946.2103,0.436142373786343,-2.7659134635881277
163422982885.0856,0.43783754132942204,3.0896139730364496
163435207823.9609,0.4368681891712704,2.659069955985428
163447432762.8362,0.43516640563391296,2.220104110083164
163459657701.7115,0.43241454540480545,1.790687128793826
163471882640.5868,0.42870841577271934,1.365194043747818
163484107579.4621,0.4286707032273965,0.9377810522993064
163496332518.3374,0.4295635789437172,0.5141547876082497
163508557457.2127,0.43238592739566434,0.08885203107962536
163520782396.088,0.43484073344664154,-0.3470622562650581
163533007334.9633,0.43344856747541244,-0.7778596688259004
163545232273.8386,0.4307657748293596,-1.2186556341186894
163557457212.7139,0.42573928317799326,-1.6508154158374106
163569682151.5892,0.4210613605562314,-2.0629100633313846
163581907090.4645,0.4206252246301378,-2.48838338971838
163594132029.3398,0.42320427218777773,-2.9083976957497177
163606356968.2152,0.42610677149412707,2.9419110875302756
163618581907.0905,0.4280926087019009,2.52187232875668
163630806845.9658,0.4268138006981817,2.087819350093113
163643031784.8411,0.4248256513892408,1.6553099130720565
163655256723.7164,0.4220993218423537,1.2384143015536806
163667481662.5917,0.42355414317626733,0.8298990574385764
163679706601.467,0.4289672082754523,0.40386386719440936
163691931540.3423,0.43305459756252795,-0.02585899521783763
163704156479.2176,0.4363607633448558,-0.4568110861421915
163716381418.0929,0.43691494692838656,-0.8896311636484048
163728606356.9682,0.43568480806657445,-1.3284348799456716
163740831295.8435,0.4319435344727008,-1.7548733846061588
163753056234.7188,0.4301338504589373,-2.163086495661746
163765281173.5941,0.43409032327047936,-2.5933776098630545
163777506112.4694,0.4381548319318324,-3.0224297489549663
163789731051.3447,0.43750003602192294,2.8323163140308236
163801955990.22,0.4365901795466868,2.396736310441163
163814180929.0953,0.4326017230430028,1.9756785290353425
163826405867.9706,0.42816221681570765,1.5508704703032423
163838630806.846,0.427008617969252,1.1362137638453504
163850855745.7213,0.4313858359333679,0.7203715251002365
163863080684.5966,0.435995456661853,0.29615930431174825
163875305623.4719,0.44040896257892803,-0.14185565626447383
163887530562.3472,0.44051015109106073,-0.5721951826017205
163899755501.2225,0.43965542162340704,-1.0059679372972508
163911980440.0978,0.43547912039990294,-1.433307533150249
163924205378.9731,0.43141561801680073,-1.851834125588467
163936430317.8484,0.4343680797755351,-2.259791217732688
163948655256.7237,0.43928875933783307,-2.686505326363068
163960880195.599,0.44077198185801686,-3.1240546196110435
163973105134.4743,0.44184463952239295,2.727755424219992
163985330073.3496,0.43908146200059955,2.2940294350746457
163997555012.225,0.4341242399793718,1.8639535099110796
164009779951.1003,0.42921592493145744,1.4439982873762527
164022004889.9756,0.43195262326995537,1.0440391772012099
164034229828.8509,0.4374536814560607,0.6131103354160048
164046454767.7262,0.44100049178427064,0.18118395080891975
164058679706.6015,0.4430220578243044,-0.2596003001022835
164070904645.4768,0.4423491972607717,-0.6930929555899631
164083129584.3521,0.4384139535658209,-1.132032970969705
164095354523.2274,0.4317501130413306,-1.5523121186046884
164107579462.1027,0.42901926512203936,-1.9659201413316891
164119804400.978,0.4324462829301939,-2.386934584146004
164132029339.8533,0.43508969773596073,-2.815116195396449
164144254278.7286,0.4366547907026351,3.037849728549817
164156479217.6039,0.43992775409906554,2.606183726429521
164168704156.4792,0.4392395492810312,2.161656884764144
164180929095.3545,0.4357744405149219,1.7292669473494424
164193154034.2298,0.4315529914670546,1.3184284455323927
164205378973.1051,0.4353773456896745,0.8883519200912375
164217603911.9804,0.43963925551374605,0.45989432563118515
164229828850.8557,0.44220335621888707,0.024177233492421
164242053789.7311,0.44390004462146626,-0.4126738362815427
164254278728.6064,0.4424649948183602,-0.854124187809978
164266503667.4817,0.4366291721383319,-1.2876459648504024
164278728606.357,0.43224095505198135,-1.7046352855857818
164290953545.2323,0.4354373439731598,-2.1257736202906647
164303178484.1076,0.4382231675252981,-2.5575366841221574
164315403422.9829,0.43862158182958716,-2.993066542989306
164327628361.8582,0.4373223965879241,2.8470893305735925
164339853300.7335,0.4362076674310172,2.4217316830853735
164352078239.6088,0.4307266985763263,1.9839446834558643
164364303178.4841,0.42429549462201666,1.5607579197560872
164376528117.3594,0.426248991394973,1.159780903568278
164388753056.2347,0.4302733333355152,0.7415807352220073
164400977995.11,0.433860654161916,0.3089041025464494
164413202933.9853,0.43778838083269345,-0.11329998888698474
164425427872.8606,0.44081398923128634,-0.5510885720012692
164437652811.7359,0.4397484120686594,-0.9905137540040738
164449877750.6112,0.43550157819956514,-1.4223531733994832
164462102689.4865,0.43257418325932134,-1.8343195721656556
164474327628.3619,0.43586036935241734,-2.254912778076434
164486552567.2372,0.43947076321461387,-2.6856642016459498
164498777506.1125,0.43959116378705093,-3.110342355093741
164511002444.9878,0.43964118292122456,2.7391783325445007
164523227383.8631,0.4390132432054,2.303302189422451
164535452322.7384,0.4349746011640251,1.8788168160810048
164547677261.6137,0.43264522877786454,1.4559850371117438
164559902200.489,0.4358904265020305,1.0379900375467108
164572127139.3643,0.43987517394723186,0.6107280735569443
164584352078.2396,0.43984871306346857,0.18331608737080854
164596577017.1149,0.438856251589584,-0.2507909082888713
164608801955.9902,0.4374998154206425,-0.6779564549854704
164621026894.8655,0.4328872228708291,-1.1113591367152027
164633251833.7408,0.42980509340281126,-1.5137235867453942
164645476772.6162,0.43464981968703775,-1.9303871037878584
164657701711.4915,0.4388616362885496,-2.355142983541442
164669926650.3668,0.4423141718877072,-2.7892684621562043
164682151589.2421,0.44395783922638127,3.0589572454786227
164694376528.1174,0.4444624277988101,2.6301210583169374
164706601466.9927,0.44186179184188357,2.191348427535382
164718826405.868,0.43818157674830244,1.773118217834739
164731051344.7433,0.4387773053325852,1.35401173670222
164743276283.6186,0.440314446353227,0.9240260933425261
164755501222.4939,0.44007917917997325,0.4983173014503542
164767726161.3692,0.4402807166673658,0.05904679115256878
164779951100.2445,0.43873759549237823,-0.3658826920803683
164792176039.1198,0.43479275845341403,-0.7915428942249287
164804400977.9951,0.4295791887250601,-1.2120963475215194
164816625916.8704,0.43450648127109026,-1.6214933648356673
164828850855.7457,0.4404367897317552,-2.045467470473949
164841075794.621,0.44352145865372844,-2.479490852382017
164853300733.4963,0.44483819141453884,-2.9177196099664213
164865525672.3716,0.4432923827130044,2.93197011944422
164877750611.247,0.4408010601475274,2.4958852704871646
164889975550.1223,0.4352073311298248,2.073969530206356
164902200488.9976,0.43500721938512776,1.6543298143987062
164914425427.8729,0.43998306767613005,1.2303385674611862
164926650366.7482,0.4443286809771026,0.8020606623605814
164938875305.6235,0.44875283548113754,0.36682128318995566
164951100244.4988,0.4473820569447059,-0.07489709243024247
164963325183.3741,0.4456080932158887,-0.5126373649723068
164975550122.2494,0.4400483381700719,-0.9447414142526068
164987775061.1247,0.4357867617899547,-1.3596914562189948
165000000000.0,0.4376003638917679,-1.7810957307556632
165012224938.8753,0.4400478109508004,-2.205263273283217
165024449877.7506,0.44281044102651085,-2.6373928934469575
165036674816.6259,0.44352446303688664,-3.067279276028434
165048899755.5012,0.44478631069093505,2.7838759657795937
165061124694.3765,0.44224419617520755,2.345560374061769
165073349633.2518,0.4384168690387268,1.916030228994123
165085574572.1271,0.43947183080881597,1.4997854234017214
165097799511.0024,0.44255058124678553,1.0721054005939783
165110024449.8778,0.4444232876064258,0.6347593694381011
165122249388.7531,0.44554605209408615,0.20640048110299286
165134474327.6284,0.4441229223690249,-0.23014633636960033
165146699266.5037,0.440922337224395,-0.6582868249133932
165158924205.379,0.4369574845069042,-1.0773118828005017
165171149144.2543,0.4375835856593053,-1.4958513788428267
165183374083.1296,0.4406421994495869,-1.923107599057489
165195599022.0049,0.44232074959169604,-2.345821215457432
165207823960.8802,0.44566615834282364,-2.7777334675788397
165220048899.7555,0.44648753038979644,3.0658080459556047
165232273838.6308,0.4429887309035699,2.6308692518409864
165244498777.5061,0.4383226453041593,2.2017953994049475
165256723716.3814,0.4369175345345559,1.785012152401035
165268948655.2567,0.43723099461800413,1.3630141748381626
165281173594.132,0.4378080064972869,0.9375431244882402
165293398533.0073,0.43874891107830527,0.5023114035603038
165305623471.8826,0.4390433518455579,0.0732811870686764
165317848410.7579,0.4384576151668588,-0.352457189111313
165330073349.6332,0.4378435106032655,-0.7767539011432217
165342298288.5085,0.4392722270571968,-1.2063126601526615
165354523227.3839,0.44201792453934774,-1.6249859769174657
165366748166.2592,0.44228396338005793,-2.05945130211763
165378973105.1345,0.44285057750905943,-2.4870818063365174
165391198044.0098,0.44308242869868775,-2.9189942606164925
165403422982.8851,0.4424949014912512,2.935481446781982
165415647921.7604,0.4404447561115049,2.509071262501138
165427872860.6357,0.4403181292185456,2.0841408061145583
165440097799.511,0.44078563467897636,1.661893420065865
165452322738.3863,0.44231899232213395,1.2360879604667843
165464547677.2616,0.44259856622579835,0.8004006626775726
165476772616.1369,0.44320957389638754,0.3807809810172273
165488997555.0122,0.4448686172447965,-0.045235291184075446
165501222493.8875,0.4450545133303445,-0.4787906888404661
165513447432.7628,0.4454334165593402,-0.9069038282409542
165525672371.6381,0.44627087755253786,-1.3366546968795934
165537897310.5134,0.44466676300925334,-1.7650230118036845
165550122249.3887,0.44332067686407634,-2.1966331218420136
165562347188.264,0.4419023587871213,-2.620929571219567
165574572127.1393,0.4422887545510818,-3.0499106522233106
165586797066.0147,0.44224879480527785,2.8084694955004146
165599022004.89,0.44467924414908905,2.386954754470997
165611246943.7653,0.44655645827559354,1.9628816348532467
165623471882.6406,0.44628723701205597,1.5215515879277377
165635696821.5159,0.4448074856950221,1.092758174493917
165647921760.3912,0.4417956846441052,0.6568322706857154
165660146699.2665,0.4381029077007004,0.23290513854114092
165672371638.1418,0.4351286039910668,-0.19320318627490604
165684596577.0171,0.4330603825326364,-0.6125066033823755
165696821515.8924,0.43128944971260025,-1.0367843930609568
165709046454.7677,0.42957791480843355,-1.461741580448119
165721271393.643,0.4284779997464068,-1.8804615886292655
165733496332.5183,0.42884464359428487,-2.292898148812897
165745721271.3937,0.4295473330938268,-2.7090532016836546
165757946210.269,0.43301782675518324,-3.129174926009917
165770171149.1443,0.43998610477142436,2.7360878215986193
165782396088.0196,0.4449826672374372,2.2960623253490926
165794621026.8949,0.44673951893694325,1.851059397354888
165806845965.7702,0.4462404963122745,1.4179570290589394
165819070904.6455,0.4430698215823405,0.9856515030604828
165831295843.5208,0.44101247731373583,0.5605480810064468
165843520782.3961,0.44170602262578157,0.13865574331774105
165855745721.2714,0.4444101529180476,-0.290776607402472
165867970660.1467,0.44739088976927543,-0.7220660224967189
165880195599.022,0.44808875246372115,-1.1605941437112144
165892420537.8973,0.44702577770773955,-1.5944418779789642
165904645476.7726,0.44507216027179813,-2.027993913617769
165916870415.6479,0.44233182014017075,-2.4615540430486957
165929095354.5232,0.441462078228976,-2.8850754936621263
165941320293.3985,0.4419515857116455,2.9710241468639698
165953545232.2738,0.44633569166429654,2.5396918382839724
165965770171.1491,0.446519455024407,2.101154967417682
165977995110.0244,0.4433127139324479,1.6644242069179447
165990220048.8998,0.4401660058648149,1.239474875872525
166002444987.7751,0.43694752293527844,0.8149331016606602
166014669926.6504,0.43526007081269796,0.3989939194244199
166026894865.5257,0.43694932579417944,-0.025815967683532576
166039119804.401,0.4455005624655424,-0.45179685151717186
166051344743.2763,0.44747419621269663,-0.8944074337418889
166063569682.1516,0.446396732129373,-1.334375969520981
166075794621.0269,0.44117862147735065,-1.7720419650064378
166088019559.9022,0.4356462264838645,-2.1922679039917825
166100244498.7775,0.43069528596911866,-2.6091464658193124
166112469437.6528,0.4303643798826253,-3.0166133724491186
166124694376.5281,0.4393506594067572,2.8533374362400052
166136919315.4034,0.4462906283725476,2.4107225974735442
166149144254.2787,0.4492510617405572,1.9653950413892487
166161369193.154,0.44607005792391513,1.5251017736040149
166173594132.0293,0.4404375797599067,1.0965741786465912
166185819070.9046,0.43418515765918575,0.6718711743155642
166198044009.7799,0.4305131393322407,0.2649263154871863
166210268948.6552,0.436918174600893,-0.14454283204739451
166222493887.5306,0.4454696435214464,-0.567761652163586
166234718826.4059,0.4517664356970206,-1.0140053020372006
166246943765.2812,0.4516250635246221,-1.4631740416135854
166259168704.1565,0.44674671543378974,-1.8918235498807319
166271393643.0318,0.43892257835330295,-2.326399439078374
166283618581.9071,0.4339751842373815,-2.731556722637502
166295843520.7824,0.43793622644772207,-3.1325987101218113
166308068459.6577,0.4464685864985353,2.717065121511517
166320293398.533,0.4524957551884819,2.284876891975914
166332518337.4083,0.45331488988554003,1.844996173279925
166344743276.2836,0.4519895201419054,1.4095042937355313
166356968215.1589,0.44430240755026085,0.969655864209554
166369193154.0342,0.43645629911302375,0.557355824285825
166381418092.9096,0.43713860561490475,0.1516897223559849
166393643031.7849,0.4459253572290419,-0.25920851659303423
166405867970.6602,0.4505591817159599,-0.6999638654309607
166418092909.5355,0.4512736758176916,-1.1489035623190735
166430317848.4108,0.448970086205921,-1.578764336059124
166442542787.2861,0.4422608671997658,-2.0201880076683683
166454767726.1614,0.4326735925880651,-2.446326677052003
166466992665.0367,0.4279816538659516,-2.842528391278367
166479217603.912,0.43444767054326106,3.0360056444758956
166491442542.7873,0.4431578708271678,2.6081992228387207
166503667481.6626,0.4485632532279774,2.1624030943618973
166515892420.5379,0.4509301632932444,1.72343047781707
166528117359.4132,0.448181561023564,1.2840200044043313
166540342298.2885,0.4406495852381158,0.8429070128894042
166552567237.1638,0.43186311233217245,0.43113837333330735
166564792176.0391,0.43387816143205804,0.02838667480573071
166577017114.9144,0.44351031845262656,-0.39569302034040327
166589242053.7897,0.44910271775019567,-0.8407569064577018
166601466992.665,0.4507949465117617,-1.2765952091760857
166613691931.5403,0.44884284772511984,-1.7246426262155787
166625916870.4157,0.4407002421810202,-2.1665989477655185
166638141809.291,0.4285177262541708,-2.588569870242434
166650366748.1663,0.42601984064736137,-2.986503701449696
166662591687.0416,0.43435422371433896,2.8835477055806655
166674816625.9169,0.4407771766060297,2.443895003968505
166687041564.7922,0.4418412613882441,2.007578476508201
166699266503.6675,0.44100895301008425,1.5658924960017147
166711491442.5428,0.4345157515422682,1.1218914220319198
166723716381.4181,0.42472604465465563,0.6988782944962586
166735941320.2934,0.42332566058245974,0.30064334793026243
166748166259.1687,0.4300920880864592,-0.11929907455860381
166760391198.044,0.43585317110688737,-0.5580408683926712
166772616136.9193,0.43655793124955666,-1.0038894975520625
166784841075.7946,0.4342071767730854,-1.4363822908308153
166797066014.6699,0.4300196622014698,-1.871804933190879
166809290953.5452,0.42084837211046705,-2.2984658412776464
166821515892.4205,0.41508404775491703,-2.700264343261394
166833740831.2958,0.4222311355701458,-3.097530467350684
166845965770.1711,0.4329485277098602,2.754299831166536
166858190709.0465,0.43845427112985125,2.310763613738702
166870415647.9218,0.44099876582340425,1.868426470661844
166882640586.7971,0.43677444069698995,1.4189770805724953
166894865525.6724,0.4283762190727609,0.9821086604276559
166907090464.5477,0.4145577818680914,0.565812118045513
166919315403.423,0.41370439944498183,0.16522745065357983
166931540342.2983,0.42033686047388263,-0.23926593922431644
166943765281.1736,0.42920194106883,-0.6628492545361145
166955990220.0489,0.4361440002656525,-1.0995635727153557
166968215158.9242,0.44049821323266736,-1.5344362696071263
166980440097.7995,0.43796046745354117,-1.9783843742607892
166992665036.6748,0.43159809964699225,-2.413126812982815
167004889975.5501,0.42905109498219596,-2.817297547029699
167017114914.4254,0.43261772654127073,3.0365047487152217
167029339853.3007,0.4354613990257222,2.6158061188129658
167041564792.176,0.4351303710847928,2.168725277232576
167053789731.0513,0.4352037393506556,1.7405254971126132
167066014669.9266,0.4324853529562759,1.301002087440427
167078239608.8019,0.4239938086231403,0.8829538809627507
167090464547.6773,0.41961968686453494,0.4723376709678216
167102689486.5526,0.4247322241077491,0.06550202918447698
167114914425.4279,0.43196112499278966,-0.3566992061870142
167127139364.3032,0.4378046426157965,-0.8040040139835629
167139364303.1785,0.44065998231791703,-1.238283827488036
167151589242.0538,0.43980879485839036,-1.678751673342285
167163814180.9291,0.4305210110441169,-2.119901019133564
167176039119.8044,0.4239801512345424,-2.536288490378925
167188264058.6797,0.4261322791814499,-2.9438775000261677
167200488997.555,0.43251758337020946,2.9169494281585773
167212713936.4303,0.4372975414152,2.4807848867649716
167224938875.3056,0.43759890730034906,2.039954631867598
167237163814.1809,0.43365998371839326,1.5966993983689732
167249388753.0562,0.42595593036113266,1.1583002801455524
167261613691.9316,0.41467583772146477,0.7371401301863464
167273838630.8069,0.4107892933832989,0.34043375858321906
167286063569.6822,0.41516158178305695,-0.06398553628882425
167298288508.5575,0.42188099594858947,-0.4835744168857146
167310513447.4328,0.42904407336466927,-0.9199251758335749
167322738386.3081,0.43149285757523154,-1.357135018664633
167334963325.1834,0.42917413005186006,-1.8043396866850578
167347188264.0587,0.4214684185331409,-2.23262302326792
167359413202.934,0.41920662775159157,-2.6423281761214246
167371638141.8093,0.42263277367977836,-3.064955365294256
167383863080.6846,0.42676995692884206,2.793966147566409
167396088019.5599,0.4304518093680714,2.3589381151419384
167408312958.4352,0.43216984264336017,1.9243908225285602
167420537897.3105,0.4258257939381584,1.4747492333736545
167432762836.1858,0.4177999388746749,1.0465919123776084
167444987775.0611,0.4112359501191542,0.6360259337845509
167457212713.9364,0.4128597891021372,0.22809531548902734
167469437652.8117,0.4169950903508077,-0.18445013810476957
167481662591.687,0.4229501012661655,-0.6100308798224269
167493887530.5624,0.4266452869466657,-1.057012118809415
167506112469.4377,0.42233389061698423,-1.5035475032533356
167518337408.313,0.4125661777481878,-1.9383180741636337
167530562347.1883,0.40472962806655605,-2.357593451148785
167542787286.0636,0.4001420410462206,-2.7548904699806855
167555012224.9389,0.4002561889743815,3.123234599460865
167567237163.8142,0.40665350344388157,2.7119589085846694
167579462102.6895,0.4140253299853621,2.2925655821070907
167591687041.5648,0.42061789605141636,1.8603486408729952
167603911980.4401,0.4226088596991136,1.4182693604987948
167616136919.3154,0.4234720569378839,0.990206826231392
167628361858.1907,0.423084907497193,0.5646055119660832
167640586797.066,0.42136342549284206,0.1263706531722411
167652811735.9413,0.42261401800438503,-0.292180596221018
167665036674.8166,0.42591833889742026,-0.710173161106336
167677261613.6919,0.42941245982313375,-1.1450126663880824
167689486552.5672,0.42900031354361867,-1.5837722572337212
167701711491.4425,0.42895880883679455,-2.003859243417892
167713936430.3178,0.4288524709126145,-2.4377243396642854
167726161369.1932,0.4279262196147083,-2.8659009387921333
167738386308.0685,0.4262057927613258,2.986707708685074
167750611246.9438,0.42640569490600794,2.5631690849558226
167762836185.8191,0.4266258176140967,2.137786756379476
167775061124.6944,0.4273966563881609,1.7246033126055067
167787286063.5697,0.4311221663660855,1.296724459946434
167799511002.445,0.43470889741042446,0.8593342251740265
167811735941.3203,0.43606454038105036,0.42534311097192445
167823960880.1956,0.43601771107860254,-0.010409435249702042
167836185819.0709,0.4342276088967249,-0.4418424446317102
167848410757.9462,0.4322990032416681,-0.8753974122479073
167860635696.8215,0.42724849202608745,-1.3028041620665274
167872860635.6968,0.4271630877503341,-1.7255509549394785
167885085574.5721,0.4267884089251895,-2.1474479169174403
167897310513.4475,0.4240690901744141,-2.5792063990441374
167909535452.3228,0.42300830455507743,-2.9962136618022517
167921760391.1981,0.42174387491124815,2.8617097810306116
167933985330.0734,0.4202204376379845,2.4448864126566656
167946210268.9487,0.4216690050706203,2.0310231183827927
167958435207.824,0.42835317134653245,1.624446384283572
167970660146.6993,0.4345848962665349,1.193869192228888
167982885085.5746,0.44009601529433945,0.7560443064100691
167995110024.4499,0.44181198392580834,0.32151644591429984
168007334963.3252,0.4397893861845411,-0.10530115862579298
168019559902.2005,0.4404930537762863,-0.5319744386694285
168031784841.0758,0.44023436477423156,-0.9526509888854283
168044009779.9511,0.44161911881225796,-1.3839511585097404
168056234718.8264,0.44439225996711895,-1.809943642001892
168068459657.7017,0.4485407554598721,-2.243389803340212
168080684596.577,0.4487316056804986,-2.674967078254279
168092909535.4523,0.4468065453845435,-3.1126409846611693
168105134474.3276,0.4455265907330106,2.748021022968765
168117359413.2029,0.4419098719635259,2.3289908113800633
168129584352.0783,0.445885045197112,1.9077503970300218
168141809290.9536,0.45038119594302595,1.473378939927638
168154034229.8289,0.4512412221481606,1.0387547512610393
168166259168.7042,0.4511692634991777,0.5947713538572112
168178484107.5795,0.44750667081186146,0.156457439995401
168190709046.4548,0.44221064131350146,-0.272390724647522
168202933985.3301,0.43619957283163097,-0.6872545755367756
168215158924.2054,0.43650562302966767,-1.1029446522310395
168227383863.0807,0.44064472072612376,-1.525885961740919
168239608801.956,0.4462059343180879,-1.9529227125245927
168251833740.8313,0.4460097990484527,-2.38497392216108
168264058679.7066,0.4429292008248018,-2.82663525861872
168276283618.5819,0.44037312922621735,3.0281648243557844
168288508557.4572,0.4350930730427716,2.6188315826779283
168300733496.3325,0.43707768449938694,2.2052605498089117
168312958435.2078,0.443543083096673,1.793009265392495
168325183374.0831,0.4521224113041566,1.3589767106708859
168337408312.9584,0.45627821263123275,0.9166512980919832
168349633251.8337,0.455755928436388,0.46863719507859597
168361858190.7091,0.4523631932119014,0.028458208977495642
168374083129.5844,0.44508257573929166,-0.3962328832352186
168386308068.4597,0.4395479602591365,-0.8119730104998024
168398533007.335,0.4455033629886967,-1.2267791455040984
168410757946.2103,0.45132020291676955,-1.6538967866561134
168422982885.0856,0.4553101805952984,-2.087040698706399
168435207823.9609,0.4590491997434081,-2.527382926720392
168447432762.8362,0.4585857470145622,-2.965044213667974
168459657701.7115,0.4510174547885713,2.8755543874246383
168471882640.5868,0.4439258540518258,2.45674119906645
168484107579.4621,0.44275757977990177,2.044473063144741
168496332518.3374,0.4473255441137226,1.6183255813067527
168508557457.2127,0.4518819562398385,1.1972224231934203
168520782396.088,0.45318013682146796,0.7708995550051453
168533007334.9633,0.4558572346782857,0.3296894873186744
168545232273.8386,0.45306671346617305,-0.09786055464757686
168557457212.7139,0.4481573285968338,-0.5230439766035064
168569682151.5892,0.4499419478149831,-0.9386513469687245
168581907090.4645,0.455999704800601,-1.357814840591678
168594132029.3398,0.460014380299323,-1.7951942003629184
168606356968.2152,0.46132637245585706,-2.2449036570076237
168618581907.0905,0.4600535843882544,-2.676495792494069
168630806845.9658,0.4564470655310838,-3.1187688783163545
168643031784.8411,0.44778512164441286,2.7416938431673272
168655256723.7164,0.44498095217456246,2.3356888702677194
168667481662.5917,0.4512705234609707,1.916971937239799
168679706601.467,0.45498869125358626,1.4890128638748223
168691931540.3423,0.4556426717262568,1.0609144686406378
168704156479.2176,0.4578429226664341,0.6268002549087511
168716381418.0929,0.45887024911327773,0.1943557553774619
168728606356.9682,0.45316929695576436,-0.23752103073000624
168740831295.8435,0.4493773336829245,-0.6473031682428408
168753056234.7188,0.45780947214500967,-1.0588254582055598
168765281173.5941,0.4666444793872042,-1.492187275962862
168777506112.4694,0.47258990378915644,-1.9331299742889156
168789731051.3447,0.4741164871843835,-2.3716142131340754
168801955990.22,0.46986258545852,-2.8282746803208862
168814180929.0953,0.46188535637260864,3.0177015037900228
168826405867.9706,0.4514235828757113,2.6092411434144074
168838630806.846,0.4538054824375594,2.198809843838696
168850855745.7213,0.4617138672701605,1.7767759824777014
168863080684.5966,0.46680437824231313,1.338853294967019
168875305623.4719,0.4676499263932073,0.9006546048181644
168887530562.3472,0.4681422054499114,0.4626808534112812
168899755501.2225,0.4638367940196129,0.02573894171233677
168911980440.0978,0.45486941551718024,-0.39469942920008394
168924205378.9731,0.45378603311550314,-0.802889281875608
168936430317.8484,0.4623697825645558,-1.2217784885463583
168948655256.7237,0.4681157277383656,-1.6624753968428252
168960880195.599,0.47028994467113167,-2.09742487227306
168973105134.4743,0.47035805045719714,-2.547942340448324
168985330073.3496,0.4653371755741431,-2.9936323394018864
168997555012.225,0.4552052239668903,2.861594655384793
169009779951.1003,0.4487903785427055,2.4499910207955256
169022004889.9756,0.4521162626652761,2.0326095650930736
169034229828.8509,0.4568204658488749,1.600543000329701
169046454767.7262,0.45742620100698694,1.1695940816538595
169058679706.6015,0.4547590072762783,0.7306470293637228
169070904645.4768,0.4509053642578137,0.3012831550297859
169083129584.3521,0.44214986731182987,-0.12298323791722049
169095354523.2274,0.44065409767931174,-0.5297582435649748
169107579462.1027,0.4478834560069614,-0.9424087839062003
169119804400.978,0.4525906769843957,-1.381433416510857
169132029339.8533,0.45417023903849985,-1.8140802472080813
169144254278.7286,0.45422068192290277,-2.252129579838744
169156479217.6039,0.4495234000054702,-2.6961169645794785
169168704156.4792,0.4379743901976555,-3.1285921267675407
169180929095.3545,0.42931909999764456,2.7531746030893043
169193154034.2298,0.43398603754509896,2.3490535136592046
169205378973.1051,0.4405169581228342,1.9342445357987894
169217603911.9804,0.44531644244623675,1.501088292617921
169229828850.8557,0.4490219179772391,1.0678798946944452
169242053789.7311,0.4497114574753928,0.6266699923733131
169254278728.6064,0.44675794801164087,0.19033981468670785
169266503667.4817,0.43934381919086446,-0.23210492401738822
169278728606.357,0.4402246391500019,-0.6367070489135591
169290953545.2323,0.4445600038370682,-1.063055243052235
169303178484.1076,0.4502078866800995,-1.4913515897005212
169315403422.9829,0.4548168270536856,-1.9246950566933578
169327628361.8582,0.4578825643483973,-2.3587353662787773
169339853300.7335,0.45555933328319065,-2.7961644501385865
169352078239.6088,0.450751849443811,3.050926070362038
169364303178.4841,0.4481697411469424,2.630208132647618
169376528117.3594,0.44936570425175065,2.211106441526561
169388753056.2347,0.45202802471899006,1.7883201210280562
169400977995.11,0.45439146428729615,1.3555394488071715
169413202933.9853,0.45521604317791775,0.9205666396898906
169425427872.8606,0.45319305595812054,0.4867209548058193
169437652811.7359,0.44757317247858247,0.058758099122862034
169449877750.6112,0.4472540943971708,-0.35721706279131255
169462102689.4865,0.44957656091012943,-0.7830214649609668
169474327628.3619,0.45308443757297795,-1.2099656049337941
169486552567.2372,0.45409306794056076,-1.6420047883434203
169498777506.1125,0.45543351440849006,-2.0758641615626257
169511002444.9878,0.45343541962121814,-2.518120123211614
169523227383.8631,0.4478436861235751,-2.9450776701666226
169535452322.7384,0.44680831476272015,2.9288253210341706
169547677261.6137,0.4487005589886863,2.5038427334386757
169559902200.489,0.45153559233074125,2.0726012511261405
169572127139.3643,0.45363211524880453,1.6376109823757838
169584352078.2396,0.4559416334157608,1.2140984119290568
169596577017.1149,0.45438982095415203,0.7683359202082274
169608801955.9902,0.45193940590919124,0.32355578436558524
169621026894.8655,0.4467887664057382,-0.10132356144001284
169633251833.7408,0.44284177031321875,-0.5268177924521101
169645476772.6162,0.439233819037681,-0.9506472090428623
169657701711.4915,0.4345741650487109,-1.3796248350339613
169669926650.3668,0.43380676880410596,-1.797397842802782
169682151589.2421,0.43490919175162424,-2.217668137425849
169694376528.1174,0.4341810894539779,-2.6382673004543005
169706601466.9927,0.43395978653524253,-3.062240722219868
169718826405.868,0.43666112146967895,2.800694514402558
169731051344.7433,0.4390842173564209,2.3700455802683775
169743276283.6186,0.4417544476309889,1.9404413293394749
169755501222.4939,0.44335512648532627,1.5036192859684232
169767726161.3692,0.44275852258746073,1.0747600161147406
169779951100.2445,0.4422671056328626,0.6460583181143357
169792176039.1198,0.44106674351353514,0.20947822464288995
169804400977.9951,0.44079850637544427,-0.21791919101515989
169816625916.8704,0.43620650363337227,-0.6470013950260648
169828850855.7457,0.43242514886826927,-1.0829589799116315
169841075794.621,0.4283742518992079,-1.5065053540386493
169853300733.4963,0.42773927348178636,-1.9166424595143743
169865525672.3716,0.42669248907813007,-2.3401338589795273
169877750611.247,0.42845441635314996,-2.7573137699002217
169889975550.1223,0.43145657352910216,3.1013086948063213
169902200488.9976,0.4351357867711368,2.672030111323895
169914425427.8729,0.4358220429656492,2.2320677119833716
169926650366.7482,0.4351103496854879,1.7997563404799757
169938875305.6235,0.43702180504722477,1.3763916089172368
169951100244.4988,0.4374504318895757,0.9447359312088727
169963325183.3741,0.43831536720318104,0.5088618796241784
169975550122.2494,0.43788576443001725,0.07816284300530353
169987775061.1247,0.4352528539406086,-0.3644187293904887
170000000000.0,0.4298203331403689,-0.7963462876680475
170012224938.8753,0.4251016984590922,-1.2252094207792295
170024449877.7506,0.41929333564084076,-1.6329492526712535
170036674816.6259,0.4183783676944419,-2.044819445352388
170048899755.5012,0.4229418218795929,-2.4593652544334317
170061124694.3765,0.4292410580013259,-2.885818349254428
170073349633.2518,0.4340830380323637,2.956244269192335
170085574572.1271,0.43430726501012307,2.5288862041236424
170097799511.0024,0.43101057524834663,2.08617728121521
170110024449.8778,0.4260789353522479,1.6624241232222454
170122249388.7531,0.42443634822423026,1.2470594167520517
170134474327.6284,0.42548522775999575,0.830396492503388
170146699266.5037,0.43184712632678907,0.409237705395925
170158924205.379,0.4363832066625612,-0.02845998289267514
170171149144.2543,0.4351962188440864,-0.47506930853200263
170183374083.1296,0.42831232774070366,-0.9155488568137579
170195599022.0049,0.4192993597724345,-1.339284106866254
170207823960.8802,0.4119625900728543,-1.747437446505683
170220048899.7555,0.4119500922507237,-2.142504937316286
170232273838.6308,0.41984534693646197,-2.547320536163135
170244498777.5061,0.4291413804350197,-2.9742177553950886
170256723716.3814,0.4347945444541655,2.8685543255302783
170268948655.2567,0.43761291074084224,2.42897685060928
170281173594.132,0.43523052452131705,1.989351560110735
170293398533.0073,0.4304328600968751,1.5689681919333462
170305623471.8826,0.43104609122792664,1.1505252741089487
170317848410.7579,0.4370980144542627,0.7248544349429709
170330073349.6332,0.4406534991557968,0.28197802936571364
170342298288.5085,0.4424623034816374,-0.15736069289996713
170354523227.3839,0.4395799676272415,-0.5976456236356085
170366748166.2592,0.4308828810093329,-1.0443888430615256
170378973105.1345,0.4188183720390857,-1.469380031697102
170391198044.0098,0.4082972194971432,-1.8743064801815308
170403422982.8851,0.4079339693302525,-2.273989426456698
170415647921.7604,0.4131430823072705,-2.6877143402845785
170427872860.6357,0.4195647417095092,-3.1141687333956867
170440097799.511,0.4241422172462259,2.7366836926644207
170452322738.3863,0.42363432519640004,2.291317344492286
170464547677.2616,0.4172733592756653,1.8517175675821957
170476772616.1369,0.40866472698409595,1.4319146918185377
170488997555.0122,0.4090608608877037,1.032040372226825
170501222493.8875,0.4156629855436311,0.610992515267721
170513447432.7628,0.4225872747137839,0.17626300708792988
170525672371.6381,0.42570709220973996,-0.26617978302304274
170537897310.5134,0.4253253638116621,-0.7104915659960171
170550122249.3887,0.4159052757624109,-1.1639035871244192
170562347188.264,0.40114862931468453,-1.5896388316030634
170574572127.1393,0.3926643523901608,-1.977833210554677
170586797066.0147,0.3958938754260863,-2.378188496989098
170599022004.89,0.4015340219551793,-2.79664837681925
170611246943.7653,0.40958897358192925,3.0723915027210738
170623471882.6406,0.4159558629868845,2.628661618439383
170635696821.5159,0.41898167843510176,2.1871294474470213
170647921760.3912,0.41521464380279643,1.746226691980609
170660146699.2665,0.41147521449394664,1.3230819444266084
170672371638.1418,0.41282099419343404,0.8984359024404552
170684596577.0171,0.4128280326222732,0.47782652872898135
170696821515.8924,0.4140896010544261,0.04894751627961511
170709046454.7677,0.41406553282526093,-0.38519134859419757
170721271393.643,0.41334407743607526,-0.8069838013495563
170733496332.5183,0.40772642683862975,-1.2462563549500922
170745721271.3937,0.4025609546990798,-1.6470743922541144
170757946210.269,0.4105395090407294,-2.043798131842576
170770171149.1443,0.4199058752746069,-2.473344565772139
170782396088.0196,0.4277351692683498,-2.915828084944065
170794621026.8949,0.4332116077506121,2.927468119849666
170806845965.7702,0.431999570856601,2.4834956971959707
170819070904.6455,0.42615577870592564,2.044346468416287
170831295843.5208,0.4186001999456772,1.6198924928329526
170843520782.3961,0.41922951736092084,1.2080541037603103
170855745721.2714,0.42611255647625906,0.7796527390457199
170867970660.1467,0.4288745360543226,0.34385687705337276
170880195599.022,0.430722022413422,-0.08850268252022007
170892420537.8973,0.428182693451745,-0.5273196587782899
170904645476.7726,0.4198455495629403,-0.9589469223456054
170916870415.6479,0.40843878751912255,-1.3816474956704277
170929095354.5232,0.40769922226791944,-1.7769078518114954
170941320293.3985,0.41431194671902855,-2.1844886665857617
170953545232.2738,0.42186166249702894,-2.6104116888431297
170965770171.1491,0.4268961220693219,-3.039586005682222
170977995110.0244,0.43052944911122565,2.805107871162219
170990220048.8998,0.42873228002156877,2.371305789653671
171002444987.7751,0.42297404681021117,1.9490950089943608
171014669926.6504,0.42282316086333954,1.5309191203352366
171026894865.5257,0.4284663632550261,1.1111847402258603
171039119804.401,0.4331417630867401,0.6763298424520903
171051344743.2763,0.433550810304919,0.24525985175128165
171063569682.1516,0.43200823602822763,-0.2033380426971909
171075794621.0269,0.42566708492313304,-0.6450734522870692
171088019559.9022,0.4123215034384801,-1.0686024018148776
171100244498.7775,0.4025479007255811,-1.45514345464826
171112469437.6528,0.4101281684549296,-1.8440018957888122
171124694376.5281,0.41995987238181093,-2.2597328245657544
171136919315.4034,0.4301714509720278,-2.695657900710892
171149144254.2787,0.4352017026966563,-3.1260758926809635
171161369193.154,0.43789057876040216,2.7126028897782564
171173594132.0293,0.43405620359502883,2.2749159008018425
171185819070.9046,0.43136212339097374,1.8473924575311227
171198044009.7799,0.4325166926940989,1.429736129008505
171210268948.6552,0.43651564257599895,0.9987226851657692
171222493887.5306,0.43912022478740315,0.5669425549983762
171234718826.4059,0.4381877255214925,0.1254315550290345
171246943765.2812,0.43417456141979915,-0.31346361411436835
171259168704.1565,0.4288839517821561,-0.7461150442421429
171271393643.0318,0.41922966190570976,-1.1626248312069127
171283618581.9071,0.4177280752427967,-1.559243985971777
171295843520.7824,0.4255170945836784,-1.9762342107015887
171308068459.6577,0.43098554746513956,-2.4142007746318255
171320293398.533,0.433925592782428,-2.85361745872041
171332518337.4083,0.43445614039720243,2.9905503021545816
171344743276.2836,0.4302960908483834,2.5508214229363846
171356968215.1589,0.4252668700557076,2.13337717751242
171369193154.0342,0.42773650063652197,1.7184722885105241
171381418092.9096,0.43251431046581945,1.284640921495133
171393643031.7849,0.43368866494749847,0.8433370662864889
171405867970.6602,0.43308946878248283,0.4069568676717253
171418092909.5355,0.42857886630214903,-0.030077763110295853
171430317848.4108,0.423373881118465,-0.4540551774108214
171442542787.2861,0.418435393978112,-0.8772004313674175
171454767726.1614,0.4166847508201634,-1.292354661480156
171466992665.0367,0.42157205013007104,-1.698146725219694
171479217603.912,0.42889866387624276,-2.12048356434775
171491442542.7873,0.43256227512631756,-2.5543354112995176
171503667481.6626,0.4351927518170971,-2.9960160305966004
171515892420.5379,0.4351288818151849,2.8519243127656324
171528117359.4132,0.4326518517033049,2.4264004142927886
171540342298.2885,0.4304356015630514,2.0020942075236845
171552567237.1638,0.43287749303202105,1.5785747359189664
171564792176.0391,0.43793109228325483,1.1518750998097211
171577017114.9144,0.4415098078718953,0.7162844275951996
171589242053.7897,0.4440390218664347,0.28153457565054196
171601466992.665,0.44136843650272667,-0.16260704465212594
171613691931.5403,0.43569451415406013,-0.5924775894432316
171625916870.4157,0.4309365978650573,-1.0131232742471523
171638141809.291,0.4319641052518028,-1.4243436304224941
171650366748.1663,0.4349301831123148,-1.8551092359079706
171662591687.0416,0.44008223518172385,-2.282033766170868
171674816625.9169,0.4428384831922103,-2.714499470418598
171687041564.7922,0.44334512096786327,3.1287450926956524
171699266503.6675,0.43981608767684693,2.695393278985905
171711491442.5428,0.43631405288710534,2.27386947542324
171723716381.4181,0.43604913468790496,1.8572508387235651
171735941320.2934,0.43918568951789705,1.4370552210728897
171748166259.1687,0.44382603347970695,1.0093670782802706
171760391198.044,0.4473305356548681,0.5767659619337395
171772616136.9193,0.447880910487092,0.13618102521446904
171784841075.7946,0.4472344503942757,-0.29021487561216
171797066014.6699,0.4447433992280577,-0.724634204200844
171809290953.5452,0.4427780572339518,-1.1538705217499001
171821515892.4205,0.4448166422681945,-1.5690881483990398
171833740831.2958,0.448361436800651,-2.0013060154603597
171845965770.1711,0.44977427901837724,-2.433585108030218
171858190709.0465,0.44963801966380607,-2.8711154012325752
171870415647.9218,0.44627615662308384,2.9787764182559133
171882640586.7971,0.4397751063507784,2.545789036290419
171894865525.6724,0.4343354922381623,2.1305551036636685
171907090464.5477,0.43190876728633953,1.7194353324873732
171919315403.423,0.43495432652753024,1.3056109598535657
171931540342.2983,0.43792313920773174,0.8791187391947798
171943765281.1736,0.44274315987698465,0.45386116028172413
171955990220.0489,0.44322176656709333,0.030574433948076952
171968215158.9242,0.4451979095014022,-0.397912849794298
171980440097.7995,0.4477770308349811,-0.8271728945098998
171992665036.6748,0.4502209354992303,-1.2528154917596774
172004889975.5501,0.4508330547542956,-1.6852570112366367
172017114914.4254,0.4511921134075212,-2.1205426246537127
172029339853.3007,0.45129794968095444,-2.5563445804765212
172041564792.176,0.45191451113923503,-2.9802596503346797
172053789731.0513,0.44966726235265525,2.866293198529873
172066014669.9266,0.4495290065741462,2.437099834520579
172078239608.8019,0.4469196793874545,2.004153502205408
172090464547.6773,0.44327294253746546,1.566867250675667
172102689486.5526,0.43697000589542817,1.14573590448802
172114914425.4279,0.43281922576229237,0.7217573920121931
172127139364.3032,0.42994200753629197,0.30321842703049656
172139364303.1785,0.4273087459331578,-0.1112239412332522
172151589242.0538,0.4289326309902786,-0.5195330950159157
172163814180.9291,0.43681639483397994,-0.9407202448776664
172176039119.8044,0.44328584051335673,-1.3631220873971919
172188264058.6797,0.4488932423497926,-1.8016453114922766
172200488997.555,0.4512046887609284,-2.252380349517024
172212713936.4303,0.4486925581724468,-2.689216648410617
172224938875.3056,0.44284249638668216,-3.125356827379964
172237163814.1809,0.43891513890792766,2.731353881275338
172249388753.0562,0.43718522554747363,2.3100026659194834
172261613691.9315,0.43616669160911703,1.8777789226982156
172273838630.8069,0.4371182783426106,1.4545674875762356
172286063569.6822,0.4360767387830634,1.0154984372771052
172298288508.5575,0.43246357778189065,0.5890538952792054
172310513447.4328,0.42962829190178553,0.16508073821521171
172322738386.3081,0.4275836749112394,-0.2566167019351093
172334963325.1834,0.4284276375429869,-0.6807511655292692
172347188264.0587,0.43328883606480467,-1.1043324124780625
172359413202.934,0.43777261196028283,-1.5405348975895317
172371638141.8093,0.4401384314603859,-1.977840931576968
172383863080.6846,0.4400398094329542,-2.4071017005803914
172396088019.5599,0.4370707731100333,-2.8511931891306492
172408312958.4352,0.434934829084985,3.0108098001517987
172420537897.3105,0.43408093172807904,2.5773155920350086
172432762836.1858,0.4357302560496568,2.159828103740757
172444987775.0611,0.4385075481388401,1.7327302296726341
172457212713.9364,0.44222443220939617,1.2944972372590384
172469437652.8117,0.44349290827862675,0.8468513353792488
172481662591.687,0.44064833512107815,0.4182559044131338
172493887530.5624,0.4385839963027379,-0.011253717327651415
172506112469.4377,0.4379987322082555,-0.43847628196590427
172518337408.313,0.43772791506019376,-0.8672405044939786
172530562347.1883,0.44049192360952694,-1.2960125322426819
172542787286.0636,0.4403565392507517,-1.7282361601702776
172555012224.9389,0.44038460245584826,-2.167352685962138
172567237163.8142,0.43781932530851586,-2.6003961213867886
172579462102.6895,0.43749524972377724,-3.0262011043275603
172591687041.5648,0.4379418857040587,2.8226465226995705
172603911980.4401,0.43861835870527405,2.3958413862629784
172616136919.3154,0.43978714318024936,1.9618950041281724
172628361858.1907,0.43551010877642227,1.527670081002385
172640586797.066,0.4319609680396208,1.0913123087311913
172652811735.9413,0.42319808933197717,0.6615976666732887
172665036674.8166,0.4174972397393169,0.2537545911149341
172677261613.6919,0.41578633966206313,-0.16394387184573414
172689486552.5672,0.4182116903156551,-0.5874109679489828
172701711491.4425,0.41956119029570077,-1.0066457820025214
172713936430.3178,0.42261594648003353,-1.4342665641575698
172726161369.1932,0.4226267029961267,-1.853103019790395
172738386308.0685,0.42052096352207763,-2.2902767281696406
172750611246.9438,0.4159751670865288,-2.71181756569698
172762836185.8191,0.4147152722554908,-3.1329276465658964
172775061124.6944,0.41340620822017493,2.7251925336071907
172787286063.5697,0.4156275786358201,2.3060979172674907
172799511002.445,0.41508877406607003,1.8858085303045358
172811735941.3203,0.41600350245958034,1.4501358511451998
172823960880.1956,0.41132443378328776,1.0126106651939015
172836185819.0709,0.405754545567598,0.6052648938672384
172848410757.9462,0.4043170141107234,0.18872769560086258
172860635696.8215,0.4066689029788602,-0.2296663143350573
172872860635.6968,0.4076154059055258,-0.6492956606200072
172885085574.5721,0.4093369162819829,-1.07489467483646
172897310513.4475,0.410689932494643,-1.504208689792749
172909535452.3228,0.41339328889137816,-1.928160343824597
172921760391.1981,0.40890350434481815,-2.3495424803175133
172933985330.0734,0.4115896532825254,-2.762450595378007
172946210268.9487,0.41945221067430816,3.0947467374915076
172958435207.824,0.422979366776811,2.658855961003213
172970660146.6993,0.4234209624973354,2.216899374824385
172982885085.5746,0.4221010140395138,1.7749998369146855
172995110024.4499,0.4190191142492281,1.3293381764391397
173007334963.3252,0.4109740437028509,0.8926763398088279
173019559902.2005,0.4016908347327191,0.48850821045457204
173031784841.0758,0.40478187015947975,0.07069850392815652
173044009779.9511,0.40625424979896063,-0.36235676580366594
173056234718.8264,0.4050880268472587,-0.7808031101790917
173068459657.7017,0.40743197433753137,-1.208719734167377
173080684596.577,0.4068691868217239,-1.6402655275361109
173092909535.4523,0.40437544281111787,-2.070173151891724
173105134474.3276,0.40289307679947195,-2.495367744323138
173117359413.2029,0.4071405216086981,-2.9327372321603717
173129584352.0783,0.40764803834529423,2.9119428284783475
173141809290.9536,0.4034188685583628,2.473163581816451
173154034229.8289,0.3978839402758677,2.053170576241918
173166259168.7042,0.3985112916225155,1.638557403449382
173178484107.5795,0.40105647794429833,1.2176179196667887
173190709046.4548,0.40275309651797003,0.7941095494480072
173202933985.3301,0.40837029533034175,0.37196667466771555
173215158924.2054,0.4132705086852313,-0.07061260462635777
173227383863.0807,0.4139942247334601,-0.5265674266584436
173239608801.956,0.4098126298723482,-0.9613744763427292
173251833740.8313,0.40631917200465606,-1.399316752642749
173264058679.7066,0.399963692793601,-1.83548107301245
173276283618.5819,0.39702080899047515,-2.261844047921164
173288508557.4572,0.39797777766579656,-2.686255145737498
173300733496.3325,0.40072285493123694,-3.122782075457348
173312958435.2078,0.39592952946122645,2.717906210220208
173325183374.0831,0.38777208172600464,2.2793866952413473
173337408312.9584,0.3773124361788614,1.8632848847106445
173349633251.8337,0.3727912013117995,1.4494312579169348
173361858190.7091,0.37060215058514845,1.054033969656171
173374083129.5844,0.37911260845946004,0.6455245191564738
173386308068.4597,0.3880142319886015,0.20408134702641026
173398533007.335,0.38707010930449665,-0.24661138264953167
173410757946.2103,0.3792438127703492,-0.6905146690733559
173422982885.0856,0.3707856907051685,-1.1107955924702355
173435207823.9609,0.3674963292052112,-1.5123441998812512
173447432762.8362,0.3666255563707457,-1.9112613965763545
173459657701.7115,0.37196685730150103,-2.3261900892832403
173471882640.5868,0.3808156472301453,-2.7582750156516287
173484107579.4621,0.3796062492623858,3.07090902350903
173496332518.3374,0.3701017530767533,2.6348472003204857
173508557457.2127,0.36015750751542647,2.2227645794576456
173520782396.088,0.3527053246329504,1.8189476576575043
173533007334.9633,0.3545045135268788,1.4301945999184726
173545232273.8386,0.36389390829261675,1.0307771571639028
173557457212.7139,0.3745450507736778,0.6063175135754034
173569682151.5892,0.38649262343820756,0.15897500548878368
173581907090.4645,0.3849384761010688,-0.28526120984404957
173594132029.3398,0.380738688532957,-0.7300601589065723
173606356968.2152,0.3743317334814444,-1.1489619598384582
173618581907.0905,0.369690703430334,-1.569691616892413
173630806845.9658,0.3658473751202209,-1.98971542633624
173643031784.8411,0.36910804322618085,-2.3893907637276692
173655256723.7164,0.37725978324778453,-2.825666861490905
173667481662.5917,0.37519019499277145,3.0177068006984387
173679706601.467,0.36878483065296747,2.5801410700469547
173691931540.3423,0.3572633484088704,2.1592719477233433
173704156479.2176,0.3533103617694692,1.7696425187411642
173716381418.0929,0.35497696399934475,1.3872942363509846
173728606356.9682,0.36920979086383,0.9718025810207647
173740831295.8435,0.3845842007909581,0.5548173219269747
173753056234.7188,0.39271933777104384,0.09760731354766716
173765281173.5941,0.39439902046022896,-0.3682655737067375
173777506112.4694,0.38542943302552274,-0.8096719537100874
173789731051.3447,0.37534680309407986,-1.2400408962490044
173801955990.22,0.3677175714821771,-1.6425757669434757
173814180929.0953,0.3737332168795105,-2.0510984866563473
173826405867.9706,0.38169244161827204,-2.4812997775934025
173838630806.846,0.3815182759867667,-2.9252907364432406
173850855745.7213,0.37901255712091314,2.909419426236424
173863080684.5966,0.36352194406931776,2.4628871909998455
173875305623.4719,0.3536020457815916,2.0686136866378075
173887530562.3472,0.3496536570344798,1.6794748786270735
173899755501.2225,0.35775422083169306,1.2923472379500158
173911980440.0978,0.3690106534018012,0.8669384651694497
173924205378.9731,0.37674749518713835,0.4255652363580591
173936430317.8484,0.3776471938981611,-0.02985556641154849
173948655256.7237,0.3701904596312203,-0.4735537716736964
173960880195.599,0.3611182980448446,-0.8803154564663437
173973105134.4743,0.35462740896527817,-1.2837991991727387
173985330073.3496,0.36318617062515357,-1.676353288997037
173997555012.225,0.37395524241254413,-2.086334970784721
174009779951.1003,0.38668199723480107,-2.53034851368246
174022004889.9756,0.3896337636528703,-2.98204847573835
174034229828.8509,0.38786759166621754,2.849101616351575
174046454767.7262,0.374829562538831,2.421404953213388
174058679706.6015,0.3712194647791579,2.026859614124261
174070904645.4768,0.37509232737842957,1.6120628346100894
174083129584.3521,0.38551435993446614,1.1954577740496257
174095354523.2274,0.3949763766111233,0.7552724937353308
174107579462.1027,0.4001187978168498,0.31677399082680324
174119804400.978,0.3991422397139987,-0.140230997384163
174132029339.8533,0.390141090075079,-0.5843077965571355
174144254278.7286,0.3846888591774926,-0.9988072732823462
174156479217.6039,0.38309626814092,-1.3962317045103325
174168704156.4792,0.39001402546846625,-1.8138723367230973
174180929095.3545,0.3946468042030273,-2.2529641933664433
174193154034.2298,0.39967258637285974,-2.69409588002973
174205378973.1051,0.4019575492566583,-3.136642420741844
174217603911.9804,0.39674693181938075,2.7171718865862275
174229828850.8557,0.38623860559571127,2.282937636559394
174242053789.7311,0.3850255895398778,1.8811476404860015
174254278728.6064,0.39036305538135635,1.4702943149019359
174266503667.4817,0.39822176802667725,1.0597208812209609
174278728606.357,0.40756306106876516,0.6226595561167423
174290953545.2323,0.4099576784002301,0.1800785728719614
174303178484.1076,0.40769800325580036,-0.26181454761986034
174315403422.9829,0.40360888557105784,-0.7003506550830074
174327628361.8582,0.39436523978440113,-1.1175265347222676
174339853300.7335,0.4002379259409868,-1.5172849185181134
174352078239.6088,0.4058391288208339,-1.9444644246372715
174364303178.4841,0.41241607692906007,-2.3649602226877344
174376528117.3594,0.4176022471840489,-2.8112460470385114
174388753056.2347,0.41326547193002267,3.0308756261387524
174400977995.11,0.4072805275840716,2.5980569114764513
174413202933.9853,0.4061081382116604,2.1999335962409945
174425427872.8606,0.4074296157223018,1.7712233915319957
174437652811.7359,0.414843414057327,1.354064557442713
174449877750.6112,0.4190587582478467,0.9176106272539097
174462102689.4865,0.42372279899165516,0.4778011126172431
174474327628.3619,0.42218418170377897,0.03548191308650387
174486552567.2372,0.4182231113217394,-0.39960108106643044
174498777506.1125,0.4103833404747045,-0.8297045908460213
174511002444.9878,0.40312637495140846,-1.2343346882934874
174523227383.8631,0.4018857477321492,-1.6440156517872428
174535452322.7384,0.41110811925727153,-2.0566181075336005
174547677261.6137,0.41759126480688646,-2.4807227051105425
174559902200.489,0.4193634821106354,-2.906305654142761
174572127139.3643,0.42013593616719075,2.944397474822992
174584352078.2396,0.41965424562510945,2.531931694517148
174596577017.1149,0.4267987031712254,2.116257978097806
174608801955.9902,0.42890365999846086,1.683037150625782
174621026894.8655,0.43666400171467357,1.2496323429247895
174633251833.7408,0.4406567075174959,0.8102582345450459
174645476772.6162,0.4407644843293741,0.3732570508593645
174657701711.4915,0.4380763334395634,-0.07059440423380804
174669926650.3668,0.4355801279591275,-0.49729964793995685
174682151589.2421,0.43102161090814595,-0.9262216965480325
174694376528.1174,0.42942290691624846,-1.3447095630544754
174706601466.9927,0.43044457073457104,-1.770664977393394
174718826405.868,0.42931994395786144,-2.1946297977483447
174731051344.7433,0.43080610344557,-2.624293819058878
174743276283.6186,0.43088609613278533,-3.0533471266671066
174755501222.4939,0.4317659509504639,2.804714565695055
174767726161.3692,0.4357457884572638,2.383876077467159
174779951100.2445,0.43879800194308216,1.9501039639390771
174792176039.1198,0.4415457127613751,1.5089307689258173
174804400977.9951,0.44293996076709474,1.0700396381498207
174816625916.8704,0.43745219269278246,0.6422963227016012
174828850855.7457,0.4376989531638732,0.20463171153243884
174841075794.621,0.43704935833247754,-0.2059106465573701
174853300733.4963,0.4376966441776431,-0.6376537019599358
174865525672.3716,0.4387077991394009,-1.0636754777863007
174877750611.247,0.4456049984593851,-1.498624799743568
174889975550.1223,0.4441348225240686,-1.934944060901907
174902200488.9976,0.4446573049466788,-2.3668601864458894
174914425427.8729,0.4399522169948989,-2.8097828903283775
174926650366.7482,0.43708213946312396,3.0487158475092646
174938875305.6235,0.43644374445936246,2.620919000337979
174951100244.4988,0.4428791028189274,2.193810982745074
174963325183.3741,0.4446442976822681,1.7594107488513724
174975550122.2494,0.44573691392663894,1.3153091464969648
174987775061.1247,0.44301932355185747,0.8922204706938898
175000000000.0,0.4403440950250626,0.45336406984891486


==> models/pmf2m.csv <==
frequency,magnitude,phase
120000000000.0,0.11837361132058902,0.3635134961780284
120012224938.8753,0.118546331931336,-0.45909732486796173
120024449877.7506,0.11869423493894055,-1.2832564649993827
120036674816.6259,0.11929816660726891,-2.104336841039103
120048899755.5012,0.11939655042844732,-2.9304929332153646
120061124694.3765,0.11918823391887647,2.526010327159302
120073349633.2518,0.1185075547513335,1.705285272469213
120085574572.1271,0.11873561250579061,0.8920082621115926
120097799511.0024,0.11898629180027745,0.06513564339327772
120110024449.8778,0.11860962959814472,-0.7590690271770713
120122249388.7531,0.1184709326452835,-1.5733144589276704
120134474327.6284,0.11911575883682071,-2.401965861371751
120146699266.5037,0.11981305044940925,3.0625354376737373
120158924205.379,0.11979482832297868,2.2340705949732036
120171149144.2543,0.11998867765424703,1.4180284348110637
120183374083.1296,0.12031945582151093,0.5950109830752734
120195599022.0049,0.12045420050994574,-0.23498061422968294
120207823960.8802,0.12021506114217571,-1.0518760504278344
120220048899.7555,0.12019741398950065,-1.8753710363352716
120232273838.6308,0.12083503666201235,-2.695000328448516
120244498777.5061,0.12145139065597095,2.761113155198956
120256723716.3814,0.12135191935925146,1.9279138120399237
120268948655.2567,0.12172160158251227,1.1059525306770266
120281173594.132,0.122419836651289,0.280733884830687
120293398533.0073,0.12283438833017392,-0.5508463517875879
120305623471.8826,0.1227824692457757,-1.376934666803375
120317848410.758,0.12320929949700239,-2.202114358831148
120330073349.6333,0.12339245215326783,-3.0325074146284434
120342298288.5086,0.12336500170090751,2.4159637849305375
120354523227.3839,0.12334010040283278,1.5886118098352775
120366748166.2592,0.12379446917863725,0.7575383079596506
120378973105.1345,0.1240382200279083,-0.07500173248377284
120391198044.0098,0.12349817985526264,-0.9044694123522534
120403422982.8851,0.1231943972057191,-1.72797775128709
120415647921.7604,0.12379578679849929,-2.5561609128114133
120427872860.6357,0.12368500632465723,2.89609456304135
120440097799.511,0.12352292909609915,2.066676959979481
120452322738.3863,0.12309117874894322,1.2427216126174447
120464547677.2616,0.12379293823646673,0.41935299081571764
120476772616.1369,0.12448281147421267,-0.4194700216500885
120488997555.0122,0.12426668286815047,-1.2500823562107337
120501222493.8875,0.1247181610626262,-2.073613661189586
120513447432.7628,0.12498445600071371,-2.9044282688422953
120525672371.6381,0.1253274985271297,2.548484223245737
120537897310.5134,0.12477517837463332,1.7258147240171202
120550122249.3888,0.12513699500939335,0.901697366797383
120562347188.2641,0.1256036116825406,0.07078231553402656
120574572127.1394,0.12563091321736822,-0.7607699051017455
120586797066.0147,0.12461715641944307,-1.586664030694831
120599022004.89,0.12523747923579545,-2.410393886927653
120611246943.7653,0.12600167168622087,3.0428669242379947
120623471882.6406,0.1260626213410623,2.218321941101283
120635696821.5159,0.126035010795159,1.3952695134727646
120647921760.3912,0.12648348297560266,0.5761397585692556
120660146699.2665,0.1268796577625577,-0.24911016212139292
120672371638.1418,0.1270445841428319,-1.0751611948272473
120684596577.0171,0.12732795383715906,-1.8967438761462123
120696821515.8924,0.12778826457276973,-2.7264332812423526
120709046454.7677,0.12808079248482324,2.726828465279758
120721271393.643,0.12772610931786485,1.9014459696028323
120733496332.5183,0.12770925028537153,1.080282606787938
120745721271.3937,0.12835223334459794,0.26894906838398647
120757946210.269,0.12883938519020036,-0.5589417996661353
120770171149.1443,0.12881272204619656,-1.3832036135886794
120782396088.0196,0.1288502810343309,-2.2004111149329857
120794621026.8949,0.1295239418613044,-3.027724411582044
120806845965.7702,0.12941665549253192,2.428637483675489
120819070904.6455,0.12909572627479288,1.6101053716964289
120831295843.5208,0.12915179975330376,0.786798225775538
120843520782.3961,0.13005056893783662,-0.03752171494969047
120855745721.2714,0.13013482370065202,-0.861330682355756
120867970660.1467,0.12980715901933573,-1.683230316766098
120880195599.022,0.1298787911404935,-2.4966126808813027
120892420537.8973,0.13068810096968309,2.9670426735518607
120904645476.7726,0.13042056045152953,2.135982636216289
120916870415.6479,0.1297726570664522,1.3161208161563072
120929095354.5232,0.1300459915702706,0.500747339103867
120941320293.3985,0.13099464691163368,-0.325788036082609
120953545232.2738,0.13078630056103893,-1.152763387142717
120965770171.1491,0.13043787160595857,-1.9695701678015978
120977995110.0244,0.13092808068589593,-2.7922033652184224
120990220048.8998,0.13139341965642518,2.670199680352131
121002444987.7751,0.1312082910028774,1.846673339665839
121014669926.6504,0.13150718780133228,1.0242670297790704
121026894865.5257,0.13207985816149878,0.19786477663257585
121039119804.401,0.13262892166696144,-0.6299064466668854
121051344743.2763,0.1321715108846514,-1.4571140571723833
121063569682.1516,0.13204366439784782,-2.2853075993438936
121075794621.0269,0.13294419870972343,-3.1059573271205303
121088019559.9022,0.1332222863017443,2.3462459170378764
121100244498.7775,0.13273671037851537,1.5116816397932418
121112469437.6528,0.1323230820014504,0.6874926868899024
121124694376.5281,0.13239648804421258,-0.13921890467026235
121136919315.4034,0.13197109470871166,-0.967973192733939
121149144254.2787,0.13161235781790956,-1.7930575597455853
121161369193.154,0.13203598026570373,-2.6177760832612496
121173594132.0293,0.13291005403033918,2.833255305144545
121185819070.9047,0.13308388475340235,2.002928444315689
121198044009.78,0.13305345827933893,1.1763567642271264
121210268948.6553,0.13373482023959993,0.35091538796559035
121222493887.5306,0.13470840245318083,-0.479212015075895
121234718826.4059,0.13469780736131653,-1.3168986346459102
121246943765.2812,0.13424905151426827,-2.137114313631399
121259168704.1565,0.13457267736583428,-2.9652345935969135
121271393643.0318,0.13512773923905608,2.4838007567831712
121283618581.9071,0.13503741987427992,1.6488877327422264
121295843520.7824,0.13480626890679656,0.8176587850925512
121308068459.6577,0.13511386757937338,-0.006286386198884348
121320293398.533,0.13522646003776662,-0.8361976085426824
121332518337.4083,0.13472263507847723,-1.6595625888989343
121344743276.2836,0.1350853729386336,-2.4752261368534034
121356968215.1589,0.13680697287074797,2.9822553079674283
121369193154.0342,0.13759926293556687,2.149469237503592
121381418092.9095,0.13717985116152098,1.3130709769543611
121393643031.7848,0.1371786390424836,0.48614591008584607
121405867970.6601,0.13819815936221874,-0.34003228135347824
121418092909.5355,0.13866536434786297,-1.1759937748653937
121430317848.4108,0.1379591819411601,-2.000875614282602
121442542787.2861,0.1375228811879719,-2.8259923950724586
121454767726.1614,0.13786344338701742,2.633570515838965
121466992665.0367,0.1374316423930105,1.8063969419004597
121479217603.912,0.13637913938924487,0.9862048129023516
121491442542.7873,0.1366942456458769,0.17463023379729484
121503667481.6626,0.13829805353250707,-0.6493998339785503
121515892420.5379,0.13894898846787074,-1.4766199305300436
121528117359.4132,0.13913107202397304,-2.2998016194789974
121540342298.2885,0.14005586828980363,-3.119272134430449
121552567237.1638,0.1403451914838372,2.3324645913331183
121564792176.0391,0.13970600107853812,1.5071147626752164
121577017114.9144,0.13944167808907743,0.6912427896338488
121589242053.7897,0.1407397921657388,-0.1296283505394241
121601466992.665,0.14145103458605635,-0.9590653495792874
121613691931.5403,0.14112090423252396,-1.7858316368944607
121625916870.4157,0.14079343597025296,-2.6047445871257446
121638141809.291,0.1411036058542516,2.853547409683844
121650366748.1663,0.14141904069582506,2.0274506583239824
121662591687.0416,0.14118695494979647,1.2017180196881547
121674816625.9169,0.1411068656235425,0.3885378103060562
121687041564.7922,0.1420950997994386,-0.4368220551632739
121699266503.6675,0.14198059655167247,-1.266166984453203
121711491442.5428,0.1409677103630099,-2.0944210460378048
121723716381.4181,0.14090399533783393,-2.905396487768754
121735941320.2934,0.14215014088806474,2.5533276157801996
121748166259.1687,0.1419640387402625,1.7252061930318916
121760391198.044,0.14098400493988164,0.9026824807247653
121772616136.9193,0.14148101526261148,0.08738031729199346
121784841075.7946,0.14256796234798289,-0.735482987840915
121797066014.6699,0.1428101157524275,-1.56654431240182
121809290953.5452,0.1422896589631461,-2.389551237853654
121821515892.4205,0.1428607831810573,3.0718230523488805
121833740831.2958,0.14346960715376905,2.2424966627864125
121845965770.1711,0.14271922958421054,1.4092558790359675
121858190709.0465,0.14195058914357012,0.5917037944550451
121870415647.9218,0.14260906158878633,-0.22934034270137763
121882640586.7971,0.14375634953845068,-1.0561693718021037
121894865525.6724,0.14345852713830154,-1.8865052655870531
121907090464.5477,0.14308619250622256,-2.7103248555648793
121919315403.423,0.14436685919171538,2.7462942604091043
121931540342.2983,0.14500204017885368,1.9128939641463576
121943765281.1736,0.14439383093705943,1.0782028883919847
121955990220.0489,0.1440859569526124,0.25623031508562866
121968215158.9242,0.14483064449072308,-0.5696722073183641
121980440097.7995,0.1448914995710211,-1.40138616064877
121992665036.6748,0.14382540596309304,-2.22871261387644
122004889975.5501,0.14352600196470322,-3.046955819395096
122017114914.4254,0.14461953315880594,2.4118205373235493
122029339853.3007,0.14479228148997236,1.5753224112443964
122041564792.176,0.14398661554943612,0.749498196871657
122053789731.0514,0.14456644601158777,-0.067116392807737
122066014669.9267,0.1466293854306812,-0.8971304775729294
122078239608.802,0.1474786009300311,-1.7298774488474895
122090464547.6773,0.14707680176759616,-2.560280481508564
122102689486.5526,0.1477004176396831,2.8980358770272208
122114914425.4279,0.14885415161832208,2.067122640866264
122127139364.3032,0.14870586068758868,1.2293855004933567
122139364303.1785,0.1477227618554164,0.40570927714162297
122151589242.0538,0.1480510144321481,-0.4245475910372098
122163814180.9291,0.1487396127375521,-1.25288216050867
122176039119.8044,0.14849357370986233,-2.088590350773032
122188264058.6797,0.1478476057199811,-2.9141670285978036
122200488997.555,0.1488579410640385,2.5480318514376967
122212713936.4303,0.14986749501588717,1.7138083182706547
122224938875.3056,0.14895700683146748,0.8780964611133613
122237163814.1809,0.1482254849607008,0.058789505731821616
122249388753.0562,0.14889039757103786,-0.7659504253324846
122261613691.9315,0.14954714563467433,-1.604213426633284
122273838630.8068,0.14852904478708892,-2.4300290901636967
122286063569.6821,0.14793358589404237,3.035101068817902
122298288508.5575,0.1491818747952716,2.214656924838234
122310513447.4328,0.14946803513708137,1.3846422859666905
122322738386.3081,0.14860221607132226,0.5581678024483818
122334963325.1834,0.14835600785898517,-0.25727956464089935
122347188264.0587,0.1498971470837716,-1.0759409035922838
122359413202.934,0.15063601445450947,-1.9096688395967647
122371638141.8093,0.15036966908642302,-2.7407488211496664
122383863080.6846,0.1511816237715697,2.7222196774385705
122396088019.5599,0.152227986932166,1.8909662056004486
122408312958.4352,0.1521215519144368,1.0572820731043253
122420537897.3105,0.15082912149371736,0.2324649528237692
122432762836.1858,0.15115711944444093,-0.5849153509960551
122444987775.0611,0.1516093759851036,-1.413983898669473
122457212713.9364,0.15079608125114036,-2.2441400812468646
122469437652.8117,0.14937414317401154,-3.0641315612788524
122481662591.687,0.14957375950009932,2.4029824801403463
122493887530.5624,0.1506483357752523,1.5788476503754887
122506112469.4377,0.15008413174205978,0.7534339370273001
122518337408.313,0.14955303647799853,-0.05987258881054712
122530562347.1883,0.15155608947015478,-0.8762547431594331
122542787286.0636,0.1532027974732426,-1.7080560134206553
122555012224.9389,0.15274310299199728,-2.5376810202368594
122567237163.8142,0.1522181500742488,2.9261110804092976
122579462102.6895,0.1528730305035736,2.1017666470243537
122591687041.5648,0.1533185514841318,1.2719180524262128
122603911980.4401,0.15209815825385195,0.4480470204966184
122616136919.3154,0.1515701276766274,-0.37150735984341465
122628361858.1907,0.1534513484051234,-1.1854833484245264
122640586797.066,0.1545307688581561,-2.0172744353155414
122652811735.9413,0.15395807314129084,-2.8413316793786687
122665036674.8166,0.1541074594378704,2.6172692476329926
122677261613.6919,0.15542447695908973,1.7950264923620924
122689486552.5672,0.1560776548260611,0.9609227577596994
122701711491.4425,0.15538320620652887,0.1311133013482134
122713936430.3178,0.15568714188142385,-0.6909993176440318
122726161369.1932,0.1566296395975841,-1.5196132408408198
122738386308.0685,0.1563982877804844,-2.354618075049371
122750611246.9438,0.15472264222506002,3.1007578223817758
122762836185.8191,0.15483523398978494,2.283089743343513
122775061124.6944,0.15613011913752134,1.4549565128450104
122787286063.5697,0.15551951876190523,0.6185378441518656
122799511002.445,0.15412983669738214,-0.20877278341540004
122811735941.3203,0.15487177775110877,-1.0267300308373206
122823960880.1956,0.15587366775143702,-1.8597872105256648
122836185819.0709,0.15513792714088234,-2.6935267784195402
122848410757.9462,0.15407861743253634,2.769196554689727
122860635696.8215,0.1551564092801851,1.947476377772232
122872860635.6968,0.15601122375475202,1.1147531516504003
122885085574.5721,0.1550667384263964,0.28350003114427397
122897310513.4474,0.15408658657167107,-0.5393900019835857
122909535452.3227,0.15534926107113473,-1.3533595483217902
122921760391.198,0.15656829434646288,-2.1895247469109034
122933985330.0734,0.15656648374328053,-3.024170497933582
122946210268.9487,0.15701592438391831,2.4358251783354716
122958435207.824,0.1581763325757122,1.6062056879624462
122970660146.6993,0.1581152703845418,0.770914908862215
122982885085.5746,0.1569692465438382,-0.061131187595978444
122995110024.4499,0.157119812591785,-0.8825550668845513
123007334963.3252,0.15884224863723712,-1.7061663359524601
123019559902.2005,0.15931740024688637,-2.5407127555759264
123031784841.0758,0.15852686362796548,2.9078177893122077
123044009779.9511,0.15839227153630672,2.0893392353765865
123056234718.8264,0.15976380628929007,1.260971658567049
123068459657.7017,0.15987707104814974,0.4242933188543487
123080684596.577,0.15920390883650068,-0.4062138112222091
123092909535.4523,0.1595093582116598,-1.225374089605424
123105134474.3276,0.15998778845438189,-2.051726038462913
123117359413.2029,0.15960804355002145,-2.8845919332868255
123129584352.0783,0.1588027381602838,2.5795714621033565
123141809290.9536,0.15964879066323492,1.7591649542123593
123154034229.8289,0.1608389678998886,0.9210733194653152
123166259168.7042,0.16017248263621903,0.0888733228818627
123178484107.5795,0.15929038363488482,-0.7282283381936459
123190709046.4548,0.16033263281315044,-1.5518660387865084
123202933985.3301,0.16089464696493008,-2.3870674542534625
123215158924.2054,0.15951205295167273,3.066521765548469
123227383863.0807,0.15875337115768012,2.248669315118765
123239608801.956,0.159812401987473,1.4297584471265794
123251833740.8313,0.15984569893144415,0.5976010838969591
123264058679.7066,0.15811144733627955,-0.22559735160547673
123276283618.5819,0.15789859585206015,-1.0356707418738376
123288508557.4572,0.159378249215002,-1.8591414124458925
123300733496.3325,0.15966403742409388,-2.6934813832787268
123312958435.2078,0.15824654529983043,2.7675382039826615
123325183374.0831,0.1583805888947415,1.9539636144206993
123337408312.9584,0.16007830027283174,1.134499678454296
123349633251.8337,0.16026424088806843,0.3052312508588629
123361858190.7091,0.1588594125868488,-0.5181963023951125
123374083129.5844,0.159161836423631,-1.333603327576834
123386308068.4597,0.16046690641020855,-2.155112802982807
123398533007.335,0.16061183682863478,-2.9848793928006137
123410757946.2103,0.15983450913307998,2.476344426217084
123422982885.0856,0.16068700449402784,1.6592724700930634
123435207823.9609,0.16196136232331432,0.8285102172210733
123447432762.8362,0.16183467104802918,-0.005058101163118659
123459657701.7115,0.16130804348405195,-0.8277603916393175
123471882640.5868,0.16173057348964032,-1.652933278365874
123484107579.4621,0.1618632472533517,-2.479568859334028
123496332518.3374,0.160466994250542,2.974339539324287
123508557457.2127,0.15961470239187195,2.1617194377316236
123520782396.088,0.1608522980173592,1.339429345185882
123533007334.9633,0.16224767951268781,0.5102725180079706
123545232273.8386,0.1618625751965009,-0.32311959541332264
123557457212.7139,0.16237540953518506,-1.1429732632510703
123569682151.5893,0.1637958233431372,-1.965411075900206
123581907090.4646,0.16398490317786452,-2.798426740783308
123594132029.3399,0.1625206091603633,2.65515396814774
123606356968.2152,0.16238480305786693,1.8397931888002612
123618581907.0905,0.16403771347428858,1.0163023395429007
123630806845.9658,0.16475171296363617,0.17935285439241141
123643031784.8411,0.16402361665387108,-0.6448275031375483
123655256723.7164,0.16466430568440724,-1.4697266580391775
123667481662.5917,0.16606007908431256,-2.3006949290547514
123679706601.467,0.16589919155148083,-3.1372437127728454
123691931540.3423,0.16467577300662528,2.320973000218054
123704156479.2176,0.16488574512382587,1.5049656639323725
123716381418.0929,0.16622144200925218,0.6789322959505357
123728606356.9682,0.16671042813862957,-0.15748463071469038
123740831295.8435,0.16620209206999983,-0.9847228181697847
123753056234.7188,0.16743047628576146,-1.808554010797799
123765281173.5941,0.16799262596382297,-2.6418781567871594
123777506112.4694,0.16779908910608568,2.8088289098056896
123789731051.3447,0.1669843121996616,1.9894512584739747
123801955990.2201,0.16811504019787032,1.1614905003463556
123814180929.0954,0.1686210807711695,0.32894379071356455
123826405867.9707,0.16784739771769633,-0.4995917688759762
123838630806.846,0.16703711981202155,-1.3217891931865346
123850855745.7213,0.16803568939846905,-2.147753470498018
123863080684.5966,0.16817986851230257,-2.9773942365444173
123875305623.4719,0.16758356376852057,2.4786251071768985
123887530562.3472,0.16790951177621724,1.655181194224145
123899755501.2225,0.1692341848450671,0.8311184627695909
123911980440.0978,0.1696517595318404,-0.005130810774584682
123924205378.9731,0.168408747649495,-0.8264248215584861
123936430317.8484,0.16823329514181623,-1.6509289577793078
123948655256.7237,0.16890307442859567,-2.472334736331925
123960880195.599,0.16866455836476507,2.980303526200409
123973105134.4743,0.1679376434220339,2.160525351880529
123985330073.3496,0.16908087396004792,1.3395653993594305
123997555012.225,0.17062185953892217,0.5086423592051205
124009779951.1003,0.17028221254163325,-0.32829432614666565
124022004889.9756,0.16924224032003696,-1.1503625893045275
124034229828.8509,0.1697030448167986,-1.965641333141268
124046454767.7262,0.1701305724805425,-2.7873060436442176
124058679706.6015,0.17016340950877998,2.6642168722691375
124070904645.4768,0.16981618566104467,1.844152039015038
124083129584.3521,0.17035193306239452,1.0191817216082324
124095354523.2274,0.17074992189327867,0.18617508136251937
124107579462.1027,0.17021911844278245,-0.6403235382349696
124119804400.978,0.1701204254579142,-1.4633269266618372
124132029339.8533,0.17130440254913923,-2.2802163470895302
124144254278.7286,0.1720892069161509,-3.1096719211771187
124156479217.6039,0.1722828774625694,2.346644982287497
124168704156.4792,0.17252808183705354,1.5183752437337896
124180929095.3545,0.17323904689958308,0.6926397623275578
124193154034.2298,0.172952338107171,-0.1366290149781682
124205378973.1051,0.17210373795537598,-0.9682512420605663
124217603911.9804,0.17236739789574188,-1.7879834089090667
124229828850.8557,0.17277135935248236,-2.61692666918677
124242053789.7311,0.17216548921037986,2.8356579165094056
124254278728.6064,0.17110431759622455,2.009042105112567
124266503667.4817,0.1708975262469991,1.1899877446416425
124278728606.357,0.17115742510535586,0.36764064619996173
124290953545.2323,0.17115000850627415,-0.4544909910738406
124303178484.1076,0.17149738572793474,-1.275241617878575
124315403422.9829,0.17323012810070312,-2.1008802561065427
124327628361.8582,0.17332957210194366,-2.9386843235974576
124339853300.7335,0.17243186390339826,2.5138819896302085
124352078239.6088,0.17247316922101294,1.6989523868064043
124364303178.4841,0.17334076382618957,0.8777725656809394
124376528117.3594,0.17393701528930586,0.04697877492818806
124388753056.2347,0.17373907840995428,-0.7772480887010559
124400977995.11,0.1744968807533855,-1.6001290028337436
124413202933.9853,0.17542371266607815,-2.4333901956348063
124425427872.8606,0.17501617425130847,3.0165583958701534
124437652811.736,0.17392705458418156,2.192371829656908
124449877750.6113,0.1743150986466473,1.3754356842268582
124462102689.4866,0.17542429959380648,0.5463830992163469
124474327628.3619,0.17506464525987994,-0.28502084446864756
124486552567.2372,0.17454782988627318,-1.1030531290027554
124498777506.1125,0.17604207967172916,-1.9277773360676782
124511002444.9878,0.17690053094877523,-2.7631973130658856
124523227383.8631,0.17599071878186512,2.69244854903058
124535452322.7384,0.17533436563470506,1.8718543650682318
124547677261.6137,0.17666944422333408,1.0479233040791096
124559902200.489,0.1773255270312111,0.2169782049176722
124572127139.3643,0.17637418991221337,-0.6106819790949709
124584352078.2396,0.17654146859989686,-1.4261978115444782
124596577017.1149,0.17825037319571926,-2.250433279291767
124608801955.9902,0.17837336132945822,-3.0907034346673465
124621026894.8655,0.17742639551960454,2.3651855911577813
124633251833.7408,0.1780814694959989,1.5489370235287394
124645476772.6161,0.1800983491644777,0.7177991071651915
124657701711.4914,0.18001086184087825,-0.12121465389061538
124669926650.3667,0.1788522234847319,-0.9476683818331821
124682151589.2421,0.17878281207443933,-1.7675103502030067
124694376528.1174,0.17928152759427116,-2.5993903774219276
124706601466.9927,0.17758575037405738,2.8605866312839687
124718826405.868,0.17695821894971275,2.039773408568326
124731051344.7433,0.17952915168071437,1.2209510290051135
124743276283.6186,0.18124829946847576,0.3813710336599111
124755501222.4939,0.18029367470112048,-0.4490828745783633
124767726161.3692,0.17908091889893282,-1.270937801173069
124779951100.2445,0.18018440558562074,-2.0957939851509737
124792176039.1198,0.18037421596858855,-2.9291788481824326
124804400977.9951,0.17837137748834828,2.5256489941210756
124816625916.8704,0.1771892973645061,1.715984474246549
124828850855.7457,0.17957137834096265,0.892797941959698
124841075794.621,0.18079996021536957,0.058748001682339006
124853300733.4963,0.17918502561795474,-0.770423578721633
124865525672.3716,0.17893736747244376,-1.5839919840119103
124877750611.247,0.18146190275258753,-2.4133438052390415
124889975550.1223,0.18211147871047328,3.03470121381537
124902200488.9976,0.18077643541568816,2.2070158533071953
124914425427.8729,0.18133533525671414,1.3927535269485716
124926650366.7482,0.1833606497347771,0.5610468069427428
124938875305.6235,0.18262720873781593,-0.2757892452971081
124951100244.4988,0.18073165781008452,-1.098014902826199
124963325183.3741,0.1820756456846325,-1.9178630842556055
124975550122.2494,0.1842502269730273,-2.7491782785196066
124987775061.1247,0.1831134102277753,2.6975519161335604
125000000000.0,0.18051853852285726,1.8803983454926592
125012224938.8753,0.18162891698304756,1.0652161486352918
125024449877.7506,0.1838505437587277,0.2365461164942955
125036674816.6259,0.18312883150770448,-0.5988336046489356
125048899755.5012,0.18233117677232094,-1.4170700313144642
125061124694.3765,0.18479165964519048,-2.241218188779667
125073349633.2518,0.18558264281396403,-3.0803568096607563
125085574572.1271,0.18316123919279176,2.372746677291682
125097799511.0024,0.18247498952060776,1.5574766859933127
125110024449.8778,0.18504125499189983,0.736171933729227
125122249388.7531,0.1857338588617192,-0.10072566116351822
125134474327.6284,0.18372488312010715,-0.932451350048075
125146699266.5037,0.1835579333655755,-1.7437611982957255
125158924205.379,0.18732708335561044,-2.5716732522682264
125171149144.2543,0.18640334129212657,2.8750603319269956
125183374083.1296,0.18372845458333442,2.0521621964611296
125195599022.0049,0.1843002729346208,1.2414822138171353
125207823960.8802,0.18747861298243818,0.4125478809259146
125220048899.7555,0.18725391983723141,-0.42577002009707016
125232273838.6308,0.18470931248039166,-1.250153993014726
125244498777.5061,0.18577972859630992,-2.064634650807501
125256723716.3814,0.18824283780311366,-2.8935612778919064
125268948655.2567,0.18747770840031683,2.552081218714044
125281173594.132,0.1851562282504134,1.7301312784253065
125293398533.0073,0.18681133136716616,0.9194303854597389
125305623471.8826,0.1891634516297881,0.08415976468398598
125317848410.758,0.1878745428366569,-0.7542548047879885
125330073349.6333,0.18593986821335098,-1.5699634364322934
125342298288.5086,0.18745445980136677,-2.3876518446211867
125354523227.3839,0.1885341118522579,3.0608461889971794
125366748166.2592,0.18578317230231237,2.224419124317927
125378973105.1345,0.1840101424399798,1.418851557664603
125391198044.0098,0.18696311951859412,0.6081995278850376
125403422982.8851,0.18931013353340537,-0.2269992785308569
125415647921.7604,0.18786795395935718,-1.0626245746997203
125427872860.6357,0.18767388640401828,-1.873071467149176
125440097799.511,0.19069312255795892,-2.694770796052108
125452322738.3863,0.1920513787122226,2.747425490396726
125464547677.2616,0.1902543596335249,1.9160120612485099
125476772616.1369,0.19018617359470347,1.097097017455716
125488997555.0122,0.19202800711411952,0.263059558278125
125501222493.8875,0.19105180895025264,-0.5731091464018245
125513447432.7628,0.1879138533235435,-1.398682669355781
125525672371.6381,0.1883830804152447,-2.2075074755677626
125537897310.5134,0.19112543714740324,-3.0368053118817824
125550122249.3888,0.18997364792702462,2.4086300113992833
125562347188.2641,0.1868512390066539,1.5903143702915512
125574572127.1394,0.18841899819909258,0.780179637799583
125586797066.0147,0.190981345382464,-0.0488419690603966
125599022004.89,0.19018865042217326,-0.8864908725077038
125611246943.7653,0.18779810693248553,-1.7033686136922497
125623471882.6406,0.19017959018155925,-2.5170409509926195
125635696821.5159,0.19251742252759013,2.9312842610042575
125647921760.3912,0.19071260839039764,2.0942226751405415
125660146699.2665,0.18932037875557842,1.2792189471901758
125672371638.1418,0.1924638551123269,0.46204486590569327
125684596577.0171,0.19448804988229385,-0.3751981408733717
125696821515.8924,0.193305148713304,-1.213813057086594
125709046454.7677,0.19378403597133922,-2.0324655120311563
125721271393.643,0.19629558178831794,-2.861960138262554
125733496332.5183,0.19600941283646742,2.5774608961722625
125745721271.3937,0.19283300010873775,1.7470033032092938
125757946210.269,0.19214314844386257,0.9343262070112305
125770171149.1443,0.1950598244263183,0.10828602016999936
125782396088.0196,0.19591627867625955,-0.7319566826099893
125794621026.8949,0.19325146034600657,-1.5598641079917366
125806845965.7702,0.19336080880137735,-2.3777730114886
125819070904.6455,0.19590601129981347,3.07755705471573
125831295843.5208,0.1949696448688045,2.234409594811927
125843520782.3961,0.19142299739086602,1.4160588180729
125855745721.2714,0.1926477107283397,0.6079240748913249
125867970660.1467,0.19575347388138914,-0.2227406140975407
125880195599.022,0.19541106862533153,-1.062926033933019
125892420537.8973,0.19291072407420173,-1.8808889907133894
125904645476.7726,0.1950098682477564,-2.6931458591172426
125916870415.6479,0.1980143488450106,2.7582614813279207
125929095354.5232,0.197132653835981,1.9252346464669612
125941320293.3985,0.19530476433236968,1.101352066399616
125953545232.2738,0.19751104238317668,0.2802498425991873
125965770171.1491,0.19887297594277392,-0.5562576843373424
125977995110.0244,0.19664547963411397,-1.3920533011608662
125990220048.8998,0.19547368860455755,-2.1965945673735345
126002444987.7751,0.19869173756360006,-3.0151585512224983
126014669926.6504,0.20047486594010044,2.427010644695651
126026894865.5257,0.1985683887152016,1.5974298960069853
126039119804.401,0.19801731304142298,0.7825784521122494
126051344743.2763,0.2000671787453029,-0.04633823186347484
126063569682.1516,0.20003295054101242,-0.8881266349985516
126075794621.0269,0.19605573145097485,-1.7127675970779426
126088019559.9022,0.19551069950267216,-2.5175832848358013
126100244498.7775,0.1994328231285347,2.945606148958536
126112469437.6528,0.20036648059175916,2.107075466926206
126124694376.5281,0.1977040616120347,1.281101586437266
126136919315.4034,0.19813473381261293,0.4654360476948324
126149144254.2787,0.20022389347034236,-0.3610823503028924
126161369193.154,0.19914158057617945,-1.196156328606798
126173594132.0293,0.1958350201093099,-2.0140557533683277
126185819070.9047,0.1976450203109602,-2.820099265926693
126198044009.78,0.20042887342914129,2.626452854517763
126210268948.6553,0.19909991111471712,1.7919135496813865
126222493887.5306,0.19670783016558263,0.9771241242552238
126234718826.4059,0.19923533918119576,0.1698943209909034
126246943765.2812,0.2021823786821004,-0.6666044385232219
126259168704.1565,0.20084229816548466,-1.4961819742354623
126271393643.0318,0.19934368264275593,-2.3169694954104547
126283618581.9071,0.20195362331810093,-3.1288330411661582
126295843520.7824,0.20462468898709923,2.3182780554552913
126308068459.6577,0.20415084549262819,1.4848424664032123
126320293398.533,0.20419381130064831,0.6605963390021784
126332518337.4083,0.20600331557955157,-0.1752836372791581
126344743276.2836,0.205467170314756,-1.0182358988348315
126356968215.1589,0.20188734059031435,-1.8530635633020165
126369193154.0342,0.20014990524772105,-2.6636326770602676
126381418092.9095,0.2023260183831495,2.795008499327695
126393643031.7848,0.20201108485707345,1.9542267512440192
126405867970.6601,0.19714641611137182,1.1295395744653145
126418092909.5355,0.19665487477931992,0.32822541309729
126430317848.4108,0.2003156160490396,-0.49365980803566367
126442542787.2861,0.2004846555527481,-1.3349518293605231
126454767726.1614,0.19817930457104402,-2.1551773373983694
126466992665.0367,0.20009962630638942,-2.969637446670067
126479217603.912,0.20345356713111826,2.4838980434513216
126491442542.7873,0.2027068205494504,1.6444157964274169
126503667481.6626,0.20047526149693873,0.8261370356731649
126515892420.5379,0.20223218152049172,0.017064553647332312
126528117359.4132,0.2055348004119827,-0.8180310116707811
126540342298.2885,0.20509158491467763,-1.6598029110602628
126552567237.1638,0.20427662964219373,-2.4814599090972598
126564792176.0391,0.2066751813302108,2.971935141198049
126577017114.9144,0.208857663528543,2.13922211078016
126589242053.7897,0.20671293996757995,1.297209819742909
126601466992.665,0.20408108034616482,0.48169504648895894
126613691931.5403,0.20613805841449892,-0.33419220375340475
126625916870.4157,0.20821540072416042,-1.1679888113090753
126638141809.291,0.20728676841818075,-2.003017740876678
126650366748.1663,0.207129409987613,-2.824463017618529
126662591687.0416,0.20938778734430402,2.6289872846368074
126674816625.9169,0.2086805751262502,1.7857261889551999
126687041564.7922,0.2053253600670655,0.9625656445920688
126699266503.6675,0.2048286831002733,0.15254005522321565
126711491442.5428,0.20726450976585006,-0.6689564802348859
126723716381.4181,0.20817522337354905,-1.5030235926946804
126735941320.2934,0.2071315583272246,-2.326894205913708
126748166259.1687,0.20796232420429914,3.130579661248245
126760391198.044,0.20930444191105135,2.2989571578393604
126772616136.9193,0.20757795987733532,1.4641997124842852
126784841075.7946,0.20497749573158258,0.6436647196980463
126797066014.6699,0.2065946098575581,-0.16933278984530462
126809290953.5452,0.20822654700989598,-0.9971084244472154
126821515892.4205,0.2076351854759843,-1.8302125123084725
126833740831.2958,0.20614470697030032,-2.6492576560187815
126845965770.1711,0.20788137127514467,2.815572200243529
126858190709.0465,0.2088496120652818,1.9818251898210675
126870415647.9218,0.2077924197015916,1.1540337512981726
126882640586.7971,0.20712019278413446,0.3329514882151452
126894865525.6724,0.2098174392880059,-0.4888759140033719
126907090464.5477,0.21021662091398935,-1.3311206909232496
126919315403.423,0.20746837659986261,-2.1575259213122417
126931540342.2983,0.20526087756459424,-2.9668701192727114
126943765281.1736,0.20678937227665317,2.498185121404154
126955990220.0489,0.20764431059198746,1.6710318062580838
126968215158.9242,0.20762196691013468,0.843415364897875
126980440097.7995,0.20884742101899664,0.024812496390624512
126992665036.6748,0.21106644870031804,-0.8022387128325511
127004889975.5501,0.21043927362385217,-1.6406168884230083
127017114914.4254,0.20846954497455517,-2.4687730863154282
127029339853.3007,0.20909008219896683,3.001128806437212
127041564792.176,0.210336810929435,2.1728119457966444
127053789731.0514,0.20958129330388744,1.3451507580891893
127066014669.9267,0.2087907284136716,0.5207272542763357
127078239608.802,0.20983136996352328,-0.2971269391027472
127090464547.6773,0.21047107581823166,-1.131316035373445
127102689486.5526,0.20957451268659746,-1.9567522496957814
127114914425.4279,0.20930532137349908,-2.7780863138628975
127127139364.3032,0.21033549655160194,2.67964830875446
127139364303.1785,0.21037199801313455,1.851999555408025
127151589242.0538,0.21002146646547618,1.0351140048003835
127163814180.9291,0.2113140531038918,0.217200208461419
127176039119.8044,0.2128969259543658,-0.617166654116567
127188264058.6797,0.21212843974580955,-1.4555201012960282
127200488997.555,0.2107234695029956,-2.275848620196912
127212713936.4303,0.21180772585805197,-3.0959676042367597
127224938875.3056,0.21325144260819412,2.3562694942759252
127237163814.1809,0.21291398138589557,1.5264864078685416
127249388753.0562,0.21145845674157124,0.6979918107329156
127261613691.9315,0.21102786688288258,-0.12734945301675019
127273838630.8068,0.2116463761216567,-0.9495171743362258
127286063569.6821,0.21053235497903025,-1.7787839494088211
127298288508.5575,0.21075056099367553,-2.5936785850838153
127310513447.4328,0.213115587741527,2.8567346469271855
127322738386.3081,0.21329710669762178,2.0197391003248524
127334963325.1834,0.2111686286314203,1.1879171154223498
127347188264.0587,0.20967625469040665,0.3656826493718136
127359413202.934,0.20905573502487668,-0.4612088177532926
127371638141.8093,0.20735838880760282,-1.2872401062426226
127383863080.6846,0.20616657650983755,-2.0986949522350455
127396088019.5599,0.20852309207709235,-2.916052973774073
127408312958.4352,0.2100564332814193,2.532587590701582
127420537897.3105,0.20837579594162653,1.704703467676739
127432762836.1858,0.2082456226585034,0.8941791697579675
127444987775.0611,0.21261226374950062,0.07154688711921518
127457212713.9364,0.21542967787415138,-0.7698029979136456
127469437652.8117,0.21380712591690604,-1.6102791712399687
127481662591.687,0.21399214464373587,-2.431527888878012
127493887530.5624,0.2168637759194587,3.0182752023355555
127506112469.4377,0.21648320042672695,2.174592254693662
127518337408.313,0.21272150070880447,1.3422907514410471
127530562347.1883,0.21236973618551724,0.5331867013938495
127542787286.0636,0.21529226230156076,-0.2978044299314309
127555012224.9389,0.21477410692793733,-1.1406633240237993
127567237163.8142,0.21209766725821455,-1.958501737679889
127579462102.6895,0.21357601001293383,-2.7720394011527967
127591687041.5648,0.21669863695341768,2.676620692351905
127603911980.4401,0.21551588353503082,1.8376954499517575
127616136919.3154,0.21310115382510125,1.0188251596386173
127628361858.1907,0.21605784281780382,0.20060965378465218
127640586797.066,0.2180724759735692,-0.6355522850641896
127652811735.9413,0.21499646980097714,-1.4741880464199255
127665036674.8166,0.21115083321023523,-2.286724997478148
127677261613.6919,0.21450059987632292,-3.0905898112314047
127689486552.5672,0.2185775326541964,2.36141216865831
127701711491.4425,0.21755534160246404,1.5201011746786899
127713936430.3178,0.21700578554070504,0.7067071388030639
127726161369.1932,0.21932596202500423,-0.12405029922415076
127738386308.0685,0.21937226390626002,-0.9640337009705413
127750611246.9438,0.21637339793152358,-1.7846551604174172
127762836185.8191,0.21683162288139413,-2.598318918332801
127775061124.6944,0.22018009329734076,2.8587239266700695
127787286063.5697,0.21852541045575147,2.015986419973227
127799511002.445,0.21351896453417252,1.2001357678148405
127811735941.3203,0.2147643177407978,0.39593969378781607
127823960880.1956,0.22004182198815433,-0.42962232911227943
127836185819.0709,0.21993354827143838,-1.2643318050194527
127848410757.9462,0.21612612145232352,-2.0894899068434287
127860635696.8215,0.21835161678182918,-2.889273319033848
127872860635.6968,0.22137402440094953,2.556987288147419
127885085574.5721,0.21878487872595093,1.718318569321293
127897310513.4474,0.21502563596049393,0.9083017819353761
127909535452.3227,0.2180473722962561,0.09827371474429629
127921760391.198,0.2204985017243315,-0.7404739916183314
127933985330.0734,0.21599590096569182,-1.5763995006247717
127946210268.9487,0.21219284953357,-2.3757281875909366
127958435207.824,0.21726203173558448,3.1040969847896407
127970660146.6993,0.22021678595721159,2.265926532698509
127982885085.5746,0.21682231998924736,1.4384725400170233
127995110024.4499,0.21568766178736296,0.6339836562947806
128007334963.3252,0.22157356197576347,-0.18491068421254744
128019559902.2005,0.22376310202387503,-1.0325550385288256
128031784841.0758,0.22004344887947994,-1.863199326425213
128044009779.9511,0.21948743042716426,-2.670481624813297
128056234718.8264,0.2241929945320924,2.7850189020383413
128068459657.7017,0.22440055659373065,1.9388273615620208
128080684596.577,0.2205146058532659,1.1120977537900154
128092909535.4523,0.22157459690019154,0.30074236702427465
128105134474.3276,0.22560767495324333,-0.5323358643865459
128117359413.2029,0.22472703842580066,-1.3733720280289474
128129584352.0783,0.22093286892288827,-2.199764727139811
128141809290.9536,0.22369376781028733,-3.019405557630741
128154034229.8289,0.2266057675069308,2.42084642787635
128166259168.7042,0.2237847189505877,1.572174842488383
128178484107.5795,0.21983183240801732,0.75642987465477
128190709046.4548,0.22357000878376618,-0.062460593616525825
128202933985.3301,0.22535182412757712,-0.911747122891263
128215158924.2054,0.22019656936461698,-1.7515863529880868
128227383863.0807,0.21666599881447057,-2.5533692413350555
128239608801.956,0.2218714360244789,2.917276746262037
128251833740.8313,0.2259016282546874,2.0707935866529072
128264058679.7066,0.22393589074122436,1.2297995441260563
128276283618.5819,0.2235286677038928,0.40931724818316856
128288508557.4572,0.22709609854265303,-0.4254196354500012
128300733496.3325,0.22659578616899825,-1.2763664252153701
128312958435.2078,0.21992276780186118,-2.1106861008149305
128325183374.0831,0.2193491488480079,-2.902805593002313
128337408312.9584,0.22458751449717326,2.551077966293634
128349633251.8337,0.2243831354959104,1.703417282885532
128361858190.7091,0.218097848583958,0.8809187879296912
128374083129.5844,0.21994941498236165,0.08611230437711359
128386308068.4597,0.22605205562209127,-0.7417283867755295
128398533007.335,0.22738307302364477,-1.58625704998556
128410757946.2103,0.22445145867511426,-2.4115722088915494
128422982885.0856,0.22671690641563377,3.060054688765339
128435207823.9609,0.2305662604942983,2.2191930154784822
128447432762.8362,0.2288811051504859,1.3786878619768093
128459657701.7115,0.22500553739884352,0.5610763513266657
128471882640.5868,0.2277489762671851,-0.2557285445628753
128484107579.4621,0.23084570418795267,-1.0911789631623847
128496332518.3374,0.22858352684319652,-1.9337897358841682
128508557457.2127,0.22564702885758672,-2.744463545891881
128520782396.088,0.2287622098714528,2.718479997767898
128533007334.9633,0.2297089152786606,1.8768218065144033
128545232273.8386,0.22497469206883636,1.0479709119910994
128557457212.7139,0.22298453405193258,0.2523418634374691
128569682151.5893,0.22782790018578605,-0.5706278475157114
128581907090.4646,0.22883215637042592,-1.4106530415513694
128594132029.3399,0.223905103091037,-2.244435811616993
128606356968.2152,0.2226410809908528,-3.0385923110159303
128618581907.0905,0.22749098258948972,2.4232050558519056
128630806845.9658,0.2280742705916096,1.583623721384009
128643031784.8411,0.2230755662391239,0.7582107563731604
128655256723.7164,0.2241608062386851,-0.03924503655683334
128667481662.5917,0.2284296611999025,-0.8708551694433216
128679706601.467,0.22670591066634516,-1.7122870383572997
128691931540.3423,0.22196880186115725,-2.518472674445795
128704156479.2176,0.2253497575075281,2.9619579601115946
128716381418.0929,0.22996315882764412,2.1271266534804876
128728606356.9682,0.22906840499617945,1.2823165172893964
128740831295.8435,0.22585902908156183,0.4649623583393198
128753056234.7188,0.22965348404471297,-0.34542662982822203
128765281173.5941,0.232163265657436,-1.1858023069903136
128777506112.4694,0.22880044102110805,-2.025071369842504
128789731051.3447,0.22593953707265182,-2.839147607963495
128801955990.2201,0.2297165917442677,2.6305867001131857
128814180929.0954,0.2308645712270502,1.7795500763383132
128826405867.9707,0.22542140522867996,0.9467073823410755
128838630806.846,0.2213481576907416,0.14383134520874585
128850855745.7213,0.2263489872308062,-0.6648133147084871
128863080684.5966,0.22856962289843502,-1.5131791924812477
128875305623.4719,0.22373867175231144,-2.3448523561249877
128887530562.3472,0.2231926975147058,-3.1395784532646154
128899755501.2225,0.2286754083012234,2.316280800975251
128911980440.0978,0.22788900665418083,1.4586889937037935
128924205378.9731,0.2222992366858245,0.6373454414317268
128936430317.8484,0.2227661646813633,-0.1594007729239566
128948655256.7237,0.22953887387961341,-0.9845881166488669
128960880195.599,0.23071885696792266,-1.8364870998209633
128973105134.4743,0.22646716233392578,-2.660504601850856
128985330073.3496,0.2282322665300929,2.8088778059639115
128997555012.225,0.23282835353454465,1.9764365881881862
129009779951.1003,0.2313511547752094,1.1359476391736507
129022004889.9756,0.22876478257370078,0.31952100508304815
129034229828.8509,0.2329600508207427,-0.49371388625836593
129046454767.7262,0.23693152244810042,-1.336488609470337
129058679706.6015,0.23576412599360677,-2.186463401712648
129070904645.4768,0.23303150065426778,-3.006220232662283
129083129584.3521,0.236287261579779,2.4535769301703314
129095354523.2274,0.23819058601117982,1.602572982105848
129107579462.1027,0.23317419553023458,0.762376378973334
129119804400.978,0.2302785888178601,-0.04856874104103301
129132029339.8533,0.234196433953946,-0.8680119690424268
129144254278.7286,0.2352641801322223,-1.7104855037923778
129156479217.6039,0.22923266350938043,-2.55489728001226
129168704156.4792,0.2247938620073656,2.9357630237646233
129180929095.3545,0.22976248485967019,2.1292370456430274
129193154034.2298,0.2323820016370899,1.2814217563119932
129205378973.1051,0.22841982716657572,0.455747577396064
129217603911.9804,0.22998987613518346,-0.3444389484366993
129229828850.8557,0.23524222631731095,-1.1774045962245792
129242053789.7311,0.23430364464063458,-2.030226753667333
129254278728.6064,0.22695948961202284,-2.8562982372255425
129266503667.4817,0.2261530203445053,2.6359285507312182
129278728606.357,0.23314688195056285,1.8189238211114527
129290953545.2323,0.23459562657431415,0.9756613533261047
129303178484.1076,0.23152140529587922,0.15265565916145216
129315403422.9829,0.23345594467979539,-0.6566640907937277
129327628361.8582,0.23786404202940323,-1.4894137009762327
129339853300.7335,0.23797893613728816,-2.3322725520543455
129352078239.6088,0.23611645694799116,3.1269390925788185
129364303178.4841,0.23874300962240058,2.3078533071594136
129376528117.3594,0.24089180157688578,1.4666038442229814
129388753056.2347,0.23704273218988323,0.6231946257694251
129400977995.11,0.23454905527722217,-0.18160302628485703
129413202933.9853,0.23864815793719776,-1.0060286760310513
129425427872.8606,0.2403387749827995,-1.846088739451875
129437652811.736,0.23688611889724362,-2.67708359651599
129449877750.6113,0.2361798456267906,2.7880660466779394
129462102689.4866,0.23999923467546744,1.9678364037631992
129474327628.3619,0.24028562013214763,1.127996212511535
129486552567.2372,0.23501555470328422,0.2919614081738981
129498777506.1125,0.23354934179115164,-0.509415518645164
129511002444.9878,0.23852265099398554,-1.3277117233895759
129523227383.8631,0.23986273940400815,-2.1634318394107663
129535452322.7384,0.2373054255003618,-2.993413571880323
129547677261.6137,0.23877623978848447,2.477277101659124
129559902200.489,0.24239309159523684,1.6475009748861889
129572127139.3643,0.24131192413285427,0.8035059014457301
129584352078.2396,0.2375261552242436,-0.013293607342100448
129596577017.1149,0.23926445993654974,-0.825040482976016
129608801955.9902,0.24293207661596722,-1.6510065468139674
129621026894.8655,0.24159165713719946,-2.492981715732474
129633251833.7408,0.23824545282326556,2.9672466738353083
129645476772.6161,0.23909351539140533,2.1473946779904285
129657701711.4914,0.24113243569230466,1.3257753529011174
129669926650.3667,0.23850095262559978,0.4944841527030608
129682151589.2421,0.2369072107102925,-0.3236501211554218
129694376528.1174,0.23799834499353265,-1.1403941620867883
129706601466.9927,0.2391054356448977,-1.9685161528498978
129718826405.868,0.2373781131109919,-2.786995219441169
129731051344.7433,0.23768561914274133,2.6806468655416897
129743276283.6186,0.23982915120363063,1.8587589059435838
129755501222.4939,0.24033689195803906,1.0321868429580283
129767726161.3692,0.2400944085867999,0.21091767949567203
129779951100.2445,0.24304056355437545,-0.6129536100710862
129792176039.1198,0.24537050159222973,-1.4498791949361325
129804400977.9951,0.24447408379329216,-2.289724043079058
129816625916.8704,0.24133861337746523,-3.1103354554767737
129828850855.7457,0.24252479391589585,2.3540181086954646
129841075794.621,0.24440341582595257,1.5274127914501536
129853300733.4963,0.24501308245425688,0.6953611055448242
129865525672.3716,0.24609035671388568,-0.13395863049557358
129877750611.247,0.24821412374116453,-0.9698681385101792
129889975550.1223,0.24762714342925343,-1.8091700764694607
129902200488.9976,0.24510114850078438,-2.6461623147953306
129914425427.8729,0.24250819347445557,2.8155902577890424
129926650366.7482,0.24166454971783594,1.9880776730650769
129938875305.6235,0.24091839857145952,1.1692707900776544
129951100244.4988,0.24121443204477264,0.3435406654651872
129963325183.3741,0.242997353598543,-0.48241504599928997
129975550122.2494,0.24328676074383826,-1.3224171933845952
129987775061.1247,0.24047996242157424,-2.1526141197873745
130000000000.0,0.23925699405859135,-2.971501649745864
130012224938.8753,0.24165207905859662,2.4924103512686933
130024449877.7506,0.24267713039485306,1.6551410993568627
130036674816.6259,0.24102433786055413,0.8224428925293287
130048899755.5012,0.24007686777924872,0.004496451723284843
130061124694.3765,0.2417136736417872,-0.8263998937293405
130073349633.2518,0.24045499659357833,-1.6590841263321585
130085574572.1271,0.2387531519143909,-2.472886043103561
130097799511.0024,0.24232079266348067,2.991848487344981
130110024449.8778,0.24673656005589112,2.155379175735168
130122249388.7531,0.2440003523175559,1.3115901659898996
130134474327.6284,0.24194607780613422,0.49310260649284066
130146699266.5037,0.2454593018604904,-0.32212484456538343
130158924205.379,0.24766568286777618,-1.1599488541142784
130171149144.2543,0.24558783891185412,-1.9928722286627205
130183374083.1296,0.24532881266849532,-2.810839734077048
130195599022.0049,0.2502654764547691,2.653020718215842
130207823960.8802,0.2525246500262351,1.7959137663320557
130220048899.7555,0.24954561112042267,0.9568677855452385
130232273838.6308,0.24765809571766847,0.13734688947613427
130244498777.5061,0.2481748583253155,-0.688583712141879
130256723716.3814,0.24525724154931183,-1.5232443746020023
130268948655.2567,0.24052281775907708,-2.342596387017026
130281173594.132,0.24283766235998316,-3.139621571627744
130293398533.0073,0.2475200167510594,2.307150261296196
130305623471.8826,0.24411027407668262,1.4625596389024929
130317848410.758,0.2378627693580654,0.6528114601038953
130330073349.6333,0.24110326061708046,-0.1433467555500793
130342298288.5086,0.2476934170850838,-0.9756518376721719
130354523227.3839,0.24499306382626512,-1.8203519251522455
130366748166.2592,0.2400938559150206,-2.626594919228647
130378973105.1345,0.2450383436392701,2.861608944438794
130391198044.0098,0.2511661617594086,2.0195662801930006
130403422982.8851,0.24880805864215863,1.1762241748349413
130415647921.7604,0.24652032769518978,0.36833642971417474
130427872860.6357,0.2516494086621174,-0.4507246428449625
130440097799.511,0.2534566038308266,-1.3013319614849523
130452322738.3863,0.24819865908842223,-2.1317981441496476
130464547677.2616,0.24608860264803373,-2.9371465227530944
130476772616.1369,0.25161240934725965,2.528093695085254
130488997555.0122,0.2526604979074582,1.6799139057606822
130501222493.8875,0.24830950129397023,0.8535619568970093
130513447432.7628,0.24949890253913243,0.04722829968508842
130525672371.6381,0.2526630107813824,-0.7958102889385461
130537897310.5134,0.24618682437617917,-1.6419332424666953
130550122249.3888,0.2377647935764089,-2.4441591451307967
130562347188.2641,0.24188967389656826,3.055501760015087
130574572127.1394,0.2504124777177239,2.2213785141022004
130586797066.0147,0.24908471623643272,1.3689986498844269
130599022004.89,0.24482002542577336,0.5503125354225179
130611246943.7653,0.2488858784198858,-0.254500942543064
130623471882.6406,0.25340250043107715,-1.100169489806774
130635696821.5159,0.24929297683054258,-1.9445018735162456
130647921760.3912,0.24551208413952652,-2.749050867757642
130660146699.2665,0.2524699930821638,2.713785420697589
130672371638.1418,0.25463720203188905,1.8593184829737397
130684596577.0171,0.24845911901678383,1.016787905874461
130696821515.8924,0.24547496880449318,0.2171906543771035
130709046454.7677,0.2527319006833973,-0.6046400427845623
130721271393.643,0.2543375429388301,-1.4493063800248318
130733496332.5183,0.24865143328633874,-2.289861908096281
130745721271.3937,0.2486956717504242,-3.0935013463053807
130757946210.269,0.25511449658529833,2.360909903706824
130770171149.1443,0.25457857483605595,1.5141728604440785
130782396088.0196,0.2479068294495661,0.6843896181868244
130794621026.8949,0.24980358694400842,-0.11030807952248822
130806845965.7702,0.2563286333108808,-0.9456443819172538
130819070904.6455,0.2563864213619639,-1.8029403995810955
130831295843.5208,0.25042729199300984,-2.6229841263383387
130843520782.3961,0.25321149226714307,2.845570819386251
130855745721.2714,0.2567188788911035,1.9999368400130813
130867970660.1467,0.2522933572393347,1.1563708228180194
130880195599.022,0.2475681609768566,0.3522628505581525
130892420537.8973,0.2530468538008088,-0.4616965228177104
130904645476.7726,0.25590435389077815,-1.3050841983601424
130916870415.6479,0.2504600310338532,-2.1459780357589784
130929095354.5232,0.24570345256686002,-2.94365181753452
130941320293.3985,0.25343444529012843,2.5359327975855956
130953545232.2738,0.2590987719550735,1.6882864946526948
130965770171.1491,0.25610820965921066,0.8454342454813581
130977995110.0244,0.255357059375457,0.028514308121710914
130990220048.8998,0.26053188585629566,-0.8045390606263866
131002444987.7751,0.2598372323487394,-1.6580265834667534
131014669926.6504,0.25212888734020616,-2.488516575603324
131026894865.5257,0.2506031073583239,3.000933502568714
131039119804.401,0.2570637193613659,2.1741319215468953
131051344743.2763,0.2559069148060843,1.3211107219477445
131063569682.1516,0.24828014183930397,0.5020837119927367
131075794621.0269,0.2514390710591665,-0.29499384951732294
131088019559.9022,0.25725131573094573,-1.1318258032025044
131100244498.7775,0.25317934015258414,-1.985180626602649
131112469437.6528,0.24529722282980032,-2.7848335507658417
131124694376.5281,0.25132739828977896,2.701656754167697
131136919315.4034,0.2575658720961483,1.8612674467541945
131149144254.2787,0.25457000999291834,1.0133530078028512
131161369193.154,0.24929122977444051,0.20764839014364098
131173594132.0293,0.2550252131075011,-0.5967141191008475
131185819070.9047,0.25955853861270084,-1.4445270636270464
131198044009.78,0.2545185652843185,-2.2896312116468476
131210268948.6553,0.25173924928402586,-3.0824766437484903
131222493887.5306,0.2590236347342794,2.379317926903707
131234718826.4059,0.2616979447933645,1.5317038680364228
131246943765.2812,0.25744025512739627,0.6976972391327834
131259168704.1565,0.25785226098736713,-0.10536036261650521
131271393643.0318,0.2643561123784226,-0.9383733210275546
131283618581.9071,0.2648688478166923,-1.7865622830598284
131295843520.7824,0.2595634633419103,-2.621905241452706
131308068459.6577,0.260283667954008,2.862510317240133
131320293398.533,0.26503950537042803,2.0207255526003696
131332518337.4083,0.2623316254717964,1.1697804623109882
131344743276.2836,0.2542764596678813,0.3428465972337971
131356968215.1589,0.2554795877370096,-0.4570089797863789
131369193154.0342,0.26013439483650225,-1.2879717455003779
131381418092.9095,0.2570960139520715,-2.1347684106026197
131393643031.7848,0.25055415929340014,-2.9408693927968867
131405867970.6601,0.25492865790142666,2.5441756044632866
131418092909.5355,0.26189556547950077,1.699623499268124
131430317848.4108,0.25884922479216593,0.8551907527550959
131442542787.2861,0.25297560963280735,0.04791170322012166
131454767726.1614,0.25901748141998526,-0.7591156663206913
131466992665.0367,0.2628578724594067,-1.6021379771890845
131479217603.912,0.25841840241337827,-2.446326494218339
131491442542.7873,0.25661834148207313,3.0337134127117578
131503667481.6626,0.26262106445387906,2.2126644757561964
131515892420.5379,0.26406659181617537,1.358238892160329
131528117359.4132,0.2561433417117428,0.5254083133072668
131540342298.2885,0.25389044323737503,-0.2612910087748869
131552567237.1638,0.2619368009337286,-1.080006482454825
131564792176.0391,0.26450731764714835,-1.9313979219470403
131577017114.9144,0.2591470564466164,-2.7606045819132365
131589242053.7897,0.25955352023180056,2.7189978226345657
131601466992.665,0.26673694959903455,1.8830814577404018
131613691931.5403,0.267200034841107,1.0384522958403894
131625916870.4157,0.26193810328654304,0.2063500905754727
131638141809.291,0.26456429190115116,-0.6003508530792022
131650366748.1663,0.2679757942640268,-1.447019228284553
131662591687.0416,0.26383662608855574,-2.291729715237447
131674816625.9169,0.2579438542824086,-3.098948760333557
131687041564.7922,0.26393844881855705,2.3758558986275893
131699266503.6675,0.26856093079374466,1.5308732022451659
131711491442.5428,0.2638392920775809,0.6817536039338243
131723716381.4181,0.25680043003486447,-0.13121292214168845
131735941320.2934,0.2614507444886764,-0.9318481652726771
131748166259.1687,0.2666996089531965,-1.775733524188395
131760391198.044,0.26221505887798446,-2.614654786644694
131772616136.9193,0.25968071070744814,2.8671510802020963
131784841075.7946,0.26640834858834356,2.047377207782421
131797066014.6699,0.26925340199423153,1.1958963642242104
131809290953.5452,0.26375721258990914,0.3586757106389834
131821515892.4205,0.26383725580554623,-0.4499487053519057
131833740831.2958,0.2697702503578115,-1.2862617967014698
131845965770.1711,0.2679252062970708,-2.1392719494080827
131858190709.0465,0.2591700809003448,-2.961010576220894
131870415647.9218,0.2600224725844402,2.5333272823343123
131882640586.7971,0.26815441979434945,1.7025997994978435
131894865525.6724,0.26872768201365876,0.8493083012543443
131907090464.5477,0.2620959696360921,0.023841700897913872
131919315403.423,0.2636813331666256,-0.7888679790737372
131931540342.2983,0.26931889614555793,-1.619653851368589
131943765281.1736,0.2683577910210046,-2.46668613021559
131955990220.0489,0.2620402947372651,2.995628678411619
131968215158.9242,0.2655202299161725,2.190399986754762
131980440097.7995,0.270082034638694,1.3494919797096772
131992665036.6748,0.26648444718907977,0.5092460164283871
132004889975.5501,0.2623675552338154,-0.300847098160925
132017114914.4254,0.26687556605551066,-1.117344652111845
132029339853.3007,0.27067568859163327,-1.9543982227204229
132041564792.176,0.2676643533165213,-2.795488879513862
132053789731.0514,0.2654822570980197,2.6768665836960763
132066014669.9267,0.2706770637802707,1.8513915148865145
132078239608.802,0.27158538200869636,1.0039397712238989
132090464547.6773,0.26482442755410196,0.17158248243942792
132102689486.5526,0.264041285311877,-0.6304593744724367
132114914425.4279,0.2684867630621093,-1.4536883701254868
132127139364.3032,0.2680569443610159,-2.2944213863847427
132139364303.1785,0.2639285802421413,-3.108012662909534
132151589242.0538,0.26855079789231096,2.360418356176785
132163814180.9291,0.27358079521533735,1.5172498748199095
132176039119.8044,0.2708921680688211,0.6669193765763219
132188264058.6797,0.26230194834340587,-0.15598943530618195
132200488997.555,0.26357095729566205,-0.9507433543229303
132212713936.4303,0.26999498312585507,-1.7712735267373565
132224938875.3056,0.27041419589847754,-2.6156139366816173
132237163814.1809,0.2683142923832431,2.84394348954346
132249388753.0562,0.27111067381822507,2.0219814125208333
132261613691.9315,0.2726709814442109,1.1762109811133656
132273838630.8068,0.26639445354428465,0.3355797596288793
132286063569.6822,0.2611091150851234,-0.4691310176412798
132298288508.5575,0.2646581647139727,-1.2782549410189117
132310513447.4328,0.2676917973755095,-2.115104835871564
132322738386.3081,0.26519847618205217,-2.939399608995634
132334963325.1834,0.2650911264148408,2.5310864224719087
132347188264.0587,0.26951449226075047,1.7032106164111336
132359413202.934,0.26980122229311143,0.867705555321315
132371638141.8093,0.26608875586576325,0.039217232049143735
132383863080.6846,0.2674848529657016,-0.7807223780723399
132396088019.5599,0.26998182619279754,-1.6107314739799945
132408312958.4352,0.2688061728845568,-2.4466641242800296
132420537897.3105,0.26450588215819015,3.0120676078376984
132432762836.1858,0.26633202814502016,2.2015917643256335
132444987775.0611,0.2679700509213865,1.3742108550915095
132457212713.9364,0.26741985361537407,0.543723652402089
132469437652.8117,0.26845469558735285,-0.27087251905636334
132481662591.687,0.27228965994465687,-1.105202108011117
132493887530.5624,0.2731256062936499,-1.951332048779857
132506112469.4377,0.2691309140806323,-2.785174373187202
132518337408.313,0.2668530587921423,2.6778600130494827
132530562347.1883,0.2667155965094364,1.85596188436201
132542787286.0636,0.26558439767885633,1.0339799460572106
132555012224.9389,0.26478633048767947,0.21925849388358404
132567237163.8142,0.2698056500874506,-0.5997398733229098
132579462102.6895,0.2716799564906027,-1.4446672230636763
132591687041.5648,0.2675856258037657,-2.281587046810138
132603911980.4401,0.2643767161597238,-3.0894094072421296
132616136919.3154,0.26856239166100254,2.3818054389717287
132628361858.1907,0.27365515710811966,1.5487848287133321
132640586797.066,0.27282892607137005,0.713228497518902
132652811735.9413,0.27382340999618543,-0.10818129756412044
132665036674.8166,0.2779847766054495,-0.9365375558618284
132677261613.6919,0.27739719170054605,-1.782017388597507
132689486552.5672,0.2737750040808198,-2.6063992610869557
132701711491.4425,0.2753888386939245,2.8620275675467792
132713936430.3178,0.2799130478461462,2.0261566992894595
132726161369.1932,0.2794665166130487,1.1816884385110382
132738386308.0685,0.2767735521809429,0.35174961524985654
132750611246.9438,0.27642478478747257,-0.46658271747808205
132762836185.8191,0.2756709804551874,-1.3013697953321317
132775061124.6944,0.2707036757873934,-2.127160477799863
132787286063.5697,0.2701528208998011,-2.930444972346038
132799511002.445,0.27791180538265026,2.5309112519558075
132811735941.3203,0.27991067904844447,1.6843876158986366
132823960880.1956,0.27469474381466497,0.8478652580743343
132836185819.0709,0.2722117310687358,0.03984052385825536
132848410757.9462,0.2778848559668152,-0.7759949281423746
132860635696.8215,0.2787899729413285,-1.623530658021665
132872860635.6968,0.2745521248408919,-2.454863584588502
132885085574.5721,0.27434038517653214,3.0189297660750043
132897310513.4474,0.2786320424673192,2.182402686053543
132909535452.3227,0.274144946425179,1.3409413434373891
132921760391.198,0.2677043987139492,0.5352565935991082
132933985330.0734,0.2724187642323103,-0.2624506953181157
132946210268.9487,0.27948409817533815,-1.1043891836637623
132958435207.824,0.2760035459674662,-1.9423031587760151
132970660146.6993,0.2719305448699952,-2.7565952486744356
132982885085.5746,0.27790396037263426,2.725252855833002
132995110024.4499,0.28418011754270456,1.8763134372076458
133007334963.3252,0.28164814625784695,1.035269056309634
133019559902.2005,0.2799165265062135,0.22461132401375028
133031784841.0758,0.2860430886023619,-0.6070248175737765
133044009779.9511,0.28496462240865383,-1.45989467960591
133056234718.8264,0.27732485940045665,-2.2920745542296386
133068459657.7017,0.27518425065849306,-3.0862982271862127
133080684596.577,0.28364794398417065,2.376818711494641
133092909535.4523,0.2863310975578256,1.5232903664726294
133105134474.3276,0.2808946534682701,0.694445830383013
133117359413.2029,0.2818525336506773,-0.11894078088687669
133129584352.0783,0.286690428991846,-0.9533803200314779
133141809290.9536,0.2820948071133777,-1.8027215025349437
133154034229.8289,0.2746691609179864,-2.6139568097809907
133166259168.7042,0.2786145579657842,2.861922562664784
133178484107.5795,0.28379823948872324,2.033283950564551
133190709046.4548,0.2821475967848989,1.1876074239688885
133202933985.3301,0.27735321639881827,0.3788424784637936
133215158924.2054,0.28364876094001923,-0.43194133827015163
133227383863.0807,0.28816474587305047,-1.2777653924470158
133239608801.956,0.28474669521203716,-2.1177924126776784
133251833740.8313,0.279963065289526,-2.929468187733689
133264058679.7066,0.2857086703211649,2.5341233513069437
133276283618.5819,0.2876513131902984,1.6819808535252865
133288508557.4572,0.2812628634128081,0.8525170371401992
133300733496.3325,0.27997558254459887,0.04609735407543851
133312958435.2078,0.2871768401258718,-0.775395458140999
133325183374.0831,0.28810873189879027,-1.6254635964178923
133337408312.9584,0.2805981575164026,-2.460411715416847
133349633251.8337,0.2799475076462333,3.0297487182864358
133361858190.7091,0.2875246966499075,2.197070786786247
133374083129.5844,0.2866520108121225,1.34080997988813
133386308068.4597,0.2788207665927262,0.5277228335043879
133398533007.335,0.28242408103903277,-0.2790021974004708
133410757946.2103,0.2890242662738389,-1.118776848172279
133422982885.0856,0.2875245341122565,-1.9668849073271721
133435207823.9609,0.28104111587173264,-2.788557234822687
133447432762.8362,0.28511486896014965,2.6877296704038343
133459657701.7115,0.2889128452737788,1.843140582814527
133471882640.5868,0.28231484514649063,0.9948727772184556
133484107579.4621,0.2751816876251292,0.19416861066423896
133496332518.3374,0.28268811589912396,-0.6036426063387567
133508557457.2127,0.2897723275538162,-1.446065011167563
133520782396.088,0.28529079399833135,-2.2923636887753616
133533007334.9633,0.2833710833952567,-3.0975779632183515
133545232273.8386,0.29073678954490245,2.3568525980624853
133557457212.7139,0.29274409178779537,1.5127712200395487
133569682151.5892,0.2858858293170379,0.6713465743760217
133581907090.4645,0.28498644949910684,-0.12857777868811066
133594132029.3399,0.29090782021541206,-0.9643778228886719
133606356968.2152,0.2904523452485851,-1.8194190434653248
133618581907.0905,0.2819529771158824,-2.641361532192064
133630806845.9658,0.2839435939240728,2.8447095014254775
133643031784.8411,0.2904492203917276,2.0085984969114428
133655256723.7164,0.2872784293531137,1.1558284116468351
133667481662.5917,0.27785236331381374,0.3474417569567536
133679706601.467,0.2836620606623132,-0.4516938607306886
133691931540.3423,0.29036166582123224,-1.2940019334318078
133704156479.2176,0.28798622756060277,-2.140975229682919
133716381418.0929,0.2818357806553624,-2.95645738179904
133728606356.9682,0.2881074715931813,2.515609266048521
133740831295.8435,0.2913506869073615,1.6680559809353774
133753056234.7188,0.285184585823209,0.818309648279401
133765281173.5941,0.2794310138497927,0.02897629734507436
133777506112.4694,0.287560908270842,-0.7825726104794667
133789731051.3447,0.2917186745143546,-1.6322199343436392
133801955990.2201,0.2863934950431927,-2.470735014913136
133814180929.0954,0.2845792949054121,3.0065348129414393
133826405867.9707,0.29052146963924674,2.1710039621466417
133838630806.846,0.28914296482812407,1.324260034845827
133850855745.7213,0.2806475017145442,0.49305124275604634
133863080684.5966,0.28197483620220765,-0.28916523376374476
133875305623.4719,0.29133755926753196,-1.11688200063728
133887530562.3472,0.2931802016515431,-1.976704091858494
133899755501.2225,0.2869222685144594,-2.81026604615175
133911980440.0978,0.28824031820147267,2.6614868892644123
133924205378.9731,0.2927286477225921,1.8176076487122526
133936430317.8484,0.2876416314102158,0.9686207275581289
133948655256.7237,0.27704748421367925,0.1595358857265243
133960880195.599,0.28280430619745633,-0.6395025051323204
133973105134.4743,0.28854242807435687,-1.4802085560825888
133985330073.3496,0.2828686531741635,-2.3271744824706615
133997555012.225,0.2765714713114658,-3.1261912327858594
134009779951.1003,0.28537020806536284,2.354687146795471
134022004889.9756,0.29113537364947806,1.5046487370878419
134034229828.8509,0.28616961785922007,0.6632811611056411
134046454767.7262,0.2841505001292698,-0.13779859564355632
134058679706.6015,0.29180564826072175,-0.9736629618208726
134070904645.4768,0.293266870841531,-1.823103767676261
134083129584.3521,0.2846727938472147,-2.6678974468685084
134095354523.2274,0.2787227986301356,2.8219146140887816
134107579462.1027,0.2872975013871021,2.0127853934119315
134119804400.978,0.2895148152592236,1.1599359351182
134132029339.8533,0.28274494348588003,0.33608206170714505
134144254278.7286,0.28680384565394124,-0.4699541564125747
134156479217.6039,0.2928688545639477,-1.312673335247869
134168704156.4792,0.2904255566800373,-2.158735079052448
134180929095.3545,0.28338199756467114,-2.9730938816862706
134193154034.2298,0.28724544621832393,2.500540076391784
134205378973.1051,0.29276163367684466,1.6593729685404492
134217603911.9804,0.2886794252316497,0.8114015083445114
134229828850.8557,0.281002869208147,0.0017638034602575267
134242053789.7311,0.2857924814432168,-0.803604417459377
134254278728.6064,0.29001191233259505,-1.6537556147945118
134266503667.4817,0.28323158282014455,-2.4902460044345367
134278728606.357,0.2797795821310683,2.9963215875536986
134290953545.2323,0.28729531377075684,2.179473808636111
134303178484.1076,0.29185287606472143,1.3287542117372526
134315403422.9829,0.2868432407477809,0.49320383839153176
134327628361.8582,0.2844810170570822,-0.3136534311407612
134339853300.7335,0.29116539926770335,-1.1375142434002838
134352078239.6088,0.2914666636581171,-1.9945791403799102
134364303178.4841,0.28282490767319807,-2.82119266959131
134376528117.3594,0.28369876032133695,2.674775713524008
134388753056.2347,0.2909950624021211,1.8398735673138662
134400977995.11,0.29087547475517467,0.989191312328657
134413202933.9853,0.281434720721698,0.16124118983004995
134425427872.8606,0.2807926220607501,-0.6350803795755611
134437652811.736,0.2878444999559595,-1.463032588656366
134449877750.6113,0.2855159422674914,-2.3081216197906462
134462102689.4866,0.27831113308012667,-3.1196309160126754
134474327628.3619,0.28410961504779564,2.3578643234499874
134486552567.2372,0.28965134767458034,1.5142950537417974
134498777506.1125,0.2841175627577931,0.6645126016903776
134511002444.9878,0.27765667873539446,-0.13715322066348382
134523227383.8631,0.28148369230848014,-0.9445268237510951
134535452322.7384,0.2858138140536362,-1.7781531940208428
134547677261.6137,0.2829597973431692,-2.614841075832936
134559902200.489,0.282712101675562,2.8632182670600996
134572127139.3643,0.29103379887758135,2.0399854800502584
134584352078.2396,0.2932399763762009,1.1892958676063805
134596577017.1149,0.28738284818688664,0.3488620678847667
134608801955.9902,0.2853645324827066,-0.46235905925009546
134621026894.8655,0.2903006155932142,-1.2850408971084772
134633251833.7408,0.2894621967824528,-2.126864104992082
134645476772.6161,0.28370378996716356,-2.944498943968018
134657701711.4914,0.2878124955667024,2.5320118888131704
134669926650.3667,0.29322010666826237,1.6901736534287388
134682151589.2421,0.29104633151976966,0.8449719454108223
134694376528.1174,0.2862526481007534,0.03045153433009812
134706601466.9927,0.29108349453606025,-0.7820650950720696
134718826405.868,0.2943574280786182,-1.6250902994293892
134731051344.7433,0.29122761131024116,-2.461457620684498
134743276283.6186,0.29083737803489185,3.0090712593568623
134755501222.4939,0.29722158472434923,2.1778250362732265
134767726161.3692,0.2985636984543509,1.3289087576628296
134779951100.2445,0.29181539084397917,0.48087680655524645
134792176039.1198,0.28718368393504934,-0.3212053598495613
134804400977.9951,0.29086684368180493,-1.1431940497820234
134816625916.8704,0.293162053425667,-1.9791953854374513
134828850855.7457,0.2893760232091559,-2.818145172795955
134841075794.621,0.28767674263961146,2.663074764390084
134853300733.4963,0.2925990315004875,1.8339493005775072
134865525672.3716,0.292158620310204,0.9923530693217943
134877750611.247,0.28782131739060873,0.17305626263771648
134889975550.1223,0.28898648111180314,-0.6396681764564234
134902200488.9976,0.292117621620182,-1.4772679163336215
134914425427.8729,0.2905407121186161,-2.313044043335744
134926650366.7482,0.2877928770896868,-3.1306464622229773
134938875305.6235,0.29179604712548174,2.3335575294053874
134951100244.4988,0.2918223156608835,1.4986313820274284
134963325183.3741,0.2868696157352956,0.6668210386082942
134975550122.2494,0.2844707218125583,-0.1375398082363784
134987775061.1247,0.2891835021124972,-0.9616865949919461
135000000000.0,0.28931352573502395,-1.796821563414129
135012224938.8753,0.28572404557609854,-2.6177082934242826
135024449877.7506,0.28743755268350435,2.85049668245101
135036674816.6259,0.2910342331736004,2.0199965690560044
135048899755.5012,0.2884180312534964,1.188110464849474
135061124694.3765,0.28614536868710605,0.3797996660631232
135073349633.2518,0.292761003837717,-0.4250870169177114
135085574572.1271,0.29628334348783353,-1.2804817326048838
135097799511.0024,0.2927618676523389,-2.1162595973097167
135110024449.8778,0.2907814537524331,-2.931192326092701
135122249388.7531,0.2971218387985189,2.540119735379412
135134474327.6284,0.29906397082432384,1.6889904963772262
135146699266.5037,0.29448084665611823,0.8601069428599205
135158924205.379,0.29330244435179026,0.046689452232522105
135171149144.2543,0.29946407033715966,-0.7758940323423461
135183374083.1296,0.2991776329250667,-1.6246810748430276
135195599022.0049,0.2937219057840988,-2.4458631626099026
135207823960.8802,0.2952844867466059,3.037806283909672
135220048899.7555,0.30259281933197546,2.197355710507586
135232273838.6308,0.3006720580403318,1.3541344348208935
135244498777.5061,0.29524448279762805,0.5370451557025762
135256723716.3814,0.29951941857356945,-0.2825479769619449
135268948655.2567,0.3033472665495053,-1.1263741665148506
135281173594.132,0.29865275750917386,-1.9669566546568746
135293398533.0073,0.2931725777941725,-2.771953424119266
135305623471.8826,0.29902259207841386,2.697766795948484
135317848410.758,0.30323818920422546,1.8518983954205837
135330073349.6333,0.29956505838124997,1.0041871929640656
135342298288.5086,0.29796038654454776,0.1944971988581776
135354523227.3839,0.3018224574724176,-0.6360183590111288
135366748166.2592,0.29952486591026467,-1.484406464705436
135378973105.1345,0.29151456251282715,-2.3056496289822004
135391198044.0098,0.2919289211906111,-3.108667107287315
135403422982.8851,0.2974000511554279,2.340697288400636
135415647921.7604,0.29417384211414216,1.4955432905292028
135427872860.6357,0.28647223327500865,0.6801280735215895
135440097799.511,0.2923701889705149,-0.11500122055892373
135452322738.3863,0.2993461860256384,-0.9585412496281607
135464547677.2616,0.29571517134930836,-1.806475618232439
135476772616.1369,0.2894501692139927,-2.6192289450212614
135488997555.0122,0.29552888954538886,2.852547208885191
135501222493.8875,0.2990802935880357,2.005629956025363
135513447432.7628,0.29274848607582066,1.1633991010697937
135525672371.6381,0.28826272685872845,0.3621385724427906
135537897310.5134,0.2955941946998075,-0.4621691899994593
135550122249.3888,0.2948400707571337,-1.3215849431095947
135562347188.2641,0.2861620772671017,-2.141297753438575
135574572127.1394,0.285607279099369,-2.9275048477235903
135586797066.0147,0.296213705286764,2.5249805682962614
135599022004.89,0.29524275513862064,1.6716377765802404
135611246943.7653,0.2851941105675915,0.861627480633935
135623471882.6406,0.2889021361920302,0.07755529727454562
135635696821.5159,0.3006545168501529,-0.7648180658071309
135647921760.3912,0.3031421680493421,-1.621917203493263
135660146699.2665,0.2973963687236786,-2.4513874770723745
135672371638.1418,0.2993970029165624,3.016900906604727
135684596577.0171,0.3038993934811254,2.170984887793326
135696821515.8924,0.29914392827744346,1.3283456404849514
135709046454.7677,0.2924255875066724,0.5197981825733037
135721271393.643,0.2991436071629451,-0.2888423962896823
135733496332.5183,0.3043800632581575,-1.1327219305129959
135745721271.3937,0.29885363033081225,-1.9732697932444596
135757946210.269,0.2950050641807371,-2.779691410782759
135770171149.1443,0.30282562640357985,2.6856503701306806
135782396088.0196,0.3066506967766261,1.8431502763654086
135794621026.8949,0.30141505068990787,0.9981178049077449
135806845965.7702,0.3005632848684917,0.1908768186071307
135819070904.6455,0.30699560470360965,-0.6423317923277431
135831295843.5208,0.3067404562015076,-1.4900167511902624
135843520782.3961,0.2998993312984587,-2.3216999550601307
135855745721.2714,0.3002596359739961,-3.12356826870699
135867970660.1467,0.306283005798596,2.314709780529568
135880195599.022,0.30247454203390783,1.470540131567752
135892420537.8973,0.2943543724720604,0.6490594739979787
135904645476.7726,0.29877089486577924,-0.15050561696387976
135916870415.6479,0.3035594127014563,-0.992853308855955
135929095354.5232,0.2967875374103109,-1.847592310963299
135941320293.3985,0.2882965358828095,-2.6438282664947073
135953545232.2738,0.29685179700522624,2.8394486595653055
135965770171.1491,0.3032163340021363,1.987681769974595
135977995110.0244,0.2963006392618912,1.144668055147721
135990220048.8998,0.2888847444156971,0.3452934669217843
136002444987.7751,0.2971762250268729,-0.46459275322559623
136014669926.6504,0.3002642930436966,-1.322374512998166
136026894865.5257,0.290360050819718,-2.153295251029722
136039119804.401,0.28737242191694706,-2.936380092312552
136051344743.2763,0.2980797592901732,2.5251161381705107
136063569682.1516,0.2987612116873406,1.670937816781388
136075794621.0269,0.2875875433475454,0.850029802218672
136088019559.9022,0.28832157926781454,0.06912266784215879
136100244498.7775,0.30074433230970404,-0.7567859602333692
136112469437.6528,0.3022341109016768,-1.6133043208698492
136124694376.5281,0.29584428040462146,-2.4291127202107594
136136919315.4034,0.29997953924514004,3.043303184246062
136149144254.2787,0.30681490215148205,2.2014276871251472
136161369193.154,0.30339189752418433,1.353421383678
136173594132.0293,0.2962348896535673,0.5452428508395489
136185819070.9047,0.3022442080981403,-0.2574181496578517
136198044009.78,0.30768146730174745,-1.1080164548305513
136210268948.6553,0.303403810676379,-1.9532586541334294
136222493887.5306,0.2979144186962413,-2.7564486593843034
136234718826.4059,0.30470928781227463,2.7040592999130664
136246943765.2812,0.3059410157061715,1.8568672288709671
136259168704.1565,0.2982885439636844,1.01733407582601
136271393643.0318,0.29508415704566765,0.21830890249675045
136283618581.9071,0.3033249423733221,-0.5983971080947145
136295843520.7824,0.30381634370955884,-1.4505365984730847
136308068459.6577,0.2947033267802987,-2.2756520570776786
136320293398.533,0.2973938356365877,-3.0666611803541666
136332518337.4083,0.3057724905081669,2.3755472598037928
136344743276.2836,0.3035418025628187,1.5231563684255216
136356968215.1589,0.29389121979018107,0.6998179771669265
136369193154.0342,0.29874568257178713,-0.09468746866096026
136381418092.9095,0.3069087771364107,-0.9365139657886187
136393643031.7848,0.3030417396879615,-1.7938627747448155
136405867970.6601,0.29333833021027217,-2.6086447307056404
136418092909.5355,0.3006561575251872,2.8744819529101493
136430317848.4108,0.30721662372123043,2.0306148489211817
136442542787.2861,0.301262212723336,1.179736608227412
136454767726.1614,0.29316961898882066,0.37439777245878414
136466992665.0367,0.30152278960845735,-0.4377294677575395
136479217603.912,0.3050968084608468,-1.298223853044935
136491442542.7873,0.29677405036085514,-2.138099061072134
136503667481.6626,0.29203750793695354,-2.932351185949031
136515892420.5379,0.3006567049018814,2.5305976793435265
136528117359.4132,0.3033925087363844,1.6759430848181966
136540342298.2885,0.2944595691754749,0.8450536126330357
136552567237.1638,0.2966031507762479,0.05267361374990905
136564792176.0391,0.30638113238760856,-0.7827607249115954
136577017114.9144,0.3062563952841813,-1.6377119021979323
136589242053.7897,0.2979545216407264,-2.465500043415289
136601466992.665,0.2997730283389108,3.0137281174341344
136613691931.5403,0.3074966323654274,2.1777040415849616
136625916870.4157,0.3052404494484706,1.3222064639891198
136638141809.291,0.29891189601278106,0.5028392534704926
136650366748.1663,0.3050684483157582,-0.3070785931837569
136662591687.0416,0.3089088050289785,-1.1569600262611874
136674816625.9169,0.29978181419482486,-2.003487070897132
136687041564.7922,0.2912676860396916,-2.795590149339045
136699266503.6675,0.302219672610246,2.6786278067940263
136711491442.5428,0.3084896933486051,1.8346182419606234
136723716381.4181,0.3018129590274525,0.9837684453367919
136735941320.2934,0.296601614930219,0.18695418667735442
136748166259.1687,0.30499360430901024,-0.6295854583672038
136760391198.044,0.30735994577706394,-1.4876518156156648
136772616136.9193,0.29894640858228566,-2.3169168947790446
136784841075.7946,0.2997710954803435,-3.105439572173358
136797066014.6699,0.3094850000742806,2.349322055970341
136809290953.5452,0.30997001401526764,1.4926467306259943
136821515892.4205,0.3013005746740099,0.6526870519108893
136833740831.2958,0.2988498865973114,-0.14297633750407826
136845965770.1711,0.3059070673083274,-0.9665896892018631
136858190709.0465,0.3045964262595981,-1.8141892681267562
136870415647.9218,0.2960922092151424,-2.6318251938246466
136882640586.7971,0.29922770962584105,2.8521221991986168
136894865525.6724,0.30500686295749224,2.026831034120123
136907090464.5477,0.3035024058374493,1.192820804121064
136919315403.423,0.30154904637719865,0.3836110596363765
136931540342.2983,0.30933078571464373,-0.43549310419598025
136943765281.1736,0.3119184827449418,-1.2804922281049065
136955990220.0489,0.3062038299121349,-2.1264781227026663
136968215158.9242,0.3024406225645073,-2.9304578235912717
136980440097.7995,0.307303932227298,2.5280041588779856
136992665036.6748,0.3071449288014732,1.6846719422241143
137004889975.5501,0.2996462177668378,0.8565318216083971
137017114914.4254,0.29934893120916894,0.061582506627790204
137029339853.3007,0.3061878856219017,-0.7620668706182522
137041564792.176,0.3073160672892609,-1.6027777808032075
137053789731.0514,0.2998029084073831,-2.4302007708448756
137066014669.9267,0.3011727888599671,3.055365906045572
137078239608.802,0.3067213954859885,2.2158313471264472
137090464547.6773,0.30521068288845493,1.372273484009231
137102689486.5526,0.30070237019209883,0.5559716464116794
137114914425.4279,0.30585818190360625,-0.25878640075850856
137127139364.3032,0.3092231108370597,-1.0991472987465045
137139364303.1785,0.30592827255457095,-1.9427023675166273
137151589242.0538,0.3032959779678411,-2.748923092300404
137163814180.9291,0.3078344444264486,2.708030482971422
137176039119.8044,0.3090250434592584,1.863797638000017
137188264058.6797,0.30224732629259854,1.024517374001918
137200488997.555,0.29785649909350065,0.22370327125819245
137212713936.4303,0.30464343859335025,-0.5916193876640761
137224938875.3056,0.30685420902268995,-1.4351276686581198
137237163814.1809,0.30327462520520193,-2.2642304988904676
137249388753.0562,0.3043375645865448,-3.08570459592229
137261613691.9315,0.30705989944480605,2.3691995644748176
137273838630.8069,0.30498374970982567,1.5361159152615118
137286063569.6822,0.30288161884762244,0.7155131608708115
137298288508.5575,0.307860174424767,-0.1021508819597565
137310513447.4328,0.31090128542789797,-0.9487251474667248
137322738386.3081,0.30643434659555424,-1.7855794265019762
137334963325.1834,0.30339940519619285,-2.596063800079899
137347188264.0587,0.3107475413402618,2.8607288032294025
137359413202.934,0.31263777991213654,2.016373454571944
137371638141.8093,0.30782349328109204,1.1779527718577714
137383863080.6846,0.30628464536390076,0.36425742189332505
137396088019.5599,0.31119819082588596,-0.46138200456515127
137408312958.4352,0.3101621274683059,-1.3100890066649546
137420537897.3105,0.3041237389661059,-2.1316231177970417
137432762836.1858,0.30449355943676043,-2.9430752969316343
137444987775.0611,0.30951066580656983,2.5072619796641495
137457212713.9364,0.30719548689455584,1.6743476199257668
137469437652.8117,0.3032109123766614,0.8546586746449971
137481662591.687,0.30852036031764246,0.04467585502386062
137493887530.5624,0.31094448867934465,-0.8017748865422812
137506112469.4377,0.3061880950260428,-1.6436611240346337
137518337408.313,0.30180724497987477,-2.4454279885830914
137530562347.1883,0.3094199341161066,3.020306213581398
137542787286.0636,0.3112002568020032,2.170805064932099
137555012224.9389,0.3061924301430745,1.33434090937807
137567237163.8142,0.304732446758487,0.5284806448608892
137579462102.6895,0.3121871889891798,-0.2952592325124787
137591687041.5648,0.3119920163159551,-1.1371956696936214
137603911980.4401,0.30667385648974343,-1.9655530973824014
137616136919.3154,0.30802879965894336,-2.7782408695280387
137628361858.1907,0.3123973276411344,2.675404380073236
137640586797.066,0.3090955182496277,1.8265637354200461
137652811735.9413,0.30307861240512,1.0138655845246987
137665036674.8166,0.30696072776861416,0.19831272899666583
137677261613.6919,0.30951138018768154,-0.6409250378461088
137689486552.5672,0.30510573716760175,-1.4695254818469308
137701711491.4425,0.30174360423130686,-2.2728158985767877
137713936430.3178,0.3086254481223207,-3.0943634468958754
137726161369.1932,0.30929094605138524,2.3361567986095406
137738386308.0685,0.30041612927910955,1.510868339521715
137750611246.9438,0.2966668990177334,0.7215139779581599
137762836185.8191,0.3075112206301644,-0.08612576197576169
137775061124.6944,0.3120290318419991,-0.939017425794612
137787286063.5697,0.30679263852184746,-1.7664078327828856
137799511002.445,0.3078895710396688,-2.575873131535694
137811735941.3203,0.3152977941953785,2.8759025376703202
137823960880.1956,0.31483059511662326,2.0300484785222905
137836185819.0709,0.3083924798581255,1.1973484183769203
137848410757.9462,0.3107769974950436,0.39720189262275885
137860635696.8215,0.31757751863065076,-0.4335706025089305
137872860635.6968,0.3162587315139235,-1.2841224982355601
137885085574.5721,0.31161964804990566,-2.1032497390361153
137897310513.4475,0.31671856051131825,-2.9214671752521952
137909535452.3228,0.31934470253391667,2.5216044240978874
137921760391.1981,0.31439825561800944,1.6779986235057247
137933985330.0734,0.3113807553720727,0.8650258419155878
137946210268.9487,0.3171468823730346,0.03960868104207781
137958435207.824,0.3166195557520117,-0.8032846968918183
137970660146.6993,0.30933493658905503,-1.6431995226686233
137982885085.5746,0.3063903458113132,-2.4450913893815467
137995110024.4499,0.3141980156294944,3.00903464566649
138007334963.3252,0.31217864101836423,2.161408704172978
138019559902.2005,0.3027739985735412,1.329168437037773
138031784841.0758,0.3017511117967512,0.5361576529459906
138044009779.9511,0.3087037058428835,-0.29893121998389705
138056234718.8264,0.3025023862769404,-1.1455274624473564
138068459657.7017,0.2934103371278479,-1.9477599782734796
138080684596.577,0.30253080581046954,-2.737247536096856
138092909535.4523,0.31147503261951853,2.698346529782934
138105134474.3276,0.30760205706070026,1.847593576746034
138117359413.2029,0.3004823631283747,1.0434457624814875
138129584352.0783,0.3099878570673628,0.23681331604703507
138141809290.9536,0.3157217511118374,-0.6141924401843867
138154034229.8289,0.3105869850261106,-1.4630589624220303
138166259168.7042,0.30751040018518977,-2.2665705599566563
138178484107.5795,0.3162096409281099,-3.0970732320747607
138190709046.4548,0.3173203119777526,2.330374842663196
138202933985.3301,0.30770873130874116,1.4907365460110633
138215158924.2054,0.3039896789707928,0.695997350075596
138227383863.0807,0.3140536232503419,-0.1313582492046255
138239608801.956,0.3141844299988024,-0.983276600056642
138251833740.8313,0.3058354073606578,-1.8094033999003627
138264058679.7066,0.3081934006229989,-2.6085249396633596
138276283618.5819,0.31729029645434265,2.8350841149669015
138288508557.4572,0.3168871825690901,1.98559401122622
138300733496.3325,0.3112936246500505,1.1640147423907288
138312958435.2078,0.3162782884192467,0.34572738134902364
138325183374.0831,0.3206931203044668,-0.5012859930745799
138337408312.9584,0.3139983132682023,-1.35959860391276
138349633251.8337,0.30447797428968937,-2.1585876720426165
138361858190.7091,0.31235329199985656,-2.9602182353560553
138374083129.5844,0.3182824838675531,2.472080033503755
138386308068.4597,0.31374233985809113,1.6308363750664474
138398533007.335,0.3115535578081846,0.8222428366689523
138410757946.2103,0.31834550270504086,-0.009174199606667273
138422982885.0856,0.3179086925643948,-0.8661377247340113
138435207823.9609,0.30636573183750887,-1.694138838337975
138447432762.8362,0.30566624598048353,-2.4893478099583137
138459657701.7115,0.3143987710257018,2.958986358870932
138471882640.5868,0.310882795973089,2.105183317207248
138484107579.4621,0.2969010973369388,1.286866819782028
138496332518.3374,0.3002966092776477,0.5112587779566471
138508557457.2127,0.31229582706534453,-0.32201149964385006
138520782396.088,0.31185663698904786,-1.1706263074331213
138533007334.9633,0.30393181123962143,-1.9872268248928155
138545232273.8386,0.3109511796785983,-2.794004155740235
138557457212.7139,0.31768186980833213,2.6389105494377527
138569682151.5892,0.31002918871577906,1.7946604007223372
138581907090.4645,0.30000768153002716,0.9990705071238911
138594132029.3398,0.3097922150988821,0.2033826042258185
138606356968.2152,0.31741359464998703,-0.6504261047390685
138618581907.0905,0.31156480652248486,-1.49467498497954
138630806845.9658,0.3073998391452584,-2.2939587237100594
138643031784.8411,0.3169181207508329,-3.1174711501722663
138655256723.7164,0.3188899741086487,2.3183172030461674
138667481662.5917,0.3097550012667705,1.479488861754441
138679706601.467,0.30960341836699085,0.6899765272113816
138691931540.3423,0.31838987206932196,-0.1471956256886242
138704156479.2176,0.31635704095970285,-0.9976748772895697
138716381418.0929,0.30362210889647173,-1.8291598022479778
138728606356.9682,0.3041810312091053,-2.6075083768444
138740831295.8435,0.3149811648404562,2.8430320211689772
138753056234.7188,0.3156995685334684,1.9953951093351978
138765281173.5941,0.3073008826118124,1.1632882859276548
138777506112.4694,0.3110224029863406,0.3523741960803512
138789731051.3447,0.31480648508783377,-0.48543957826216516
138801955990.22,0.30631393205804447,-1.33376865354658
138814180929.0953,0.29850454340900545,-2.116911045833941
138826405867.9706,0.31121681687196895,-2.920266680259251
138838630806.846,0.31796571563106363,2.5063766974907913
138850855745.7213,0.3126417616390277,1.6563129958766745
138863080684.5966,0.3054158150148908,0.8462394813296781
138875305623.4719,0.313272276615293,0.0312227922514066
138887530562.3472,0.31724789588402336,-0.8140202368606426
138899755501.2225,0.3101988045863588,-1.6556008475128068
138911980440.0978,0.3092505835961893,-2.4611592933509847
138924205378.9731,0.3160924374243608,2.989973016256976
138936430317.8484,0.31385918782562144,2.143169168720418
138948655256.7237,0.3042197760457031,1.3181290926739127
138960880195.599,0.30997188462995445,0.5263165724952892
138973105134.4743,0.31790294397511587,-0.3144446102178167
138985330073.3496,0.3148151189588564,-1.1732971996333728
138997555012.225,0.3065603734860327,-1.994825720380709
139009779951.1003,0.3120118852993096,-2.797582514515894
139022004889.9756,0.31641200026984706,2.6305330317907996
139034229828.8509,0.30783819088688874,1.784804888740306
139046454767.7262,0.30106487544556004,0.9913057898115273
139058679706.6015,0.31277924215813036,0.17842059267896748
139070904645.4768,0.3169486759076304,-0.6768899454857988
139083129584.3521,0.3080709628868201,-1.5259329147476006
139095354523.2274,0.30096548884819574,-2.3164616434615644
139107579462.1027,0.31210978076325224,-3.1307427682932563
139119804400.978,0.31589150478684563,2.2968797599207753
139132029339.8533,0.30996477325970906,1.462148000186972
139144254278.7286,0.31044840132740364,0.6562509812361709
139156479217.6039,0.3167476364010503,-0.1842273711734755
139168704156.4792,0.31603385108571613,-1.028348244297155
139180929095.3545,0.3072211674234441,-1.8548863278453411
139193154034.2298,0.3108409741380001,-2.6553229687201605
139205378973.1051,0.3179898352336964,2.784198696678081
139217603911.9804,0.3153309534922217,1.935049183426503
139229828850.8557,0.3053416196023502,1.1160786040019306
139242053789.7311,0.3100426075851351,0.30694417390250683
139254278728.6064,0.3138342884247752,-0.5387914037711351
139266503667.4817,0.3053288996014787,-1.3851181728755788
139278728606.357,0.2966703541900024,-2.175717315553287
139290953545.2323,0.3064781639004401,-2.9796186696588545
139303178484.1076,0.3120370378899451,2.460543034314014
139315403422.9829,0.30727152223824294,1.6220633830788014
139327628361.8582,0.3056684493736928,0.8202108197758521
139339853300.7335,0.3130459040280679,-0.009485022913548762
139352078239.6088,0.3131243593761962,-0.8622290014218243
139364303178.4841,0.3047420244016553,-1.6874223187697144
139376528117.3594,0.3043125502058457,-2.495742485901516
139388753056.2347,0.3091242792883866,2.9571211581744548
139400977995.11,0.3048450869727737,2.1232036914022747
139413202933.9853,0.2990675785638177,1.3243696579306976
139425427872.8606,0.3080929916941635,0.5185837523939344
139437652811.7359,0.31412058369861906,-0.32380646699197535
139449877750.6112,0.3122582406688176,-1.171282909784753
139462102689.4865,0.3048362493303152,-1.987977454398552
139474327628.3619,0.3102903828385231,-2.790050187132348
139486552567.2372,0.314872949304328,2.650458267200445
139498777506.1125,0.31042465733793945,1.8112647408016143
139511002444.9878,0.3079342401506871,1.0053722009025463
139523227383.8631,0.31232231852136677,0.1794235402130646
139535452322.7384,0.31324786365674984,-0.6626273238280136
139547677261.6137,0.3089866929966575,-1.4896846311832173
139559902200.489,0.3091251032608487,-2.293525974918534
139572127139.3643,0.31421196052251693,-3.122207791796169
139584352078.2396,0.3135454378001212,2.3224231554992967
139596577017.1149,0.30831432889857824,1.4922244370563607
139608801955.9902,0.312337839127569,0.6915678296509437
139621026894.8655,0.3170627472723953,-0.14552804107461312
139633251833.7408,0.3165736579199799,-0.9847533960490886
139645476772.6162,0.3134990724367855,-1.8075531633444974
139657701711.4915,0.3158683636392282,-2.6300923487358956
139669926650.3668,0.3163963577217299,2.81497585402726
139682151589.2421,0.3129642732718447,1.9769802041231537
139694376528.1174,0.3105127007115923,1.1651481635283378
139706601466.9927,0.3160391233728375,0.3380745846441253
139718826405.868,0.31535681606457616,-0.4988703638354296
139731051344.7433,0.3088125450358732,-1.3393105709037534
139743276283.6186,0.3094287586615776,-2.1327945270290964
139755501222.4939,0.31571699270998177,-2.9655807039484667
139767726161.3692,0.3152105484447879,2.4736064588592708
139779951100.2445,0.3110093743959098,1.6489774659808456
139792176039.1198,0.31451134383398244,0.8414663490691916
139804400977.9951,0.31877847961038747,0.010474877168719157
139816625916.8704,0.3169746500502179,-0.8340310278665393
139828850855.7457,0.3139495280751887,-1.6522244666279209
139841075794.621,0.3194524276533106,-2.469522603994487
139853300733.4963,0.3213364495178292,2.9670243446161675
139865525672.3716,0.3155450697799491,2.1240689750612933
139877750611.247,0.3113626234463631,1.3190964142779313
139889975550.1223,0.3179931571980319,0.4999372342766978
139902200488.9976,0.32019061295918827,-0.3451039511750114
139914425427.8729,0.31511195988963514,-1.175939519778273
139926650366.7482,0.3149482067915901,-1.9900203507715106
139938875305.6235,0.32078570711433074,-2.822597657139644
139951100244.4988,0.31898212012086885,2.614170798305904
139963325183.3741,0.3133444643543284,1.7864382862326107
139975550122.2494,0.31539837177348895,0.984343244931232
139987775061.1247,0.3202497303460275,0.14804005916058
140000000000.0,0.3186926019465105,-0.693883754934384
140012224938.8753,0.3155451617957102,-1.5067756904192169
140024449877.7506,0.32066550213665157,-2.3339674333043514
140036674816.6259,0.3224994696572124,3.1049637426454435
140048899755.5012,0.31607071887361915,2.2667781961318543
140061124694.3765,0.31257871718722613,1.4594175416413426
140073349633.2518,0.32129414147036617,0.6435649442500634
140085574572.1271,0.32489908629057396,-0.20132816304925616
140097799511.0024,0.32029854081921516,-1.0375905082686157
140110024449.8778,0.3188699374238312,-1.851075307376128
140122249388.7531,0.32375235198533625,-2.684906076194047
140134474327.6284,0.3223005637441477,2.752851042576489
140146699266.5037,0.31531738659584513,1.9269166170801422
140158924205.379,0.3170055550994488,1.1234145701151972
140171149144.2543,0.32238941720305403,0.2831410101321517
140183374083.1296,0.31942597179344273,-0.560341067588468
140195599022.0049,0.31210701791933476,-1.378607021566092
140207823960.8802,0.31712182774137276,-2.1833375170540297
140220048899.7555,0.3214356384175336,-3.026335087777144
140232273838.6308,0.31503086609830205,2.4097000632186854
140244498777.5061,0.3078751126431005,1.610663391460184
140256723716.3814,0.3151237160441535,0.801833332179491
140268948655.2567,0.3176879860831973,-0.04770612194241152
140281173594.132,0.31068361126364796,-0.887457776829856
140293398533.0073,0.3074675755268601,-1.6760883304803158
140305623471.8826,0.3173135849795114,-2.495990085781452
140317848410.7579,0.31889367326600426,2.929701379221533
140330073349.6332,0.30787239371522557,2.0957427351861826
140342298288.5085,0.30429351230872254,1.3086225150022293
140354523227.3839,0.31456551394538845,0.4963063239762135
140366748166.2592,0.31706484377805083,-0.35543702141182765
140378973105.1345,0.31350986137089815,-1.1729801516782816
140391198044.0098,0.3186050375360345,-1.9941446499304132
140403422982.8851,0.32232759982638315,-2.8423035452216747
140415647921.7604,0.3147057574276417,2.5999177677210525
140427872860.6357,0.30498191619224696,1.7981166832158773
140440097799.511,0.31313533740719596,1.0024534137179788
140452322738.3863,0.3201806125814985,0.15802498222545983
140464547677.2616,0.3169654848471503,-0.6791508813297495
140476772616.1369,0.3144505005601878,-1.483537034238193
140488997555.0122,0.32366771665434707,-2.3122063538384525
140501222493.8875,0.32678821936258734,3.1190900691991033
140513447432.7629,0.3202603200506648,2.280376127672353
140525672371.6382,0.31716444891423734,1.4693424235457164
140537897310.5135,0.32368633035393685,0.6452993788410151
140550122249.3888,0.32405463850450744,-0.20579072788101646
140562347188.2641,0.31596197621565797,-1.0341501951326122
140574572127.1394,0.31543147982241376,-1.8359102376362109
140586797066.0147,0.3228887582522758,-2.670784430223544
140599022004.89,0.32219865787308655,2.7619422831468743
140611246943.7653,0.3147109857035043,1.9378491677542975
140623471882.6406,0.3187289243403255,1.1239315232271352
140635696821.5159,0.3214995194739784,0.28267508988664186
140647921760.3912,0.31253943424278663,-0.5603142208625078
140660146699.2665,0.3035368641668104,-1.3465797379136875
140672371638.1418,0.3152503493586037,-2.155358452371917
140684596577.0171,0.3221807502988897,-3.0116739158722536
140696821515.8924,0.31373364261505804,2.4223015359034687
140709046454.7677,0.3045928017770147,1.6233571649955258
140721271393.643,0.3160368919877563,0.8251559101017196
140733496332.5183,0.32129511213306106,-0.03835030454027996
140745721271.3937,0.3114943040633292,-0.8735031753702875
140757946210.269,0.3094285871164775,-1.6659462537674241
140770171149.1443,0.3206999378801344,-2.4870938272451086
140782396088.0196,0.3223051010760049,2.936174241489892
140794621026.8949,0.31346150127163747,2.1071618185770684
140806845965.7702,0.3172874884023081,1.309260135126033
140819070904.6455,0.32658063450468305,0.47265511435610846
140831295843.5208,0.32444765101848616,-0.3882983199757285
140843520782.3961,0.31440662409624703,-1.204454773743655
140855745721.2714,0.3195763756659912,-2.0073488248914373
140867970660.1467,0.32701739082859255,-2.8522218806854656
140880195599.022,0.3234042982734278,2.577013126227004
140892420537.8973,0.31621020124138816,1.7683113880141255
140904645476.7726,0.32376606158053195,0.9502994298511906
140916870415.6479,0.32710978358449716,0.10187502529864653
140929095354.5232,0.3201960404316444,-0.7534632072046408
140941320293.3985,0.31262036645476143,-1.5568451374956456
140953545232.2738,0.31976481133341905,-2.3695218654020977
140965770171.1491,0.3204505908834553,3.0594885078261442
140977995110.0244,0.30761231102751246,2.2310454555141175
140990220048.8998,0.30896812400536516,1.4452542427691142
141002444987.7751,0.3211809730061065,0.6171614564336337
141014669926.6504,0.3184433324168361,-0.24617402441369407
141026894865.5257,0.3042675509400376,-1.0629024486838836
141039119804.401,0.31008650262052895,-1.8385614879459866
141051344743.2763,0.32213856293697696,-2.6840264505053137
141063569682.1516,0.3182309677636327,2.7380325636681704
141075794621.0269,0.3059156654358567,1.9261670615679025
141088019559.9022,0.3148593869606536,1.1385538221817817
141100244498.7775,0.3237135915453799,0.2930228576714121
141112469437.6528,0.3182012002831926,-0.5584853639835359
141124694376.5281,0.3099771187870099,-1.3646723610045697
141136919315.4034,0.3208184592509925,-2.1693905151158326
141149144254.2787,0.3255165152791952,-3.0242122409575902
141161369193.154,0.31704550173620555,2.4097037419247482
141173594132.0293,0.3108936355997293,1.6197756031229262
141185819070.9046,0.3224119154661988,0.8031531921883085
141198044009.7799,0.32670586091569376,-0.052968074925573316
141210268948.6552,0.31851454166868504,-0.8977304623914407
141222493887.5306,0.31449241673519,-1.6861946215105024
141234718826.4059,0.3232710352258343,-2.520038502367649
141246943765.2812,0.3246456891092095,2.9156300886403828
141259168704.1565,0.31553713715216125,2.086184441957355
141271393643.0318,0.31865464119705655,1.2837640087932445
141283618581.9071,0.32497090976050536,0.4376278034079735
141295843520.7824,0.318451843970952,-0.41318758173265746
141308068459.6577,0.3084703235661498,-1.2138398239017438
141320293398.533,0.31880549042342693,-2.0108065492228513
141332518337.4083,0.3249764014933722,-2.8658954718927308
141344743276.2836,0.3180092710134056,2.5651894720977393
141356968215.1589,0.30867803783300785,1.7680102747719424
141369193154.0342,0.3192759405416597,0.9539725652722024
141381418092.9096,0.3234951633008274,0.10297097264730636
141393643031.7849,0.3138120966255051,-0.7424291815150731
141405867970.6602,0.30840899981006104,-1.5256061148372524
141418092909.5355,0.3207000346110686,-2.350795048467035
141430317848.4108,0.3202446237989379,3.073813330666104
141442542787.2861,0.307159322717327,2.249443215332497
141454767726.1614,0.31381125017115585,1.473667134263529
141466992665.0367,0.3257655737853047,0.6293219932556168
141479217603.912,0.3251260014599608,-0.2255448318675347
141491442542.7873,0.31465386302455495,-1.0500537070589884
141503667481.6626,0.3206959480642035,-1.847560308935436
141515892420.5379,0.32776465964151597,-2.6992250412345484
141528117359.4132,0.32342715754104606,2.725233175856175
141540342298.2885,0.3115329043277953,1.9119094344813126
141552567237.1638,0.3178637311068373,1.1141758963281467
141564792176.0391,0.3257416710095323,0.27908172595507563
141577017114.9144,0.3208123281345886,-0.5742332210607285
141589242053.7897,0.31303622744096515,-1.381487309539818
141601466992.665,0.32263134626790363,-2.190985872669791
141613691931.5403,0.3257960883603001,-3.0404929915940455
141625916870.4157,0.3165099480695302,2.408812052377817
141638141809.291,0.31714779174098834,1.611910577486742
141650366748.1663,0.3266040924604583,0.7840599915163433
141662591687.0416,0.3280403276292657,-0.06938449771633208
141674816625.9169,0.32029176694852884,-0.903639408665945
141687041564.7922,0.3231854180424595,-1.7117948920545278
141699266503.6675,0.3278769240041801,-2.5528513303015323
141711491442.5428,0.3228449359019441,2.88154089174145
141723716381.4181,0.3122026687125308,2.073665864055745
141735941320.2934,0.31997825378819844,1.275919169452211
141748166259.1687,0.3262276986061105,0.4356199625036702
141760391198.044,0.3218368919823217,-0.40895180750563054
141772616136.9193,0.320604277177656,-1.2137812483457315
141784841075.7946,0.3292962405069048,-2.0406671279241944
141797066014.6699,0.33031929568507146,-2.8887982106630457
141809290953.5452,0.32278406878301985,2.550952172300173
141821515892.4205,0.3211031430451195,1.7527827050756775
141833740831.2958,0.3281466945690427,0.9168326037132991
141845965770.1711,0.32652225696349046,0.07036439755955827
141858190709.0465,0.3150262156110705,-0.7590546586708982
141870415647.9218,0.3152782941978638,-1.5478866588465037
141882640586.7971,0.32461107832111463,-2.3817268528742117
141894865525.6724,0.32405647804148113,3.0542418284665613
141907090464.5477,0.3144370635574709,2.233709100629019
141919315403.423,0.3195728844259539,1.4345830801684223
141931540342.2983,0.3254542884292133,0.5906403882567682
141943765281.1736,0.32062412777318733,-0.25925440943399314
141955990220.0489,0.31291903464254855,-1.0610477315176943
141968215158.9242,0.32136036887195046,-1.8723196272207627
141980440097.7995,0.3269186486056558,-2.718811289163292
141992665036.6748,0.3221140930889851,2.7254322577574603
142004889975.5501,0.3192639419900357,1.9167988023781057
142017114914.4254,0.3266662983303942,1.0859780673701271
142029339853.3007,0.32597051780052416,0.2328805634855111
142041564792.176,0.31526947866710686,-0.5883291595548745
142053789731.0513,0.31455662339588253,-1.3875288269606678
142066014669.9266,0.32135912456757204,-2.2100581663802306
142078239608.8019,0.3218739718588018,-3.055054912333271
142090464547.6773,0.31808246132914286,2.411972181016363
142102689486.5526,0.3242843220860312,1.595429832219397
142114914425.4279,0.3275852976503737,0.7466751713593471
142127139364.3032,0.32203168356820105,-0.09316440703636304
142139364303.1785,0.31545404678822125,-0.8968021868744821
142151589242.0538,0.32428043159166076,-1.7070169809988087
142163814180.9291,0.32850257915790626,-2.559745730574136
142176039119.8044,0.32283661771227234,2.8885838936096917
142188264058.6797,0.3197307930791823,2.0837988049481475
142200488997.555,0.3278041180246979,1.252845118392602
142212713936.4303,0.326853816581704,0.40214538366421576
142224938875.3056,0.31764540594234775,-0.4324161599493057
142237163814.1809,0.31661479562259964,-1.219502488331202
142249388753.0562,0.3253117611743353,-2.0489992671886283
142261613691.9316,0.32476746501282994,-2.8988093767519096
142273838630.8069,0.31640499385825693,2.564218779098608
142286063569.6822,0.3225472464267622,1.7714099610231648
142298288508.5575,0.33085531753099967,0.9281498108488645
142310513447.4328,0.32761536584919515,0.07886139485356722
142322738386.3081,0.31979968592726454,-0.741700383772006
142334963325.1834,0.3262543870498396,-1.5483258579557493
142347188264.0587,0.3303162268655434,-2.3996431824829383
142359413202.934,0.3248562506798775,3.038479330303602
142371638141.8093,0.3195068855442896,2.2322467340737275
142383863080.6846,0.32829579595194064,1.4184199805858644
142396088019.5599,0.3305130321348653,0.5684514768060983
142408312958.4352,0.3237898941160237,-0.2780303638794921
142420537897.3105,0.3207581266787556,-1.0779992384265555
142432762836.1858,0.32643848427279915,-1.9115591738777333
142444987775.0611,0.3236976450104553,-2.7505306595259147
142457212713.9364,0.3167149190368892,2.7227288019867046
142469437652.8117,0.3227385283227083,1.9151989405611254
142481662591.687,0.327854756044623,1.0676676542240018
142493887530.5624,0.3222359187232878,0.2141385810639801
142506112469.4377,0.3117214524331641,-0.5937870315732505
142518337408.313,0.31667708420979884,-1.3948953445855625
142530562347.1883,0.32230786995083144,-2.227803026407763
142542787286.0636,0.31767222268850004,-3.061934543126413
142555012224.9389,0.3160866663610281,2.4189980528013497
142567237163.8142,0.32672963327870275,1.5973204966230095
142579462102.6895,0.3286579072608757,0.7370773690896182
142591687041.5648,0.3187789063017732,-0.10324429131401974
142603911980.4401,0.3156979591638719,-0.8953631039755963
142616136919.3154,0.32587598882698104,-1.7203919528606681
142628361858.1907,0.3264643177659961,-2.5699223236411726
142640586797.066,0.31942680151109804,2.890099696509489
142652811735.9413,0.3245809220507589,2.0896423001084963
142665036674.8166,0.33135829694714297,1.2422866803814816
142677261613.6919,0.32849152518814273,0.40030798915011256
142689486552.5672,0.32207696669594466,-0.4211239879873503
142701711491.4425,0.32782715617946795,-1.228841934125737
142713936430.3178,0.33160175954998106,-2.084205232085572
142726161369.1932,0.3219583250122414,-2.930909089716079
142738386308.0685,0.31407035414129403,2.5617185856614286
142750611246.9438,0.32597877696799993,1.7557361070315118
142762836185.8191,0.3312015472546699,0.895605010328175
142775061124.6944,0.3233952761717083,0.044249439912001344
142787286063.5697,0.31496408221714683,-0.7485185805881599
142799511002.445,0.32473531443957293,-1.570726766973192
142811735941.3203,0.3257188701481199,-2.4285069443338596
142823960880.1956,0.3130014351420748,3.0244847169759534
142836185819.0709,0.3142154494710248,2.2441357172580103
142848410757.9462,0.32719667082979953,1.4176455505851158
142860635696.8215,0.32783488913712616,0.5604064648462826
142872860635.6968,0.3192860398613432,-0.27010062444240307
142885085574.5721,0.32287652809152895,-1.0698375135351255
142897310513.4474,0.33023868518633054,-1.9177972100997416
142909535452.3228,0.32465538632024493,-2.7645563260422956
142921760391.1981,0.31561624671902133,2.714190235501204
142933985330.0734,0.32491816776777277,1.9052954760441845
142946210268.9487,0.33128055572719883,1.0614699743707874
142958435207.824,0.32562418370251495,0.20440253641158443
142970660146.6993,0.31761086690265666,-0.599065562321243
142982885085.5746,0.3271221928429693,-1.4080727930733714
142995110024.4499,0.33128761016332653,-2.264613893817362
143007334963.3252,0.3239367101446707,-3.098611926197796
143019559902.2005,0.3198026153887345,2.3815526525796087
143031784841.0758,0.32921977767253857,1.5538420715539019
143044009779.9511,0.32975975384727685,0.7037039160500889
143056234718.8264,0.32096118580250155,-0.1309873500745491
143068459657.7017,0.3241454514262741,-0.9281955247602747
143080684596.577,0.3311820925757068,-1.7740377067099204
143092909535.4523,0.32450431819312897,-2.6308161774468557
143105134474.3276,0.3111042302079419,2.8484299950628094
143117359413.2029,0.31922862116290396,2.06105084229086
143129584352.0783,0.3284379920158173,1.2097548192220524
143141809290.9536,0.3214611814253325,0.3571664932828275
143154034229.8289,0.3116355103788597,-0.4371363456509571
143166259168.7042,0.32140070089297823,-1.2418527091838125
143178484107.5795,0.3267462571724986,-2.0967332452526537
143190709046.4548,0.31697920099609556,-2.9399303100643253
143202933985.3301,0.3131987873429091,2.5627545061174084
143215158924.2054,0.3269766720148738,1.739585571888753
143227383863.0807,0.3294876390244844,0.8776328935447828
143239608801.956,0.31757761478542684,0.03496314038945163
143251833740.8313,0.31490093366576477,-0.7511440065787793
143264058679.7066,0.32598078623551163,-1.5744025745993386
143276283618.5819,0.3275589073024256,-2.4258887413176855
143288508557.4572,0.3187011194917741,3.0234688765081352
143300733496.3325,0.32013748988443597,2.229931837678892
143312958435.2078,0.32881426906462247,1.3895130993955678
143325183374.0831,0.32520691242365785,0.5321161504571035
143337408312.9584,0.31315749855375286,-0.2713088302859962
143349633251.8337,0.32104991942232686,-1.061599132831688
143361858190.7091,0.32852681707351233,-1.9078031503390998
143374083129.5844,0.32247032242523166,-2.7631289799298
143386308068.4597,0.31500881412798076,2.719630841049884
143398533007.335,0.32601163645026254,1.9092589725657376
143410757946.2103,0.33157934391478766,1.0539411258722806
143422982885.0856,0.32365133335286156,0.20812003070438642
143435207823.9609,0.3192014261611501,-0.589687116939161
143447432762.8362,0.32860093209710495,-1.4062739853015211
143459657701.7115,0.3292459574210899,-2.265433125320124
143471882640.5868,0.3166994560288287,-3.1016205277166895
143484107579.4621,0.3153583755231318,2.404960360522341
143496332518.3374,0.32664315270347904,1.5832171814831164
143508557457.2127,0.3276387636562815,0.7212536279448131
143520782396.088,0.31975872197915245,-0.10341154038028712
143533007334.9633,0.32487825471110837,-0.9098182105459511
143545232273.8386,0.32942427181346223,-1.761134480552458
143557457212.7139,0.3237062558685976,-2.603493872663714
143569682151.5892,0.3133321855325864,2.8757821664901684
143581907090.4645,0.32464290057913303,2.072448311171247
143594132029.3398,0.3312816571542239,1.216858406309566
143606356968.2152,0.324321209611176,0.36928480739631053
143618581907.0905,0.31728345128053603,-0.4276359563289822
143630806845.9658,0.3291514742076473,-1.240685159328315
143643031784.8411,0.33289436425183794,-2.0984035814509445
143655256723.7164,0.32492841026905195,-2.947807220419442
143667481662.5917,0.3209305872461152,2.539777909513007
143679706601.467,0.32955733088228334,1.7131373969944352
143691931540.3423,0.32969820574881264,0.8624342360778762
143704156479.2176,0.318417545568154,0.0329142082907989
143716381418.0929,0.32356858652822584,-0.7638906683183528
143728606356.9682,0.33182724251652845,-1.602847887573792
143740831295.8435,0.32855359428394193,-2.4557423282516035
143753056234.7188,0.320823843607862,3.0126401112560877
143765281173.5941,0.3282791962143998,2.204003879754496
143777506112.4694,0.33182877899931235,1.3499208061770651
143789731051.3447,0.3227887537701607,0.4961213075833569
143801955990.22,0.3146419757031737,-0.29476719070341734
143814180929.0953,0.3253370051693527,-1.1116658512641755
143826405867.9706,0.3279122483161579,-1.9669490588294332
143838630806.846,0.3161746098630422,-2.8024293477642366
143850855745.7213,0.31030333580613984,2.696754586742472
143863080684.5966,0.3246072116653875,1.8835062513820076
143875305623.4719,0.3297394168889753,1.02673928827612
143887530562.3472,0.3199888003935857,0.1844337081923741
143899755501.2225,0.3194478800120252,-0.607083681374349
143911980440.0978,0.3287445464030688,-1.4427748632132589
143924205378.9731,0.3240213912648166,-2.3003077680729773
143936430317.8484,0.31148627446698673,-3.1020456586888634
143948655256.7237,0.3194585241077461,2.389891455392303
143960880195.599,0.32942110832376253,1.5494376471223674
143973105134.4743,0.32734489500482067,0.6969555892776946
143985330073.3496,0.32077015876301285,-0.11529178428380506
143997555012.225,0.3267531732746068,-0.9199727816664129
144009779951.1003,0.3324439106898909,-1.7692162384845354
144022004889.9756,0.32880431342145655,-2.612090570318358
144034229828.8509,0.32559514299941794,2.857829705480927
144046454767.7262,0.3303376496407916,2.0258284969095666
144058679706.6015,0.3283745238243236,1.178369048008559
144070904645.4768,0.32111873766799237,0.35858097052180155
144083129584.3521,0.32571361589630227,-0.4410795887495299
144095354523.2274,0.3323730694362273,-1.2906695426925803
144107579462.1027,0.32875351291252747,-2.1420426602144875
144119804400.978,0.3158777132171965,-2.9722515257233884
144132029339.8533,0.3162579064486625,2.5258482788262606
144144254278.7286,0.32226788808174345,1.688797546018595
144156479217.6039,0.31573890783164044,0.846809496144621
144168704156.4792,0.30665002762788895,0.06095196484281397
144180929095.3545,0.3205106035693228,-0.7404171832030532
144193154034.2298,0.32921333099748,-1.592064701233747
144205378973.1051,0.32359230276723105,-2.441044609372906
144217603911.9804,0.31961334081755727,3.0450505681392324
144229828850.8557,0.3286684024070042,2.2190995802615623
144242053789.7311,0.3309010970408295,1.3648854493375713
144254278728.6064,0.32143336491232893,0.5371085526018003
144266503667.4817,0.31974563387199584,-0.26239627348036093
144278728606.357,0.32863117358839755,-1.0942884247260454
144290953545.2323,0.3275516610293028,-1.944610481868049
144303178484.1076,0.31838078045679513,-2.7688135888795595
144315403422.9829,0.321631013247123,2.7169975732399014
144327628361.8582,0.3291773533074761,1.8743395068259696
144339853300.7335,0.32474653590930824,1.027011521703271
144352078239.6088,0.31486063524486696,0.21803571343918654
144364303178.4841,0.32286429837719255,-0.5804629735494479
144376528117.3594,0.33017803927264266,-1.4267400406742559
144388753056.2347,0.32628585543075755,-2.26891991019591
144400977995.11,0.3233020684000116,-3.085848995119119
144413202933.9853,0.32958035488672893,2.3635306356076353
144425427872.8606,0.3284527745539301,1.5134874657263724
144437652811.7359,0.3163032097218782,0.6738871301372108
144449877750.6112,0.3080732700891404,-0.1072475400155054
144462102689.4865,0.3197300823626659,-0.9113068388870046
144474327628.3619,0.3252932764136682,-1.7546356133603347
144486552567.2372,0.32245100695745416,-2.58226680537096
144498777506.1125,0.3274707748200448,2.8832910284655964
144511002444.9878,0.3319082144816997,2.0406838092909934
144523227383.8631,0.3282427471039004,1.1966204265701081
144535452322.7384,0.3206113588467461,0.38330585320244626
144547677261.6137,0.3284223497063545,-0.423422125600403
144559902200.489,0.335360801671731,-1.272019087095633
144572127139.3643,0.3319103191591342,-2.121506020263166
144584352078.2396,0.3266270406963308,-2.9324318957478024
144596577017.1149,0.33392553543994136,2.523200527758146
144608801955.9902,0.3359946276597006,1.6769364282401245
144621026894.8655,0.3292257958873149,0.8354934746242607
144633251833.7408,0.32438014134596016,0.026241588260369875
144645476772.6162,0.3314603894361633,-0.7898072140116862
144657701711.4915,0.33130996365434945,-1.6353550319280212
144669926650.3668,0.32496410742588006,-2.4674923984739414
144682151589.2421,0.32792893055040667,3.0123156438745493
144694376528.1174,0.3317389234117351,2.1730686172437768
144706601466.9927,0.3274215215207786,1.3271782459793702
144718826405.868,0.3219870976856184,0.5192952783769457
144731051344.7433,0.3313637838078707,-0.3017566261226004
144743276283.6186,0.335526685760923,-1.1533798077138493
144755501222.4939,0.3262410171726357,-1.9987911109704282
144767726161.3692,0.3181627265315187,-2.7986111467838457
144779951100.2445,0.32776421648531956,2.6794589024665383
144792176039.1198,0.33020129245529417,1.8367267514151449
144804400977.9951,0.32256511749202627,0.9951429384931726
144816625916.8704,0.32048943717669015,0.2079173195134118
144828850855.7457,0.33245994812640445,-0.6145262812582343
144841075794.621,0.33408643339352284,-1.4715067044235615
144853300733.4963,0.3258888867709188,-2.2951139916182166
144865525672.3716,0.3294098439743312,-3.0974992142318127
144877750611.247,0.3361920479580987,2.3334606206034954
144889975550.1223,0.33212121934033423,1.4876893328553638
144902200488.9976,0.3222532212206826,0.6766695327586018
144914425427.8729,0.3280927192769979,-0.12431489635160958
144926650366.7482,0.3352774656769036,-0.9634688643580612
144938875305.6235,0.3309142204625242,-1.8153854655483312
144951100244.4988,0.32225088695977244,-2.6238627659910936
144963325183.3741,0.3293468734790829,2.8557248643163216
144975550122.2494,0.3338405711202925,2.001593002139287
144987775061.1247,0.3252774013247158,1.1646712677048465
145000000000.0,0.3173914686402158,0.3716508173024254
145012224938.8753,0.3263456881819207,-0.43559406332665207
145024449877.7506,0.3285374191283566,-1.2762427555201707
145036674816.6259,0.3230351387244033,-2.097570914092816
145048899755.5012,0.32635888185220463,-2.9000034489889233
145061124694.3765,0.33680380033740065,2.5480727448826226
145073349633.2518,0.3357424223245485,1.6961794680962723
145085574572.1271,0.3254342415906807,0.8699415733269527
145097799511.0024,0.329159673770133,0.07717853065821861
145110024449.8778,0.3362987245355888,-0.7660950635497925
145122249388.7531,0.33367943148211954,-1.6091658576877115
145134474327.6284,0.3292543520633839,-2.419789571371091
145146699266.5037,0.33847205790619406,3.047804606264232
145158924205.379,0.3415784615296111,2.191961307827823
145171149144.2543,0.3352943728012509,1.3465719162090835
145183374083.1296,0.32794049306360773,0.5392593992417092
145195599022.0049,0.33551495097158646,-0.27901032342781484
145207823960.8802,0.3374557957461922,-1.1256831468576147
145220048899.7555,0.32937795656944185,-1.9579399080178863
145232273838.6308,0.3322054434625445,-2.757946295212246
145244498777.5061,0.3399619203462135,2.68278931624963
145256723716.3814,0.3379753186963975,1.8196127723488487
145268948655.2567,0.32767106162104853,0.9944111621497123
145281173594.132,0.3270730199342828,0.1992418644755421
145293398533.0073,0.33491954136858165,-0.6427733124535077
145305623471.8826,0.32985906239923374,-1.5002066965227943
145317848410.7579,0.3173950390713666,-2.30755931801032
145330073349.6332,0.32484157278408,-3.0941286914750874
145342298288.5085,0.3349724179738497,2.3396814781224986
145354523227.3839,0.3296478533952388,1.4812146662751267
145366748166.2592,0.3212318900045066,0.6711520217411768
145378973105.1345,0.3298891244527166,-0.13500458133639073
145391198044.0098,0.33541098503765265,-0.9910118574099825
145403422982.8851,0.3287888143342398,-1.8286106029835538
145415647921.7604,0.32468882728803117,-2.6313825790095886
145427872860.6357,0.33345345577491314,2.8221643832980305
145440097799.511,0.3334998306127251,1.9686864271237452
145452322738.3863,0.3239672748151568,1.1358910417853167
145464547677.2616,0.32511474623279457,0.35049639088341844
145476772616.1369,0.33667033417177156,-0.4887276993357703
145488997555.0122,0.335564859509915,-1.3459792091551068
145501222493.8875,0.3241020457967265,-2.1744765759564366
145513447432.7629,0.3252985561160026,-2.9592320782126573
145525672371.6382,0.3361123968688695,2.483928246110818
145537897310.5135,0.33627546098227745,1.6319351289149182
145550122249.3888,0.3265338566047492,0.8110216580538777
145562347188.2641,0.3306692344628313,0.00932443217232553
145574572127.1394,0.33774349357814154,-0.8368433072198768
145586797066.0147,0.3331491368931135,-1.688123224400632
145599022004.89,0.32393308623620143,-2.495248934532339
145611246943.7653,0.33182163523408686,2.9795307127191824
145623471882.6406,0.3359585511589697,2.130849723109468
145635696821.5159,0.3292285940235814,1.2965578450538533
145647921760.3912,0.32522745678340875,0.5008574880641607
145660146699.2665,0.3361446416788853,-0.31768913968173884
145672371638.1418,0.3377590123399719,-1.1811058633323583
145684596577.0171,0.3274975429838726,-2.013503689962907
145696821515.8924,0.32741368015675154,-2.800869131501784
145709046454.7677,0.3392805401868564,2.64712922522937
145721271393.643,0.33849885575112726,1.785866705941376
145733496332.5183,0.32572456371696384,0.9543387747106888
145745721271.3937,0.32429056557745084,0.16485257029380954
145757946210.269,0.3309448769651684,-0.6634831360487691
145770171149.1443,0.3266142637052956,-1.5115556093510238
145782396088.0196,0.31861095654836497,-2.312536224129651
145794621026.8949,0.3298956555498198,-3.1138246668484966
145806845965.7702,0.33547074853998654,2.3159902149594784
145819070904.6455,0.32771542284119315,1.4720584576914049
145831295843.5208,0.32106789944838204,0.6823072706121082
145843520782.3961,0.33302359283471483,-0.13224539544403527
145855745721.2714,0.3356405646317347,-0.9864359645827036
145867970660.1467,0.32627107756559015,-1.8284912475506576
145880195599.022,0.3223941668886111,-2.6174788362205965
145892420537.8973,0.3335137228743655,2.840864092706982
145904645476.7726,0.33444454689951536,1.9853819412838323
145916870415.6479,0.3235095723274303,1.156568285182921
145929095354.5232,0.3259191713699618,0.36898120175100985
145941320293.3985,0.3360910427671065,-0.4725994605127795
145953545232.2738,0.3345480672001126,-1.3257519609186974
145965770171.1491,0.3243165673333041,-2.148768035654061
145977995110.0244,0.3280816255706635,-2.9530752054403506
145990220048.8998,0.33129911015264824,2.489187552365948
146002444987.7751,0.32492734845771065,1.650343318837166
146014669926.6504,0.322878414803392,0.8571394762431584
146026894865.5257,0.3354970211085428,0.027469422601056698
146039119804.401,0.33802387456224664,-0.8304033715477215
146051344743.2763,0.3281207166576293,-1.678018230800999
146063569682.1516,0.32278066123458665,-2.471184421681113
146075794621.0269,0.3327022582767167,2.9894642775302622
146088019559.9022,0.33316136803980756,2.136524534627705
146100244498.7775,0.3210509035708305,1.3008456988185584
146112469437.6528,0.3208312268874501,0.5189527166452946
146124694376.5281,0.33292124892446007,-0.3169119476920532
146136919315.4034,0.3305711109151762,-1.1712421082325755
146149144254.2787,0.31937862779035797,-1.9925805207019625
146161369193.154,0.32768546628277034,-2.7892337273910663
146173594132.0293,0.3364495753361616,2.6439222589894458
146185819070.9046,0.3310910688339738,1.7905101866115354
146198044009.7799,0.32151474905328276,0.9929059026493195
146210268948.6552,0.3324090995024615,0.18188983531770397
146222493887.5306,0.3363188482611212,-0.6719092843733167
146234718826.4059,0.32955952796310456,-1.5198429647226266
146246943765.2812,0.3266689806353119,-2.318721458902547
146259168704.1565,0.33643464221193503,3.1254802137830566
146271393643.0318,0.33574447714569,2.2680807469890225
146283618581.9071,0.3247235173459125,1.4359082893617945
146295843520.7824,0.3215617686892616,0.6431962844970048
146308068459.6577,0.3310842716801394,-0.19580884898958806
146320293398.533,0.3255367204681998,-1.0536427784634754
146332518337.4083,0.3106181867270263,-1.8597239754880952
146344743276.2836,0.31737316282773004,-2.638389038373311
146356968215.1589,0.32960989895736775,2.811582018250124
146369193154.0342,0.3295478363534427,1.9570414774624254
146381418092.9096,0.3233911792472966,1.1417864839923235
146393643031.7849,0.3311106084417425,0.3190877888811868
146405867970.6602,0.3328812609013762,-0.5330240599145788
146418092909.5355,0.3226794646990535,-1.370960734520088
146430317848.4108,0.32037649670411134,-2.1607322846915453
146442542787.2861,0.329288121362394,-2.9942889835843727
146454767726.1614,0.32856007524870345,2.4447489872112396
146466992665.0367,0.3186440959893328,1.6137298986833335
146479217603.912,0.3215001818260203,0.828373228380928
146491442542.7873,0.3318270665349196,-0.007993767932357034
146503667481.6626,0.32979199691365324,-0.8596675066438173
146515892420.5379,0.3185575437731994,-1.6829911699843656
146528117359.4132,0.3233739809836348,-2.473007956661583
146540342298.2885,0.3321397892414213,2.968310506203479
146552567237.1638,0.3284236729508544,2.119378856296143
146564792176.0391,0.3210338224483024,1.3140583823922025
146577017114.9144,0.32935276207157177,0.5056881140200563
146589242053.7897,0.3334549560267466,-0.3431661325264335
146601466992.665,0.32653553698210663,-1.1818285676699338
146613691931.5403,0.32343143884417747,-1.9762603471659501
146625916870.4157,0.3332000339040399,-2.7981687707286773
146638141809.291,0.3337537115042328,2.6339780689322123
146650366748.1663,0.325330026499979,1.810627475344448
146662591687.0416,0.33014961850578145,1.0181187097104907
146674816625.9169,0.3380951901650122,0.17500601570145502
146687041564.7922,0.3369692703048012,-0.6729589396818513
146699266503.6675,0.3293904379989684,-1.4903358551045007
146711491442.5428,0.3350844290214135,-2.304107605115262
146723716381.4181,0.33973022065201713,3.138957229256032
146735941320.2934,0.33512811236193574,2.2903950884930557
146748166259.1687,0.32804399342744933,1.4800802240051405
146760391198.044,0.3353324564380589,0.6689160374330411
146772616136.9193,0.33787706694518804,-0.181940478390369
146784841075.7946,0.3307223956263687,-1.0223388696332707
146797066014.6699,0.3258611870438952,-1.812449406316269
146809290953.5452,0.3350359135424543,-2.633402012441442
146821515892.4205,0.33591506123405795,2.8024111901599777
146833740831.2958,0.3266153011392124,1.9735511961518066
146845965770.1711,0.3279745865161886,1.179228062146502
146858190709.0465,0.3356514241194889,0.3412061640672483
146870415647.9218,0.33251596439983916,-0.5077617017348149
146882640586.7971,0.32275555213207047,-1.3176848584670975
146894865525.6724,0.3303075608542111,-2.1207140150588932
146907090464.5477,0.33653774417928306,-2.9662573576775
146919315403.423,0.33193270661711133,2.4700297335366854
146931540342.2983,0.3264777722466532,1.6640019471550436
146943765281.1736,0.33678195158900126,0.8445874816838892
146955990220.0489,0.3400312737710065,-0.010240594912725815
146968215158.9242,0.33084656642561616,-0.8537565534584873
146980440097.7995,0.32430187950700323,-1.6531181040354619
146992665036.6748,0.3332191715552915,-2.4725399844422142
147004889975.5501,0.3348538322300916,2.9658203444202287
147017114914.4254,0.3286627058011406,2.1388313391694833
147029339853.3007,0.33155003344871464,1.3285480252858302
147041564792.176,0.33997835457553716,0.49680430368611983
147053789731.0513,0.3385482278320445,-0.3571458389587213
147066014669.9266,0.3310246001809814,-1.1810695364581862
147078239608.8019,0.3361149558168569,-1.9910532278255104
147090464547.6773,0.34098846075684003,-2.841835919136391
147102689486.5526,0.33580990338333294,2.594585897456958
147114914425.4279,0.3283384845145646,1.7779988239951905
147127139364.3032,0.3347906317058941,0.9637900017827424
147139364303.1785,0.33716353843536756,0.12269066584124957
147151589242.0538,0.3303611193810051,-0.717848796889975
147163814180.9291,0.32586878304204464,-1.5185050191169116
147176039119.8044,0.33442930053445247,-2.3397029014383834
147188264058.6797,0.335443732018064,3.092069020490716
147200488997.555,0.32785788831424545,2.2627017251630654
147212713936.4303,0.3293822633376751,1.4639552301698442
147224938875.3056,0.3406347472657861,0.6296521539434842
147237163814.1809,0.33972877432384685,-0.2262070060295877
147249388753.0562,0.33141093091291124,-1.0556090362549244
147261613691.9316,0.33499415119195664,-1.8577936332236766
147273838630.8069,0.3416702090452255,-2.6980748097380878
147286063569.6822,0.33710556286082866,2.7396589557453215
147298288508.5575,0.32804487260229503,1.915964367067343
147310513447.4328,0.33382244503857095,1.1143170702474772
147322738386.3081,0.3385021400409138,0.2665619953208018
147334963325.1834,0.3334117941864748,-0.5741257202312726
147347188264.0587,0.3278320088384793,-1.3810267756435357
147359413202.934,0.33723572775010663,-2.196673569252931
147371638141.8093,0.337494501846307,-3.0396962087738033
147383863080.6846,0.329143809316036,2.4105816720455593
147396088019.5599,0.33005431827559767,1.617509727820689
147408312958.4352,0.34031177073718827,0.7830596989345616
147420537897.3105,0.33929053200936277,-0.07188719384829863
147432762836.1858,0.3287474204941414,-0.8961373086911762
147444987775.0611,0.330850068836741,-1.6894534730399158
147457212713.9364,0.340067405691534,-2.524497672657226
147469437652.8117,0.3390728044266053,2.9137587767289457
147481662591.687,0.3310365231197072,2.093077433118118
147493887530.5624,0.3371911454967417,1.288199733499821
147506112469.4377,0.34129557583046116,0.44025767016076633
147518337408.313,0.334417325365266,-0.4002990747719839
147530562347.1883,0.3277639404450167,-1.2047362294995603
147542787286.0636,0.3367612882453003,-2.019066396198279
147555012224.9389,0.3396140544321,-2.876206842708658
147567237163.8142,0.3280783381274441,2.574576446407658
147579462102.6895,0.3235621608669462,1.7867657731394464
147591687041.5648,0.3360955028399719,0.9635575498649855
147603911980.4401,0.3361620590172224,0.10691839680619965
147616136919.3154,0.32369327598031566,-0.7259622930166852
147628361858.1907,0.32267385430683004,-1.5118672700150066
147640586797.066,0.33211734959997397,-2.3401510760467077
147652811735.9413,0.32923039496677864,3.0898168705108695
147665036674.8166,0.31690699686808094,2.277647497452286
147677261613.6919,0.32626508419275374,1.4972068846736202
147689486552.5672,0.33677630652087837,0.6499800755566498
147701711491.4425,0.33210400039918053,-0.20525679952401307
147713936430.3178,0.32232304125275796,-1.0137912086251841
147726161369.1932,0.33314653446116615,-1.8087711615241133
147738386308.0685,0.3408160458040023,-2.6694149510642484
147750611246.9438,0.3361939789497412,2.7683063891624835
147762836185.8191,0.32555562719939346,1.9538659413542792
147775061124.6944,0.33505046054618437,1.1514910810390189
147787286063.5697,0.33933755092690204,0.2897375644623995
147799511002.445,0.32957606990898325,-0.5560519313140553
147811735941.3203,0.32322368986253314,-1.3438258145247077
147823960880.1956,0.3364600753118878,-2.1675160533386664
147836185819.0709,0.339451981303651,-3.0269035322857727
147848410757.9462,0.3294292744872783,2.4060902229136207
147860635696.8215,0.32285791906195654,1.6055511011211199
147872860635.6968,0.3295496256545916,0.7865925495571835
147885085574.5721,0.32638844806750084,-0.05791055119186781
147897310513.4474,0.3175978261352657,-0.8673093849887257
147909535452.3228,0.33046072427630674,-1.6615677525181036
147921760391.1981,0.34078586820841567,-2.5186084838739746
147933985330.0734,0.3349856702489013,2.9004826580363154
147946210268.9487,0.3209979369956734,2.0840280524285104
147958435207.824,0.33000436675991784,1.3011540036264024
147970660146.6993,0.3388782989427376,0.4415471231168388
147982885085.5746,0.3331724157760481,-0.4124290853157856
147995110024.4499,0.3254314196122926,-1.2164917635652333
148007334963.3252,0.33379938465692105,-2.0345968208185656
148019559902.2005,0.33709569281480317,-2.889955104254321
148031784841.0758,0.3304168910130291,2.549202971968677
148044009779.9511,0.32688168717385846,1.7446041433789612
148056234718.8264,0.33405645924249755,0.9131054886002498
148068459657.7017,0.32984184288296997,0.0650729824194522
148080684596.577,0.31740672634058315,-0.7403444790691992
148092909535.4523,0.3282135011742586,-1.525922036812089
148105134474.3276,0.340148012840106,-2.3785917849601734
148117359413.2029,0.3370425578574502,3.0462549949903224
148129584352.0783,0.32712790195763286,2.226997767447414
148141809290.9536,0.33492530543669385,1.4184077046046457
148154034229.8289,0.3368181541568829,0.5599262941939082
148166259168.7042,0.3271278032614315,-0.28420350056719673
148178484107.5795,0.3156169699937606,-1.0684673897316272
148190709046.4548,0.33046260031315433,-1.8614776207503934
148202933985.3301,0.3378226530552024,-2.717941416824135
148215158924.2054,0.32722131439121194,2.7202534401381895
148227383863.0807,0.3256573971442268,1.938183179472229
148239608801.956,0.34085929887193306,1.1117146967620062
148251833740.8313,0.34250675311833745,0.2524034203554003
148264058679.7066,0.33371895922078126,-0.5785591478813832
148276283618.5819,0.3388514369722626,-1.3807017027071544
148288508557.4572,0.3459303202225579,-2.23314682112237
148300733496.3325,0.33923374607354334,-3.0900363815988583
148312958435.2078,0.32444018334171176,2.3853378822138116
148325183374.0831,0.33299889214863937,1.6008051120286955
148337408312.9584,0.3426022539386389,0.7496029632458363
148349633251.8337,0.33593997636959627,-0.10709921720533154
148361858190.7091,0.32398047303769983,-0.9097543923303246
148374083129.5844,0.3345129916093589,-1.7057959242130798
148386308068.4597,0.3403588221897787,-2.5601375891840283
148398533007.335,0.33280574698693005,2.8798362289538546
148410757946.2103,0.32991528243439977,2.0865750401547194
148422982885.0856,0.3406200936733239,1.257519571356393
148435207823.9609,0.33932067490464624,0.40508640403248586
148447432762.8362,0.32680062413548727,-0.42026060498988715
148459657701.7115,0.32916647444406943,-1.1973502178095996
148471882640.5868,0.34138975460671633,-2.0378166061327314
148484107579.4621,0.34108321367877215,-2.892176502560457
148496332518.3374,0.3330870699185478,2.5644900797141807
148508557457.2127,0.338155093048231,1.7593772598710706
148520782396.088,0.3419137982769969,0.9092973336213411
148533007334.9633,0.332587815822296,0.06371324502783172
148545232273.8386,0.3247771601433472,-0.7278194337882058
148557457212.7139,0.3373925287385743,-1.5411768889058244
148569682151.5892,0.34103973958848594,-2.403890056389655
148581907090.4645,0.33163726082405254,3.0448083982245944
148594132029.3398,0.32854752391357045,2.2493041774434777
148606356968.2152,0.33941836621812105,1.4265668526000481
148618581907.0905,0.3404670800689424,0.5675867762824508
148630806845.9658,0.329934014033044,-0.2622052593918141
148643031784.8411,0.332268688880842,-1.0612515124560555
148655256723.7164,0.3395940355567319,-1.9055540950797978
148667481662.5917,0.3329413521480153,-2.762264905621875
148679706601.467,0.31769386294940716,2.7165369818505356
148691931540.3423,0.3256255075830197,1.9370295330700469
148704156479.2176,0.3371431924587531,1.09037581304261
148716381418.0929,0.33379887299354083,0.23046473137726273
148728606356.9682,0.32548716090083357,-0.5723351440935219
148740831295.8435,0.33497635637311124,-1.377420930878697
148753056234.7188,0.34157757723153637,-2.2310885383189416
148765281173.5941,0.3363663063553133,-3.072238481733952
148777506112.4694,0.3349258717512678,2.397109886118447
148789731051.3447,0.34235985267056096,1.561853111789987
148801955990.22,0.3427982450482709,0.7033147949268667
148814180929.0953,0.33058079555793635,-0.13727593381695324
148826405867.9706,0.326323850489214,-0.9333325282641
148838630806.846,0.33378113035942647,-1.7588034926710103
148850855745.7213,0.3352019780755093,-2.606111770845364
148863080684.5966,0.3304222224962927,2.855162659905345
148875305623.4719,0.3358251114555712,2.0380908131061304
148887530562.3472,0.33849380668836104,1.1910661431322644
148899755501.2225,0.32816381524408356,0.33360275666451855
148911980440.0978,0.3179023948172259,-0.4575509044285608
148924205378.9731,0.3280205485648405,-1.2569831156639042
148936430317.8484,0.33485105596265874,-2.1074304812098266
148948655256.7237,0.32866998495455957,-2.955145088323295
148960880195.599,0.32367769018277565,2.523597004440121
148973105134.4743,0.33035008693187207,1.7018261027237165
148985330073.3496,0.32967359566585386,0.8518820263475606
148997555012.225,0.3197257209900928,0.03864743471855099
149009779951.1003,0.32470272851278814,-0.75505812497813
149022004889.9756,0.3337180684823181,-1.5953643593706754
149034229828.8509,0.3334008965209227,-2.447806057941153
149046454767.7262,0.32481473741869615,3.015311604028325
149058679706.6015,0.32958550421411464,2.2069860220127855
149070904645.4768,0.33565844898947383,1.3728387767212904
149083129584.3521,0.33367371376316957,0.5301779001308301
149095354523.2274,0.3283804814450967,-0.2824014843410379
149107579462.1027,0.33581390914306775,-1.0921486203690387
149119804400.978,0.3396348848699504,-1.9407210425954056
149132029339.8533,0.33308319497651423,-2.7851645640796154
149144254278.7286,0.32819042845880275,2.6984547442833366
149156479217.6039,0.3372869703400805,1.8765700735864148
149168704156.4792,0.34016013680654783,1.0319346874329594
149180929095.3545,0.3334438992340373,0.1901058158146503
149193154034.2298,0.33302414811767517,-0.6169200470776869
149205378973.1051,0.33793387492691945,-1.4597462552454794
149217603911.9804,0.33227962494214813,-2.3086763678756923
149229828850.8557,0.32204137348016637,-3.1087696046200817
149242053789.7311,0.3297774138473312,2.374232979802998
149254278728.6064,0.33585949162775136,1.5279879899849471
149266503667.4817,0.3292659839604088,0.6811683296992779
149278728606.357,0.3192277318376226,-0.12390911121383577
149290953545.2323,0.32835564464683786,-0.9275473194437238
149303178484.1076,0.33215435460929027,-1.771046697417692
149315403422.9829,0.32541908108974793,-2.610159237412448
149327628361.8582,0.32291901787912963,2.8815149792095385
149339853300.7335,0.3330951701126812,2.0503376896248446
149352078239.6088,0.3329525915222032,1.1994874340239532
149364303178.4841,0.3226281679880785,0.38329179665486224
149376528117.3594,0.3276742705425721,-0.41529279896959487
149388753056.2347,0.337055377513306,-1.256534773333109
149400977995.11,0.33389336051748064,-2.1084345821645254
149413202933.9853,0.32338418068812624,-2.927609702519217
149425427872.8606,0.3288012038412576,2.551969173094303
149437652811.7359,0.3352815458165616,1.714453611337008
149449877750.6112,0.3297536286490423,0.8720660608247092
149462102689.4865,0.32409316336980093,0.07245084797360046
149474327628.3619,0.33285376609727135,-0.7505794727295061
149486552567.2372,0.3363471710980387,-1.5979984251797643
149498777506.1125,0.328293697502793,-2.4476629396824348
149511002444.9878,0.32474946591148657,3.048432028207235
149523227383.8631,0.3342371470801915,2.2187289605805653
149535452322.7384,0.333798967677265,1.365764450107988
149547677261.6137,0.3236323789391012,0.5356005584950515
149559902200.489,0.325000277893613,-0.25108792930146084
149572127139.3643,0.3350956583991755,-1.0843051163147226
149584352078.2396,0.33364489404073444,-1.9353225674857812
149596577017.1149,0.3260538332531482,-2.7557442274319524
149608801955.9902,0.3347955666359351,2.720246406581259
149621026894.8655,0.34134299113332245,1.866028816760643
149633251833.7408,0.33570750233371066,1.0160819699844492
149645476772.6162,0.3273847601890743,0.20747791604428417
149657701711.4915,0.33721194869024146,-0.6068735441059865
149669926650.3668,0.3402940900115049,-1.463252569591214
149682151589.2421,0.3318485909446236,-2.310263451639472
149694376528.1174,0.32497340556585436,-3.1065852164911143
149706601466.9927,0.33516828117886655,2.3584501340447805
149718826405.868,0.3371606165292315,1.502208440184317
149731051344.7433,0.32735184515155424,0.6721756848255513
149743276283.6186,0.32598089648263956,-0.12470200048584351
149755501222.4939,0.3359240533722624,-0.9621846806992471
149767726161.3692,0.33271198499124627,-1.8168366411074894
149779951100.2445,0.3218974689861208,-2.6308260173292917
149792176039.1198,0.3276161877498129,2.871139619857512
149804400977.9951,0.3396654491844583,2.0199412648042476
149816625916.8704,0.3371815330384767,1.1621912507775052
149828850855.7457,0.3271842426108822,0.34063353922892453
149841075794.621,0.33266868605969935,-0.4628730536156855
149853300733.4963,0.33734068724481187,-1.305602926379338
149865525672.3716,0.3329182947348943,-2.1463957256147226
149877750611.247,0.3264576037795568,-2.9478879244965204
149889975550.1223,0.33932491565490935,2.516043414179715
149902200488.9976,0.3429228911977151,1.6586984647320682
149914425427.8729,0.3323989533529269,0.8171133457823084
149926650366.7482,0.32684627107807424,0.023174959428124052
149938875305.6235,0.3390732358043551,-0.7951291218538772
149951100244.4988,0.34067230957328065,-1.6589964854553165
149963325183.3741,0.3304660742297892,-2.493169551632543
149975550122.2494,0.3320627698056879,2.9933420584495254
149987775061.1247,0.34056821993796,2.1460145537058777
150000000000.0,0.3358610091163112,1.297026548305355
150012224938.8753,0.32226326710875547,0.47824194885096044
150024449877.7506,0.3307529290595226,-0.30836297046447164
150036674816.6259,0.3405269485701724,-1.168281671732231
150048899755.5012,0.33219186952410307,-2.03170560652226
150061124694.3765,0.31544882223085097,-2.83462692050855
150073349633.2518,0.3229237274442107,2.6605541964495285
150085574572.1271,0.32883150369318914,1.8198504114107539
150097799511.0024,0.3209455966911732,0.981442969831181
150110024449.8778,0.3192613552004576,0.19889515051137266
150122249388.7531,0.33285578987548314,-0.6306269468622081
150134474327.6284,0.3334674222883883,-1.4919404392668283
150146699266.5037,0.3199512804633466,-2.337303269453181
150158924205.379,0.3131429083957163,-3.1078603144448986
150171149144.2543,0.329656417920644,2.3653963323577285
150183374083.1296,0.3345690896290122,1.5065555489309688
150195599022.0049,0.32514152476459574,0.67601853265917
150207823960.8802,0.3276225305903727,-0.12437712025917741
150220048899.7555,0.3381829493548913,-0.9606311274842775
150232273838.6308,0.3339087430014956,-1.8226565844586078
150244498777.5061,0.32122518241336323,-2.6297996531217023
150256723716.3814,0.33075339632592327,2.866104610971426
150268948655.2567,0.3407171395902025,2.0051994730579805
150281173594.132,0.3327597795911966,1.1562797002743699
150293398533.0073,0.3203496596996507,0.3515853366944946
150305623471.8826,0.332326824916593,-0.44757856465968987
150317848410.7579,0.3395713232363402,-1.2991972136905992
150330073349.6332,0.3310074715628846,-2.1492900769212726
150342298288.5085,0.32833465816762,-2.9392867355390706
150354523227.3839,0.33918189028234197,2.5081609390502617
150366748166.2592,0.3376974370152382,1.649666411980005
150378973105.1345,0.3242288606281785,0.8191315824672926
150391198044.0098,0.3257655857894508,0.04608420792761161
150403422982.8851,0.339647152608378,-0.793859440770169
150415647921.7604,0.3385726581631967,-1.649513491269692
150427872860.6357,0.32792492355086894,-2.475898431933073
150440097799.511,0.3343395919991579,3.010563516313301
150452322738.3863,0.3434748820508553,2.1687670998600828
150464547677.2616,0.3393299514606043,1.3052659560649318
150476772616.1369,0.32859243756988166,0.4953389234008353
150488997555.0122,0.33533862932081276,-0.3088977340171758
150501222493.8875,0.3388020033577325,-1.162501597472545
150513447432.7628,0.330258610143104,-2.004319522300236
150525672371.6382,0.32531536382201826,-2.80061051261174
150537897310.5135,0.3386388067940298,2.6613392399242057
150550122249.3888,0.33866348451726525,1.7915811347475528
150562347188.2641,0.3224240041794966,0.95409150930699
150574572127.1394,0.32140616192126614,0.18678076637341573
150586797066.0147,0.3366144669127969,-0.644087249098669
150599022004.89,0.3362457858893375,-1.5077941178806502
150611246943.7653,0.32174997947606326,-2.3243402966299245
150623471882.6406,0.32956135345292964,-3.108619094349043
150635696821.5159,0.3409416488890661,2.333292108613313
150647921760.3912,0.33912256469738833,1.4812109523955597
150660146699.2665,0.3293719388554722,0.6663638997187931
150672371638.1418,0.3378411370998538,-0.14407071838139526
150684596577.0171,0.343696151784222,-0.987554410862093
150696821515.8924,0.33701130976879207,-1.8367008074480318
150709046454.7677,0.33266031022851655,-2.635186609210716
150721271393.643,0.34428066547963465,2.8279124516460143
150733496332.5183,0.34770760385887406,1.9656639928977535
150745721271.3937,0.33902781402705834,1.1318362801041426
150757946210.269,0.33982778829755655,0.3195122233930172
150770171149.1443,0.34837892902624523,-0.5157943078240531
150782396088.0196,0.3456076566108726,-1.381099885406525
150794621026.8949,0.33302239218085705,-2.2070038995793184
150806845965.7702,0.33377102364219546,-3.004843467117107
150819070904.6455,0.34050933815908413,2.437305119124053
150831295843.5208,0.33401582106594124,1.5847824076209218
150843520782.3961,0.3219163391975,0.7781451904132534
150855745721.2714,0.33122704371351125,-0.02029725814337593
150867970660.1467,0.3371610935572433,-0.873578003488952
150880195599.022,0.3259096229980661,-1.718724262827204
150892420537.8973,0.3198637405493075,-2.5021738283919404
150904645476.7726,0.3329593546872612,2.964128351278052
150916870415.6479,0.33663851110398396,2.097041780326829
150929095354.5232,0.3234808253786291,1.250215863563237
150941320293.3985,0.31898635991759505,0.47362047217963
150953545232.2738,0.33007188755742917,-0.35812917962722846
150965770171.1491,0.3282566705588906,-1.2095900814008222
150977995110.0244,0.3143507617876413,-2.025137837427247
150990220048.8998,0.3208431263026514,-2.8051363013280555
151002444987.7751,0.33382721531299797,2.6499919685381044
151014669926.6504,0.33402381011615717,1.7844506440801375
151026894865.5257,0.3248569013986218,0.9690020227192164
151039119804.401,0.3307601200018311,0.16082155927234854
151051344743.2763,0.3380952278239679,-0.6793618027767315
151063569682.1516,0.33575226267309544,-1.5205979332457482
151075794621.0269,0.33164792468117615,-2.342193382231396
151088019559.9022,0.33947760000677446,3.1122720608628134
151100244498.7775,0.33973288322654854,2.261282775782491
151112469437.6528,0.3288825699855882,1.4286733968720333
151124694376.5281,0.3260697542781629,0.6306085023801343
151136919315.4034,0.3358492952505607,-0.18506173001932352
151149144254.2787,0.33733787721895603,-1.0373378959039927
151161369193.154,0.32989320586820087,-1.867528537926091
151173594132.0293,0.33330971106091306,-2.680244010292992
151185819070.9046,0.33831785264976794,2.7606734861471915
151198044009.7799,0.3324988193294415,1.9070651286971696
151210268948.6552,0.32210659690404264,1.099752483882605
151222493887.5306,0.32938186395793145,0.2980547050612013
151234718826.4059,0.3353855141831358,-0.5505398717113436
151246943765.2812,0.3286089560748863,-1.3931012686515467
151259168704.1565,0.3182540193992539,-2.200354111751159
151271393643.0318,0.3245517590858721,-3.0102391437221443
151283618581.9071,0.3263967300877263,2.4382536326850075
151295843520.7824,0.31904452232424013,1.6171473497226743
151308068459.6577,0.3237083746092563,0.8198787151960624
151320293398.533,0.3324295519015182,-0.019412977032279528
151332518337.4083,0.32903908840681473,-0.8716742073654428
151344743276.2836,0.31944915046122047,-1.6837769210565603
151356968215.1589,0.3274028041844926,-2.478263241581289
151369193154.0342,0.3346024540907985,2.953117413398268
151381418092.9096,0.32959073894942,2.1038647515186115
151393643031.7849,0.31986254017019317,1.2940604193301992
151405867970.6602,0.32656148368254184,0.49212753026532485
151418092909.5355,0.33103954498898214,-0.34984886288525224
151430317848.4108,0.32589424080698687,-1.1900342644367288
151442542787.2861,0.32651734642095376,-1.98535663267946
151454767726.1614,0.3351103379502637,-2.8228892072962437
151466992665.0367,0.33548301967615785,2.609478419335179
151479217603.912,0.32777363613487487,1.7771921107220945
151491442542.7873,0.3288191691245333,0.9792645806452632
151503667481.6626,0.3352872730066401,0.13986508757327668
151515892420.5379,0.33170793716575386,-0.7178733020761108
151528117359.4132,0.3213255346634455,-1.5270000424256653
151540342298.2885,0.32615416965357674,-2.338726757464566
151552567237.1638,0.3313213267174128,3.1053021848450504
151564792176.0391,0.32595134114828667,2.261322329236766
151577017114.9144,0.31651887020850045,1.4585161095986954
151589242053.7897,0.32636751363215494,0.6563356148924866
151601466992.665,0.33242413069253307,-0.19660354303605715
151613691931.5403,0.3259921056258789,-1.0437147832160996
151625916870.4157,0.32053151337844116,-1.8475648883463112
151638141809.291,0.32850401649896155,-2.6609680490932615
151650366748.1663,0.3307980863085694,2.772719923893446
151662591687.0416,0.3226525845915216,1.932780945919122
151674816625.9169,0.32054968521194344,1.1347412761451072
151687041564.7922,0.32765071066516493,0.30715521906847043
151699266503.6675,0.3259810766690311,-0.5371519916091347
151711491442.5428,0.31978279105332824,-1.3470120189031833
151723716381.4181,0.3303242210724568,-2.1544250348408074
151735941320.2934,0.33622999679101373,-3.0031065931532726
151748166259.1687,0.330744075554623,2.428868092138531
151760391198.044,0.32334983020873953,1.626650928005923
151772616136.9193,0.3336911925532331,0.81592597951048
151784841075.7946,0.3404783574191936,-0.03823509443121009
151797066014.6699,0.3354686431085926,-0.8951369021290264
151809290953.5452,0.32608420903179336,-1.7173926557439807
151821515892.4205,0.32897036198601165,-2.5303283898105833
151833740831.2958,0.329256461089118,2.9174008176913593
151845965770.1711,0.3203446411540904,2.085195776159113
151858190709.0465,0.32202392192519386,1.2991874762345679
151870415647.9218,0.33246813228481026,0.4639873152612747
151882640586.7971,0.32981222250437436,-0.39689138630228454
151894865525.6724,0.32159664208799743,-1.204912926032959
151907090464.5477,0.3305394346988734,-2.014889715871117
151919315403.423,0.3345469929231939,-2.8630744976723257
151931540342.2983,0.32786436454997353,2.57394673196946
151943765281.1736,0.3175586621002423,1.77171865747989
151955990220.0489,0.32885601751145416,0.9739844715640807
151968215158.9242,0.3373917220847932,0.11671775335735289
151980440097.7995,0.3299590618106676,-0.7345149375128712
151992665036.6748,0.3195338413401389,-1.5413229754918616
152004889975.5501,0.328445494238767,-2.340129559976945
152017114914.4254,0.3323121233378567,3.089146976239606
152029339853.3007,0.3231397241033204,2.2619204197751164
152041564792.176,0.3272561208979173,1.4781061336430088
152053789731.0513,0.33910946303013617,0.6338291043256656
152066014669.9266,0.33722140732252776,-0.2235504658794605
152078239608.8019,0.3267498309435946,-1.0395248889980147
152090464547.6773,0.33400830436356077,-1.8398717636465127
152102689486.5526,0.3430634431707293,-2.6865457565143473
152114914425.4279,0.3395450333550325,2.732991746541969
152127139364.3032,0.32986299959057913,1.9149005832672152
152139364303.1785,0.3330648960262286,1.1036538126059947
152151589242.0538,0.3371928493672775,0.2548446940558051
152163814180.9291,0.33123387612004673,-0.5881366200895549
152176039119.8044,0.3215344086536523,-1.3936145882353737
152188264058.6797,0.3303412759672305,-2.1983873079117107
152200488997.555,0.3333327540705047,-3.048167649604212
152212713936.4303,0.3239715511891482,2.390625249623161
152224938875.3056,0.3175860078248247,1.5960991172717103
152237163814.1809,0.3266314337336907,0.7730858600223136
152249388753.0562,0.32292373701461846,-0.07905717412884582
152261613691.9316,0.30985049896471656,-0.8836284980184222
152273838630.8069,0.319179228326511,-1.6532445609986512
152286063569.6822,0.33437761662880133,-2.4983225995603537
152298288508.5575,0.3323185676018425,2.9181228496909735
152310513447.4328,0.3177973462551593,2.094587890892783
152322738386.3081,0.3233210958871597,1.3121080995978849
152334963325.1834,0.3313968206826915,0.4622031511205748
152347188264.0587,0.32715728064054167,-0.38793208402444523
152359413202.934,0.318980175683456,-1.1978977303745275
152371638141.8093,0.3308485016053164,-2.0015211144978813
152383863080.6846,0.3353706911901639,-2.8537033253177193
152396088019.5599,0.32499432588100385,2.584372366277282
152408312958.4352,0.3223280283130518,1.7983427447603486
152420537897.3105,0.33677912132043447,0.9676880374058042
152432762836.1858,0.3375783731564705,0.10164501552490245
152444987775.0611,0.3244857812652318,-0.7357285930336146
152457212713.9364,0.3244374723248716,-1.5119305025915772
152469437652.8117,0.33878218382839276,-2.3500754975793665
152481662591.687,0.34016942797056504,3.0663631684133463
152493887530.5624,0.32777258544512555,2.2315855622693705
152506112469.4377,0.32708277660960894,1.4373513272189107
152518337408.313,0.3349730849643232,0.6005206139165203
152530562347.1883,0.33058295397417276,-0.25224155228547357
152542787286.0636,0.3177421389752105,-1.071169094221674
152555012224.9389,0.3266498456545893,-1.8575184501774595
152567237163.8142,0.33477140626667556,-2.708239397196976
152579462102.6895,0.32762257225471964,2.72320611433164
152591687041.5648,0.3232342502786739,1.9262827855279367
152603911980.4401,0.33698518580607156,1.1030737571948424
152616136919.3154,0.3383072647857143,0.2407811510974276
152628361858.1907,0.32412098581303694,-0.6092055816708076
152640586797.066,0.31731421451030284,-1.3795635004487912
152652811735.9413,0.333080316026732,-2.199106557258377
152665036674.8166,0.33575468644544443,-3.065110105291657
152677261613.6919,0.32407421381085477,2.381491178421911
152689486552.5672,0.32571856032614,1.6016459266232406
152701711491.4425,0.33512225271606666,0.7488993308773052
152713936430.3178,0.3304068721634613,-0.10266165364397553
152726161369.1932,0.31949377476720814,-0.9060941858590665
152738386308.0685,0.3295515861654117,-1.7088014572091683
152750611246.9438,0.33563368069041155,-2.5658959084452655
152762836185.8191,0.3246144102161091,2.865625020401846
152775061124.6944,0.31833014245155167,2.084968965869112
152787286063.5697,0.33426278582252206,1.275517444436818
152799511002.445,0.3394368624539491,0.41123316610213106
152811735941.3203,0.3291673462501966,-0.44994967867437313
152823960880.1956,0.3213947839302046,-1.2360288093406069
152836185819.0709,0.3347061936666412,-2.053290109729033
152848410757.9462,0.33633294338590064,-2.9114201410253506
152860635696.8215,0.32583844954366564,2.533162360828781
152872860635.6968,0.32609493254312427,1.7467909127070314
152885085574.5721,0.33599166763532845,0.9082129159318572
152897310513.4474,0.33190629597581733,0.0401543749764552
152909535452.3227,0.3188203653134219,-0.768011600153091
152921760391.1981,0.32760070673609254,-1.5566515533933534
152933985330.0734,0.33650438650601666,-2.4117646126877745
152946210268.9487,0.3282676773462827,3.0177242225581304
152958435207.824,0.32026866268267545,2.2214131589968464
152970660146.6993,0.33090162986325444,1.4095955534297675
152982885085.5746,0.3335523713383478,0.5529369299008388
152995110024.4499,0.3229197175420041,-0.29097243545783713
153007334963.3252,0.31688326385084475,-1.0833143618031866
153019559902.2005,0.32883766213344706,-1.8979855275126354
153031784841.0758,0.32955450532889585,-2.757822743970756
153044009779.9511,0.3175177387943223,2.6857684144065135
153056234718.8264,0.317215915781163,1.900500060763096
153068459657.7017,0.32591244158161,1.0585891735241835
153080684596.577,0.3184023915663825,0.21441639716617616
153092909535.4523,0.304795688243552,-0.5826382321115056
153105134474.3276,0.31421372978918044,-1.3592484356249883
153117359413.2029,0.3258028469082177,-2.2091813194523007
153129584352.0783,0.32168227822536827,-3.0648067017425653
153141809290.9536,0.31161001801183974,2.4166648433017257
153154034229.8289,0.3220727995761733,1.61061177939551
153166259168.7042,0.32879567158481504,0.7629752566848857
153178484107.5795,0.32011849020140193,-0.0838720204386165
153190709046.4548,0.31569947257138875,-0.8724783497986678
153202933985.3301,0.32760953566275186,-1.6917304265011455
153215158924.2054,0.33026705348573404,-2.55381448193357
153227383863.0807,0.3199425576208518,2.8977283835989662
153239608801.956,0.31982551627607225,2.108162201938016
153251833740.8313,0.33088158951317176,1.2693118749312993
153264058679.7066,0.3290917493378679,0.4099349082450699
153276283618.5819,0.31485007144664184,-0.41675090864268954
153288508557.4572,0.31912308018361907,-1.2003799015842658
153300733496.3325,0.3296651062204767,-2.0431825960581205
153312958435.2078,0.3263525969834271,-2.893586946086805
153325183374.0831,0.3210741202020927,2.5781120366992964
153337408312.9584,0.32914551553945154,1.7668875902784376
153349633251.8337,0.3318513460562797,0.9115688681061029
153361858190.7091,0.32425413786999024,0.062893158795327
153374083129.5844,0.3178928661722509,-0.7325504751573967
153386308068.4597,0.3267712751677145,-1.5514798452094498
153398533007.335,0.3302867721613648,-2.405609863434272
153410757946.2103,0.31939572654251186,3.0330542212779514
153422982885.0856,0.31755972251842407,2.2454946476716864
153435207823.9609,0.3277124158512826,1.4139322506343173
153447432762.8362,0.32515109938794445,0.5512162235240875
153459657701.7115,0.3114480296562664,-0.26497451497740787
153471882640.5868,0.3166815257118073,-1.0448122313637103
153484107579.4621,0.32725734846297816,-1.8791245653761022
153496332518.3374,0.3267293485122091,-2.7402014514461595
153508557457.2127,0.31792212329039815,2.725565521105206
153520782396.088,0.3262780788988691,1.9223204176233102
153533007334.9633,0.33201024268883295,1.0661879556842544
153545232273.8386,0.32483264631109765,0.2213853379296902
153557457212.7139,0.3193759345700373,-0.574978193316923
153569682151.5892,0.3277087662533566,-1.3919907017644215
153581907090.4645,0.33050332115540776,-2.231142209291773
153594132029.3398,0.325755584001796,-3.0646211995156194
153606356968.2152,0.3310272615903338,2.4075248714743234
153618581907.0905,0.3385912004228012,1.5637329723265299
153630806845.9658,0.33713348192041703,0.7062960791377104
153643031784.8411,0.32618641455309005,-0.13287483908952058
153655256723.7164,0.32597692390819205,-0.9301993988618195
153667481662.5917,0.33245409470705023,-1.761212156456291
153679706601.467,0.32983191895913955,-2.603539935902957
153691931540.3423,0.32608889394915214,2.8738714771217837
153704156479.2176,0.3326952382199996,2.0485719714814077
153716381418.0929,0.3355590466165387,1.2085601609477936
153728606356.9682,0.3297330181218405,0.3675514787690197
153740831295.8435,0.3262884738399536,-0.4412374345304348
153753056234.7188,0.33258204592845625,-1.2687488607067463
153765281173.5941,0.3314415614639591,-2.104142584870722
153777506112.4694,0.3258681103084665,-2.9275821646319016
153789731051.3447,0.3320441116288884,2.5482142764934816
153801955990.22,0.33758459034305294,1.703502459991214
153814180929.0953,0.3339061344124263,0.8503229073618853
153826405867.9706,0.3233895960259968,0.035019893228596714
153838630806.846,0.32558026897141856,-0.7700181707663221
153850855745.7213,0.32844635640708636,-1.6012136909410102
153863080684.5966,0.3222944072475563,-2.438884971166397
153875305623.4719,0.32181363930113743,3.0483721422806753
153887530562.3472,0.3316824173051096,2.2296718410706484
153899755501.2225,0.3325709563605314,1.378362556148879
153911980440.0978,0.324687961862412,0.5431827483226371
153924205378.9731,0.3217905441168972,-0.25677664798553806
153936430317.8484,0.32836184841642635,-1.0845263269418601
153948655256.7237,0.3259558975902933,-1.9250849401584933
153960880195.599,0.3205054426899275,-2.7344916459005764
153973105134.4743,0.3294816814435129,2.7411659671204176
153985330073.3496,0.3367767724815461,1.895672707011636
153997555012.225,0.333640610701368,1.043300180923705
154009779951.1003,0.32506965736026966,0.2243777287682483
154022004889.9756,0.33054977995674184,-0.5845534027768329
154034229828.8509,0.3345968049762739,-1.4313817616783964
154046454767.7262,0.32839794135595435,-2.272391420865971
154058679706.6015,0.32352111292878755,-3.0808672847262897
154070904645.4768,0.3299797682599987,2.378191722039878
154083129584.3521,0.3278499998336106,1.5251620913750754
154095354523.2274,0.3182535479042798,0.6948176246928666
154107579462.1027,0.31750296461858524,-0.09919557550594127
154119804400.978,0.3252034799403534,-0.931506330518763
154132029339.8533,0.32000963970582846,-1.785090284019101
154144254278.7286,0.30518867480093353,-2.5939816086986633
154156479217.6039,0.31164465324126095,2.9181449115621683
154168704156.4792,0.3264653762295251,2.0733315844311466
154180929095.3545,0.3234169270595325,1.2088265294170715
154193154034.2298,0.31359998469338923,0.3937744207908762
154205378973.1051,0.3210106530110393,-0.4023847195349841
154217603911.9804,0.3282325864775014,-1.248673753928035
154229828850.8557,0.3230821529507481,-2.0957189843480135
154242053789.7311,0.3197222648142837,-2.8985017188228688
154254278728.6064,0.32940256237327026,2.5588864029239633
154266503667.4817,0.32961679011168477,1.706300532607267
154278728606.357,0.31944834879315037,0.878000450927617
154290953545.2323,0.3219702746901991,0.08866983231654975
154303178484.1076,0.33486046746479936,-0.7537847250347539
154315403422.9829,0.3349459653357592,-1.6142653574699881
154327628361.8582,0.3249624118833555,-2.44623897672693
154339853300.7335,0.3257794135500561,3.0393623631653948
154352078239.6088,0.3341653972501214,2.188013530614144
154364303178.4841,0.32751320761991337,1.3264412215858932
154376528117.3594,0.3132225535963772,0.517540354254506
154388753056.2347,0.32127525847616456,-0.2622123509722039
154400977995.11,0.33015940459444937,-1.1146938837663065
154413202933.9853,0.3250140002909768,-1.9674849661679203
154425427872.8606,0.31425395288484265,-2.7729561632547735
154437652811.7359,0.3244064181788669,2.7098498523647168
154449877750.6112,0.32981553895288523,1.8552509827120516
154462102689.4865,0.32270493391955013,1.0150007057860855
154474327628.3619,0.321997453634991,0.21615112734954484
154486552567.2372,0.3343231827713445,-0.614516011893596
154498777506.1125,0.3341872907913972,-1.474701707728943
154511002444.9878,0.32241517991798413,-2.3151541150167563
154523227383.8631,0.31943994324701624,-3.10245799912003
154535452322.7384,0.32871178777787063,2.347134913842352
154547677261.6137,0.32626021750470985,1.4926102253520264
154559902200.489,0.31486560990087037,0.6714792382569229
154572127139.3643,0.3189530426983904,-0.1174042433265422
154584352078.2396,0.32816817167042933,-0.9563480720116283
154596577017.1149,0.32271682926649997,-1.8134616605596965
154608801955.9902,0.3125676392032564,-2.616474510770699
154621026894.8655,0.3236664685788801,2.8628162900753327
154633251833.7408,0.3290904222529033,2.0040929462591763
154645476772.6162,0.3191251332601373,1.1591960312613308
154657701711.4915,0.31082189221652595,0.37551683620545034
154669926650.3668,0.3247875452916253,-0.44203235202786584
154682151589.2421,0.3274764427965474,-1.2993054949374676
154694376528.1174,0.31438953294353583,-2.132816176916129
154706601466.9927,0.31865259931325485,-2.8984736448499113
154718826405.868,0.33401095934224656,2.539899252048626
154731051344.7433,0.3340387380700836,1.6744065213587738
154743276283.6186,0.31986770996708075,0.8375221206839341
154755501222.4939,0.32121400642704007,0.0622608408853872
154767726161.3692,0.33264628986230305,-0.787144588763307
154779951100.2445,0.329668081647647,-1.645919799381349
154792176039.1198,0.31819353047864013,-2.458705737605328
154804400977.9951,0.3248278343331457,3.011487192800844
154816625916.8704,0.3276474204793481,2.159114701121479
154828850855.7457,0.31563249348703426,1.3202699792560386
154841075794.621,0.3120595501784571,0.5579665345928285
154853300733.4963,0.3301284905570707,-0.27072511757951134
154865525672.3716,0.33367029548475363,-1.135663388209949
154877750611.247,0.3230467364631483,-1.976497708896601
154889975550.1223,0.32143184671688385,-2.7636508998691016
154902200488.9976,0.3335169173725612,2.6813525311772692
154914425427.8729,0.33314748649328263,1.8194465401377762
154926650366.7482,0.3216685913556388,0.9842615964478201
154938875305.6235,0.32094152208359944,0.18733174782200365
154951100244.4988,0.3264903122425838,-0.652884427838067
154963325183.3741,0.31970390856341185,-1.497954506193165
154975550122.2494,0.3068885642436569,-2.289917098816878
154987775061.1247,0.31862935708812845,-3.078277040464928
155000000000.0,0.3295156408168216,2.3426963453681435
155012224938.8753,0.322740005914494,1.4896591550807414
155024449877.7506,0.3136610891972243,0.6881906261061507
155036674816.6259,0.3237893063387689,-0.1301716381101032
155048899755.5012,0.32611813066170575,-0.9923991131399732
155061124694.3765,0.31393515907139896,-1.8273272551485822
155073349633.2518,0.3082898569873253,-2.608195275544377
155085574572.1271,0.32199849746177306,2.8484967436383313
155097799511.0024,0.3214531287468922,1.9825223371727199
155110024449.8778,0.3044474950040675,1.1531372649268972
155122249388.7531,0.3019570918047561,0.38895075503883625
155134474327.6284,0.3196582963784427,-0.4285995137332451
155146699266.5037,0.3229059836690038,-1.2909588840565556
155158924205.379,0.3116926706291638,-2.117557261903724
155171149144.2543,0.316950178623291,-2.9058664820039657
155183374083.1296,0.3272758333564437,2.5212478220468233
155195599022.0049,0.32256962016123086,1.665966069161273
155207823960.8802,0.3127179567360054,0.8518067831771187
155220048899.7555,0.3211101417557177,0.04680201291817355
155232273838.6308,0.32796925705063634,-0.8061771754869878
155244498777.5061,0.3219439696025574,-1.6577901456862467
155256723716.3814,0.31214566964520507,-2.459338231579915
155268948655.2567,0.3217762442543471,3.0144884823058775
155281173594.132,0.32622805147326633,2.165505372402124
155293398533.0073,0.31955989230602105,1.326988920942586
155305623471.8826,0.3206196941786068,0.5299444951032947
155317848410.7579,0.330043053294801,-0.315693296418757
155330073349.6332,0.32703781783413216,-1.1734033718254695
155342298288.5085,0.3144877164175327,-2.0003054335631556
155354523227.3839,0.3173912321510294,-2.7898083087900605
155366748166.2592,0.325211737905344,2.659136801228037
155378973105.1345,0.3223694004254548,1.8123622625269213
155391198044.0098,0.3173582747989968,1.0035548582251836
155403422982.8851,0.32705858469471377,0.18276185735732278
155415647921.7604,0.33011649422321054,-0.6767071808577825
155427872860.6357,0.31931103566975283,-1.5233678604409342
155440097799.511,0.3158708738561116,-2.3121089427262485
155452322738.3863,0.3275253572172285,-3.1411012294086342
155464547677.2616,0.32936741532941577,2.2889009061926218
155476772616.1369,0.31951931966466757,1.4509049961997862
155488997555.0122,0.3201564894977993,0.6525576224545246
155501222493.8875,0.3262230561252697,-0.19091043180600134
155513447432.7628,0.32167509204629224,-1.0470850048381215
155525672371.6381,0.3090097748966312,-1.8581589630078246
155537897310.5134,0.3134841202753521,-2.651395406346019
155550122249.3887,0.31989817990535,2.789493006388667
155562347188.264,0.31307408990890045,1.9525437049254732
155574572127.1394,0.307336709409246,1.161444764596794
155586797066.0147,0.3178084012466462,0.35147359422258223
155599022004.89,0.32256298051308885,-0.49328235042648205
155611246943.7653,0.31632458441921907,-1.3286085623433537
155623471882.6406,0.3148234766007057,-2.132723621184348
155635696821.5159,0.323071323423349,-2.9631582000833534
155647921760.3912,0.3229175184384256,2.472060378954799
155660146699.2665,0.3145260035989031,1.6550969723599054
155672371638.1418,0.3194479578010146,0.8578458495932185
155684596577.0171,0.3296045826128176,0.026185717127444514
155696821515.8924,0.32942352197166724,-0.8323826073901891
155709046454.7677,0.3217931603053221,-1.6608375337123344
155721271393.643,0.32366442197046474,-2.47403827145902
155733496332.5183,0.3264310389465063,2.969045535712014
155745721271.3937,0.3214848355716904,2.1266572164658006
155757946210.269,0.3138490850054047,1.3182719235633584
155770171149.1443,0.3207769051054103,0.5124883411561723
155782396088.0196,0.32546163761440583,-0.3267430067558702
155794621026.8949,0.32094609101027993,-1.1668075344914022
155806845965.7702,0.31786320132437074,-1.9705499292998838
155819070904.6455,0.32632491673141817,-2.8019639192414743
155831295843.5208,0.3254760823602825,2.616930064460776
155843520782.3961,0.3112650632185522,1.7830829502067538
155855745721.2714,0.3081217452857747,0.9915355460074685
155867970660.1467,0.3155064332798758,0.16476415825207227
155880195599.022,0.31295248092791195,-0.680348043268822
155892420537.8973,0.3021656778563223,-1.4805963245156633
155904645476.7726,0.30987049919133286,-2.2794721396732984
155916870415.6479,0.31831957470317024,-3.115822214007025
155929095354.5232,0.3161676850790865,2.316855429308898
155941320293.3985,0.31011086733802584,1.5078941890917215
155953545232.2738,0.316192738707236,0.6897641567584598
155965770171.1491,0.31953424628728433,-0.1546390821848941
155977995110.0244,0.31351871374174495,-0.9870377693876861
155990220048.8998,0.31876040126224287,-1.7878241252803377
156002444987.7751,0.3291333409608854,-2.6339075017299183
156014669926.6504,0.3283474617148887,2.791585856773202
156026894865.5257,0.31778049299765015,1.9520713636004356
156039119804.401,0.3158394695681713,1.153128124113037
156051344743.2763,0.3222008107279907,0.31725871464513894
156063569682.1516,0.3190213347381986,-0.5332121130822187
156075794621.0269,0.31279320047301784,-1.3397021420979491
156088019559.9022,0.32019562445130095,-2.1582371947629797
156100244498.7775,0.3243696590902585,-3.007576225025521
156112469437.6528,0.3198272274606579,2.430493578491152
156124694376.5281,0.3133998433374688,1.6205876033802544
156136919315.4034,0.3178693557235943,0.8027825775339797
156149144254.2787,0.31775032126777975,-0.05259722675600046
156161369193.154,0.309264647620796,-0.8833634494944085
156173594132.0293,0.30672737967403974,-1.6795302988927634
156185819070.9046,0.31661870587989577,-2.508193090424748
156198044009.7799,0.31561986740408093,2.9240505620557466
156210268948.6553,0.3068631620588049,2.098199889344715
156222493887.5306,0.311417924299592,1.3041943131203328
156234718826.4059,0.31670442268102594,0.4596808579545116
156246943765.2812,0.3116096583458652,-0.3811706324564577
156259168704.1565,0.30245279539642417,-1.1806933287629717
156271393643.0318,0.31277608945818364,-1.9710197252249284
156283618581.9071,0.32099922767553024,-2.8239458842761347
156295843520.7824,0.317087144567729,2.602829511266448
156308068459.6577,0.30886166884750543,1.7931970632518899
156320293398.533,0.3186006564274475,0.9934276719132608
156332518337.4083,0.3228529429983862,0.1436535160981705
156344743276.2836,0.31512779855802886,-0.6983690737519385
156356968215.1589,0.3154091097857562,-1.4896554404275295
156369193154.0342,0.32519216747503527,-2.327667294150675
156381418092.9096,0.3231895489956523,3.098232481506337
156393643031.7849,0.3119574126488516,2.2794009940656124
156405867970.6602,0.31894865874917794,1.4894829337239999
156418092909.5355,0.329033152259845,0.6397461683178841
156430317848.4108,0.3264226432251848,-0.21935475321481265
156442542787.2861,0.316237628116899,-1.0379260093097875
156454767726.1614,0.32305136376527926,-1.8399090098370146
156466992665.0367,0.3266668561870102,-2.686158623285949
156479217603.912,0.32043444844699576,2.75505250347166
156491442542.7873,0.31298947172013625,1.9596871083560814
156503667481.6626,0.3236889185266479,1.1243325713220094
156515892420.5379,0.3241858792203092,0.2752362398576031
156528117359.4132,0.3117911716209364,-0.5553220218478523
156540342298.2885,0.31212268231855345,-1.3399481258790742
156552567237.1638,0.32460804616894556,-2.1737899543062955
156564792176.0391,0.32309806511017525,-3.037854435682452
156577017114.9144,0.3072652784940403,2.4132217322975293
156589242053.7897,0.30690481643046613,1.6417203757606678
156601466992.665,0.3201842865405682,0.8143946460461688
156613691931.5403,0.3187259566264673,-0.041622230298272236
156625916870.4157,0.30991692100895685,-0.8582998950511338
156638141809.291,0.3178178917041435,-1.6633172178080495
156650366748.1663,0.32341257948661106,-2.5147627965257033
156662591687.0416,0.3155215759502522,2.9216645083401067
156674816625.9169,0.3123521775895804,2.1444845374526
156687041564.7922,0.325772444915845,1.314890028710923
156699266503.6675,0.3281271763176104,0.454363366566796
156711491442.5428,0.317315838550578,-0.3890552385065444
156723716381.4181,0.315369003959849,-1.1735249615874153
156735941320.2934,0.32712087023694264,-2.0060840995899825
156748166259.1687,0.32538951507229813,-2.872038521204382
156760391198.044,0.31333911625037314,2.5896306760712164
156772616136.9193,0.31645070168986816,1.8003447121410003
156784841075.7946,0.32566056720426595,0.9468854010905882
156797066014.6699,0.31988237040173256,0.09027430001659002
156809290953.5452,0.3062865790428029,-0.7169531100898104
156821515892.4205,0.3152571932739802,-1.4980680434722997
156833740831.2958,0.32599817014573235,-2.3567589508771642
156845965770.1711,0.3189149510699768,3.0644802839499405
156858190709.0465,0.30625554751731243,2.269231300434258
156870415647.9218,0.3181008545481631,1.4739943933375865
156882640586.7971,0.3247121911068077,0.6247209696996816
156894865525.6724,0.31658729808983793,-0.22361104369243595
156907090464.5477,0.3160513630122457,-1.011371036696299
156919315403.423,0.3276722148141286,-1.849252681351927
156931540342.2983,0.3257120295837701,-2.7146625477953887
156943765281.1736,0.3124919225393476,2.7426019081419706
156955990220.0489,0.3166899044816711,1.9598949118115363
156968215158.9242,0.3284487595903336,1.11934371274814
156980440097.7995,0.32570243150200756,0.2524753769306215
156992665036.6748,0.31566090490085025,-0.5671412219326778
157004889975.5501,0.3239792256977195,-1.3664706614647166
157017114914.4254,0.3309599857222671,-2.222304995635413
157029339853.3007,0.32330697730393704,-3.0865759830886303
157041564792.176,0.31094636287293825,2.3922548859839305
157053789731.0513,0.32060485399628813,1.5890632633844617
157066014669.9266,0.325710033887677,0.7263535245684202
157078239608.8019,0.3138689580756766,-0.1281001553393791
157090464547.6773,0.3050576858527485,-0.9091800690803412
157102689486.5526,0.3155414366711016,-1.7212827983879277
157114914425.4279,0.31709632288951545,-2.5801434010808064
157127139364.3032,0.30429128446921583,2.867265243978976
157139364303.1785,0.30636766623990946,2.0922434458132977
157151589242.0538,0.3186221584034849,1.257292831083027
157163814180.9291,0.3156271555501469,0.39150677049222826
157176039119.8044,0.30151792647476977,-0.41263712624345406
157188264058.6797,0.31213220384586976,-1.196027610006955
157200488997.555,0.32368206642455305,-2.0503302247015984
157212713936.4303,0.31792066051917794,-2.9096000577081216
157224938875.3056,0.3037710046358918,2.5616376558500202
157237163814.1809,0.31345628292080546,1.7746785421625197
157249388753.0562,0.32251209305547723,0.9193125316513213
157261613691.9316,0.31720633549636773,0.07181157684571463
157273838630.8069,0.3132008770009627,-0.7286491700956407
157286063569.6822,0.32352512012730555,-1.5546294015478264
157298288508.5575,0.32481945427915393,-2.4075622745290706
157310513447.4328,0.3149604999103335,3.034475742762373
157322738386.3081,0.3137194289689898,2.241420334723777
157334963325.1834,0.3230589151447143,1.4100923653649942
157347188264.0587,0.32227664904171704,0.5546030502924072
157359413202.934,0.311275403481338,-0.27317440636765905
157371638141.8093,0.31411263799019284,-1.0579586745634164
157383863080.6846,0.3243347222349159,-1.9076088932464887
157396088019.5599,0.3215205389719621,-2.767978419271343
157408312958.4352,0.3095105759034956,2.6982534472219353
157420537897.3105,0.31454638807284946,1.901698428629344
157432762836.1858,0.3219816949727345,1.0535208640135507
157444987775.0611,0.3129674207652579,0.20334077098515868
157457212713.9364,0.30425474065209257,-0.5900942438263451
157469437652.8117,0.3150031263625365,-1.3943964820290145
157481662591.687,0.3184836409255474,-2.2531789140388914
157493887530.5624,0.3082258777815403,-3.0870015226658043
157506112469.4377,0.3089397945267225,2.4063752966250305
157518337408.313,0.32147943168585397,1.5681514440754638
157530562347.1883,0.3194855266434247,0.7038420504721994
157542787286.0636,0.30437730033997057,-0.11787979484179006
157555012224.9389,0.30558896251833606,-0.9056531110156788
157567237163.8142,0.3142302214631231,-1.7426508536252645
157579462102.6895,0.31015093253769643,-2.594671555511117
157591687041.5648,0.29971340729559504,2.883832781535264
157603911980.4401,0.30650773596190495,2.0886740707971834
157616136919.3154,0.3134846918143384,1.2409504049803806
157628361858.1907,0.30807653809359276,0.39407740335473207
157640586797.066,0.3015233549984028,-0.39986923269710717
157652811735.9413,0.3140373849780499,-1.2106485323347143
157665036674.8166,0.31922087073407357,-2.0689590845515577
157677261613.6919,0.3110544297443142,-2.9121050244189854
157689486552.5672,0.3090884141227165,2.5750921511261615
157701711491.4425,0.31729820447415286,1.7452534037455463
157713936430.3178,0.31636786108633064,0.8857464669511311
157726161369.1932,0.3057039057961922,0.05788766526321118
157738386308.0685,0.3082709138426966,-0.7323751875028732
157750611246.9438,0.31622595155844924,-1.5703230810968596
157762836185.8191,0.31204421426702067,-2.4311025345463766
157775061124.6944,0.30120224521585354,3.045213041072265
157787286063.5697,0.3125101352591831,2.253298204782276
157799511002.445,0.3202770173611132,1.3952893862956028
157811735941.3203,0.3128411230818611,0.5376524066359619
157823960880.1956,0.30532291877310863,-0.26674709988261597
157836185819.0709,0.31242166144656586,-1.0819735770211407
157848410757.9462,0.314888249031272,-1.9348081254255005
157860635696.8215,0.3042108386415736,-2.7711293914537474
157872860635.6968,0.30220319709497834,2.7173918332889078
157885085574.5721,0.3118136413725815,1.8885376512996257
157897310513.4475,0.3102731355460961,1.0391769212297008
157909535452.3228,0.29831021318955797,0.21709296083775229
157921760391.1981,0.3035542841176218,-0.5607212501190945
157933985330.0734,0.31555362720888,-1.3973289191850111
157946210268.9487,0.3143451408444381,-2.2594840652165975
157958435207.824,0.30526093473953725,-3.0697730269603003
157970660146.6993,0.3145132092005507,2.402606617512604
157982885085.5746,0.31949003657930075,1.5434414095310063
157995110024.4499,0.31204586547737945,0.6910998419172437
158007334963.3252,0.30407932079772376,-0.10225936472524952
158019559902.2005,0.31384248417478705,-0.9132100662750025
158031784841.0758,0.31808404349586894,-1.7731386526350292
158044009779.9511,0.3105519187286963,-2.616554792026177
158056234718.8264,0.3077338915432708,2.8623513692272344
158068459657.7017,0.31554001923746006,2.042176400280586
158080684596.577,0.315418727960787,1.1815987016278922
158092909535.4523,0.30415467697555576,0.3500049299284694
158105134474.3276,0.30171328066407294,-0.4450940466800771
158117359413.2029,0.30588126712742664,-1.2722180852662368
158129584352.0783,0.3028326723379119,-2.109471706117429
158141809290.9536,0.29778079436464566,-2.8962831452711537
158154034229.8289,0.31006575044435253,2.577926883607002
158166259168.7042,0.3168038421455269,1.7169273415304307
158178484107.5795,0.3101271121880658,0.8583677208794018
158190709046.4548,0.30120415155115227,0.05751227302493837
158202933985.3301,0.3085950248544702,-0.7573099921076597
158215158924.2054,0.31040345717621165,-1.5953703953538547
158227383863.0807,0.30399571281022764,-2.4288511651180413
158239608801.956,0.30501721605039006,3.065829927252553
158251833740.8313,0.3142496265679957,2.2238254480716315
158264058679.7066,0.3126447102811688,1.3773029831531247
158276283618.5819,0.3030376971023128,0.5534248240393776
158288508557.4572,0.3094239217470018,-0.2409984688878578
158300733496.3325,0.31880594198935447,-1.080801404652079
158312958435.2078,0.3187407225567819,-1.9331633029648272
158325183374.0831,0.31472948445736854,-2.762438289417286
158337408312.9584,0.3173976084388808,2.686785925569036
158349633251.8337,0.3166371587499894,1.83911651038775
158361858190.7091,0.3059616538701931,1.0066589361981941
158374083129.5844,0.3034486731108309,0.21576255975563988
158386308068.4597,0.3114950042097245,-0.6078960309355759
158398533007.335,0.3101606686502726,-1.4590080984120162
158410757946.2103,0.3011046866085546,-2.2738422460865895
158422982885.0856,0.30645300350495447,-3.073611745212079
158435207823.9609,0.31404052932557414,2.367574526786945
158447432762.8362,0.31111676606994887,1.5185104284159763
158459657701.7115,0.30172485332568166,0.7028838071158461
158471882640.5868,0.307897366695936,-0.10008013034972794
158484107579.4621,0.31481416125644407,-0.9456851453584711
158496332518.3374,0.3074064618836228,-1.7974952418846784
158508557457.2127,0.29881677601351564,-2.597994713063715
158520782396.088,0.3103445180536318,2.8809702120427425
158533007334.9633,0.3182457734018504,2.031492760289181
158545232273.8386,0.31112093829304793,1.1719023117359182
158557457212.7139,0.3032986229811934,0.3615593938722833
158569682151.5892,0.308738273884835,-0.4553036275162973
158581907090.4645,0.3073443688008663,-1.3054012572297988
158594132029.3398,0.2983477076066015,-2.1202887925731058
158606356968.2152,0.3031478004776584,-2.9185170355921213
158618581907.0905,0.30923235327441967,2.5236407041377387
158630806845.9658,0.3046658096907259,1.6760445604793386
158643031784.8411,0.29474233066360805,0.8765546219569021
158655256723.7164,0.3033359345991555,0.07955112439477514
158667481662.5917,0.314034254391764,-0.7669447824677296
158679706601.467,0.3095356686903173,-1.6225632221335802
158691931540.3423,0.30213814188544585,-2.4421622745792164
158704156479.2176,0.3102516372445241,3.031638579264367
158716381418.0929,0.31290465964229625,2.1851455455644375
158728606356.9682,0.3024159984971845,1.345611832702252
158740831295.8435,0.30046811108003324,0.5625862785824635
158753056234.7188,0.3114874498062678,-0.2634884566094045
158765281173.5941,0.3127950537860323,-1.110380218904269
158777506112.4694,0.30347451220129573,-1.9422099868177216
158789731051.3447,0.3083674938153153,-2.7379825052669844
158801955990.22,0.3183039622037141,2.6947218235103736
158814180929.0953,0.31442970308224394,1.8292852924154703
158826405867.9706,0.3027114927187807,1.011287551289236
158838630806.846,0.30688893967731434,0.2121229084099598
158850855745.7213,0.3132083388050782,-0.633267530447374
158863080684.5966,0.30513932782305087,-1.4803510637959143
158875305623.4719,0.2979799575159162,-2.26802934384381
158887530562.3472,0.30893082801368715,-3.0830069167923306
158899755501.2225,0.3128393628540629,2.343241564299804
158911980440.0978,0.30219704435450834,1.4972346293486523
158924205378.9731,0.294745384839195,0.7133516601170634
158936430317.8484,0.30800378624199176,-0.09266082332695698
158948655256.7237,0.31201695483853636,-0.9456211353550152
158960880195.599,0.30483031406661654,-1.7789613468863648
158973105134.4743,0.30827700361486077,-2.5671540381043405
158985330073.3496,0.32047652460016524,2.8736923223911774
158997555012.225,0.3192188365995784,2.014670977355931
159009779951.1003,0.3080981800166075,1.1849885716648467
159022004889.9756,0.31294981353061585,0.3892544643997261
159034229828.8509,0.3215555048988168,-0.4605053905920514
159046454767.7262,0.31414107743631,-1.325620705187006
159058679706.6015,0.30293727433866297,-2.119759969803263
159070904645.4768,0.3118954429394334,-2.9246945473561032
159083129584.3521,0.31784430960312493,2.502655462264552
159095354523.2274,0.30959040795796894,1.6567735244556518
159107579462.1027,0.3038283135020661,0.8657139650343827
159119804400.978,0.31479345483394233,0.043548958193101416
159132029339.8533,0.31361348079158397,-0.8147843103192141
159144254278.7286,0.3028485862820938,-1.635967015071619
159156479217.6039,0.30769385441754316,-2.4241418007627873
159168704156.4792,0.3181347022713011,3.0055978486144053
159180929095.3545,0.31184835739472977,2.1450745142431624
159193154034.2298,0.2972488430747536,1.3432262941636375
159205378973.1051,0.3060736644287642,0.5621518815741505
159217603911.9804,0.31679861696328576,-0.2904757069665364
159229828850.8557,0.31060086874470866,-1.1506585592806304
159242053789.7311,0.3004269015384192,-1.9423236172321785
159254278728.6064,0.31333433914767306,-2.7516689713039977
159266503667.4817,0.318781407653974,2.6705691613889355
159278728606.357,0.3106471269914296,1.8172950863261674
159290953545.2323,0.306762505812199,1.0316849623355466
159303178484.1076,0.31892422941847315,0.20108055685879112
159315403422.9829,0.31739646673293964,-0.6622151881144634
159327628361.8582,0.3038776310056444,-1.4971311193313543
159339853300.7335,0.30442239518939884,-2.278834072648921
159352078239.6088,0.31548710078744596,-3.1116552896303284
159364303178.4841,0.31114967817018496,2.3088275607029654
159376528117.3594,0.3009031423913514,1.5059422635830095
159388753056.2347,0.3126691944307042,0.7065579339324872
159400977995.11,0.3216383557038381,-0.15761068303161285
159413202933.9853,0.3138893672759957,-1.0307043180829227
159425427872.8606,0.29567122190894823,-1.8368072974352168
159437652811.7359,0.30278891429168314,-2.6127883012133117
159449877750.6112,0.3132640342079815,2.8265398568792994
159462102689.4865,0.3070255758719065,1.9670589737174586
159474327628.3619,0.2980650360891612,1.1741047110492016
159486552567.2372,0.31111940922273607,0.359355571365498
159498777506.1125,0.31354046638893135,-0.5024200598210308
159511002444.9878,0.30060421463950215,-1.3412394291030085
159523227383.8631,0.3013912907716065,-2.119349666728414
159535452322.7384,0.3142623203940738,-2.959110899373971
159547677261.6137,0.31050393341484395,2.453792384660781
159559902200.489,0.2941779640515059,1.6334526817060846
159572127139.3643,0.2992116164057121,0.8659409838663924
159584352078.2396,0.3128413981819146,0.024721058313427424
159596577017.1149,0.31006505507067916,-0.8353847292067327
159608801955.9902,0.3002334666304096,-1.6393621852840656
159621026894.8655,0.31018951019303925,-2.4393826963907475
159633251833.7408,0.3162697994169905,2.980952086798875
159645476772.6162,0.3073806555406183,2.132567270252776
159657701711.4915,0.30216453999505044,1.343572016702332
159669926650.3668,0.31428871823148924,0.5220067275755861
159682151589.2421,0.31732010399392496,-0.34314011274772294
159694376528.1174,0.3065471274771796,-1.1966423308842669
159706601466.9927,0.30066115632911106,-1.9844036470533504
159718826405.868,0.30957221309295085,-2.810183328748399
159731051344.7433,0.3065071902051293,2.615448983347991
159743276283.6186,0.2922316537664191,1.798987747498497
159755501222.4939,0.2962185854427229,1.0230321143011334
159767726161.3692,0.309735111606206,0.1921607771801305
159779951100.2445,0.30766974885779547,-0.6692982124874828
159792176039.1198,0.3001046054721981,-1.485072794173634
159804400977.9951,0.3099193388496335,-2.2898811872020195
159816625916.8704,0.31615101197302425,3.1323243149284496
159828850855.7457,0.3066384775661397,2.2791521547949967
159841075794.621,0.2945473397226215,1.4797297412599808
159853300733.4963,0.30521800244035785,0.676094235925422
159865525672.3716,0.30959572545262004,-0.19164448909039092
159877750611.247,0.2957250559932003,-1.0373657252893003
159889975550.1223,0.2894255764008241,-1.8055616302140591
159902200488.9976,0.30381814380021327,-2.623762608312167
159914425427.8729,0.30666589383599935,2.7962714518161444
159926650366.7482,0.2946564372935342,1.9651969270707255
159938875305.6235,0.2946059784889941,1.1735501385412472
159951100244.4988,0.3035197187372057,0.34548763797618004
159963325183.3741,0.3029903495418612,-0.5057682184605443
159975550122.2494,0.29452250947683234,-1.3191877101107718
159987775061.1247,0.3022296715069841,-2.1225354900740916
160000000000.0,0.30968371854424476,-2.9781786939754227
160012224938.8753,0.30335775411347154,2.451987933107693
160024449877.7506,0.29312514853706506,1.6463506981553637
160036674816.6259,0.30095177621199193,0.8443952582143414
160048899755.5012,0.30666052315249165,-0.013046220974013171
160061124694.3765,0.29850437040739125,-0.8519316846130573
160073349633.2518,0.29569470626119315,-1.6523463102733318
160085574572.1271,0.3042726443890033,-2.483889948854663
160097799511.0024,0.30453171163687054,2.9305478764458233
160110024449.8778,0.29255805973067933,2.0926298581815113
160122249388.7531,0.29077442536184617,1.3193042010175446
160134474327.6284,0.30046832825814784,0.48321430021928524
160146699266.5037,0.2964679943140189,-0.3743563819898132
160158924205.379,0.284419100662667,-1.1879356293153625
160171149144.2543,0.2889751650050002,-1.9804293161419402
160183374083.1296,0.29481871995469305,-2.82036147488223
160195599022.0049,0.2886451217756709,2.611794728583416
160207823960.8802,0.2798398507443774,1.8139824212989195
160220048899.7555,0.2874812872323553,1.0143957491814393
160232273838.6308,0.29278792986335683,0.1812481014067349
160244498777.5061,0.2876272722993368,-0.6518088087274673
160256723716.3814,0.28838280074080197,-1.4389876077907409
160268948655.2567,0.300064216083498,-2.269315301451584
160281173594.132,0.30201661563806914,-3.1343336843898184
160293398533.0073,0.2926741173563838,2.314498989780985
160305623471.8826,0.2936100045599697,1.5182636906734057
160317848410.7579,0.30369456115245624,0.690763942749993
160330073349.6332,0.30213158712508026,-0.16487387919495836
160342298288.5085,0.2926887589394909,-0.9855015245844116
160354523227.3839,0.2968220742739578,-1.784636468171688
160366748166.2592,0.3045983585593858,-2.621007077548901
160378973105.1345,0.30154059715436643,2.8170714289643595
160391198044.0098,0.2960332658546967,2.0116739478047285
160403422982.8851,0.30476615008591296,1.1951442935300987
160415647921.7604,0.30865477537286556,0.33634599614503025
160427872860.6357,0.3018798234557988,-0.5068465737326949
160440097799.511,0.3002197322507823,-1.3029035993348548
160452322738.3863,0.30813692380607444,-2.13832029620239
160464547677.2616,0.30858833727953555,-2.9862641353812758
160476772616.1369,0.3008047769507902,2.4712581698214353
160488997555.0122,0.30264632182429935,1.6690270612519646
160501222493.8875,0.3074715533621418,0.8240189109229619
160513447432.7628,0.3043364555925535,-0.02145798168165676
160525672371.6381,0.29804957401066934,-0.8304441261376808
160537897310.5134,0.304388347219867,-1.6469463816127599
160550122249.3887,0.3082594040617831,-2.4911303521787453
160562347188.264,0.3024327171998361,2.9396160110994893
160574572127.1393,0.2940543005258482,2.1352030825571173
160586797066.0147,0.30069493321000396,1.3205833026461649
160599022004.89,0.3034943507307919,0.47049206010168987
160611246943.7653,0.29769064711122767,-0.36556313092504666
160623471882.6406,0.2951012349148487,-1.157707611474931
160635696821.5159,0.3019371138997177,-1.9942882082946944
160647921760.3912,0.29918847124976444,-2.8465294023914467
160660146699.2665,0.29058314911521627,2.6237823137325123
160672371638.1418,0.2963468994444477,1.8235000581849556
160684596577.0171,0.30369156560786453,0.9916637670094632
160696821515.8924,0.3012441351327446,0.12757963361881114
160709046454.7677,0.29326351245165033,-0.6938944026548207
160721271393.643,0.2924650931471621,-1.510396474479136
160733496332.5183,0.29128593174168554,-2.331684876628467
160745721271.3937,0.2850777089571156,3.1345443847052095
160757946210.269,0.29058324172170275,2.3503916071055744
160770171149.1443,0.3017490845760995,1.512936837622797
160782396088.0196,0.3030427495131545,0.6674427025936985
160794621026.8949,0.2963943393452886,-0.1727120400329223
160806845965.7702,0.2981581449033466,-0.9704809253956054
160819070904.6455,0.3058151926899104,-1.8185694775549668
160831295843.5208,0.3036075401575416,-2.665878071749006
160843520782.3961,0.2961132278679411,2.791170289086541
160855745721.2714,0.30224821264088997,1.9895110186832117
160867970660.1467,0.3075004956399974,1.1435183315046575
160880195599.022,0.30072995205290165,0.2897458889797496
160892420537.8973,0.29097339113524057,-0.521320905713614
160904645476.7726,0.2982761586609975,-1.321397381216066
160916870415.6479,0.3029599711751946,-2.1723734913052177
160929095354.5232,0.2962527888044431,-2.9928772070019294
160941320293.3985,0.29863576381127405,2.4886204193203354
160953545232.2738,0.30822356544778473,1.6415545766934518
160965770171.1491,0.3061501075999886,0.7829590067643878
160977995110.0244,0.2948552210018711,-0.046301845099599274
160990220048.8998,0.29540483802167045,-0.8318208375854272
161002444987.7751,0.30268335499388094,-1.6836982168032002
161014669926.6504,0.2970539120251245,-2.5376986767979672
161026894865.5257,0.28373507123025093,2.9449638347682128
161039119804.401,0.2936618483602499,2.1634443290732266
161051344743.2763,0.3055254618233074,1.30738646139732
161063569682.1516,0.30282498874957603,0.4504585210968119
161075794621.0269,0.29338612456613994,-0.35870251004013565
161088019559.9022,0.30081223582434496,-1.151020240431968
161100244498.7775,0.30587808162812746,-2.00862641709424
161112469437.6528,0.2995128042824561,-2.8519106152530678
161124694376.5281,0.2942577083880475,2.628951830735866
161136919315.4034,0.30537219589595005,1.809572043640122
161149144254.2787,0.3086244523434702,0.9602317134003867
161161369193.154,0.30075430600171327,0.12426870055684046
161173594132.0293,0.30455891648834343,-0.6815677757414674
161185819070.9046,0.3123555831883785,-1.5176952441236609
161198044009.7799,0.3084525626765964,-2.3822270094302835
161210268948.6553,0.2994326965282579,3.084598517595183
161222493887.5306,0.3036942861279741,2.2790235029050647
161234718826.4059,0.3102378528611215,1.4268131067882366
161246943765.2812,0.3049705767906465,0.5791799518868409
161259168704.1565,0.2967259872701877,-0.23636597822569855
161271393643.0318,0.30318800856338407,-1.0541834457130708
161283618581.9071,0.30574905631682037,-1.9095509095448864
161295843520.7824,0.2967979199402915,-2.7495488635761283
161308068459.6577,0.2903724670151015,2.7350681718456933
161320293398.533,0.29606982921484587,1.9219133308657212
161332518337.4083,0.2945777396631035,1.0646017687399068
161344743276.2836,0.2815124306398313,0.2441063708540248
161356968215.1589,0.28216987587966835,-0.5362404819556961
161369193154.0342,0.2945913795251883,-1.3657225610319919
161381418092.9096,0.293574029654593,-2.2240339131796554
161393643031.7849,0.2835563183451858,-3.0303672124940264
161405867970.6602,0.2919843821180415,2.4524596932524627
161418092909.5355,0.2981910495049962,1.601164242618794
161430317848.4108,0.2898434160933173,0.7426313154225398
161442542787.2861,0.2788132469084116,-0.049854989996951246
161454767726.1614,0.285925340649028,-0.8581371226977242
161466992665.0367,0.28927572750752517,-1.702612694045663
161479217603.912,0.2809348549535055,-2.539837974922054
161491442542.7873,0.28095767872743665,2.9568540872337326
161503667481.6626,0.2915157325615035,2.123048629056222
161515892420.5379,0.2876672297562202,1.2656853526173233
161528117359.4132,0.27331959031108116,0.44495829793680514
161540342298.2885,0.2724306353639026,-0.3192180846079888
161552567237.1638,0.28447628864358326,-1.1476279240558307
161564792176.0391,0.2848831957726345,-2.0037148121991053
161577017114.9144,0.27712886206423376,-2.8165778972802267
161589242053.7897,0.2851374319776014,2.6675138246841485
161601466992.665,0.291106113681454,1.820736290008065
161613691931.5403,0.2856581257673931,0.9737519618121007
161625916870.4157,0.2818112379632315,0.18681648755458188
161638141809.291,0.29553801712009686,-0.6307917061645768
161650366748.1663,0.29630922250829245,-1.4999423060804462
161662591687.0416,0.28517099448637656,-2.338830143136244
161674816625.9169,0.28447387365521093,-3.1191477508580223
161687041564.7922,0.29845668363043576,2.3280919564038074
161699266503.6675,0.2999136320985088,1.461523612259576
161711491442.5428,0.28853441206252517,0.6341332616729356
161723716381.4181,0.29107458041293616,-0.15982581453785938
161735941320.2934,0.3012827734059256,-1.0074981963093121
161748166259.1687,0.29583121703314114,-1.8727375636175934
161760391198.044,0.2823021752276724,-2.6782728363660553
161772616136.9193,0.292215500065812,2.814304583779908
161784841075.7946,0.30207670962406274,1.9565250270686325
161797066014.6699,0.29438903795615995,1.0878049332471627
161809290953.5452,0.28216325628749356,0.28150130250679756
161821515892.4205,0.29343343211901934,-0.5197701684800308
161833740831.2958,0.2967284003232513,-1.384974854105053
161845965770.1711,0.28245242098870754,-2.2299214342223106
161858190709.0465,0.27743004777947394,-3.007246236020155
161870415647.9218,0.29020203971436015,2.4540132469282785
161882640586.7971,0.2905197777353358,1.5911297667730957
161894865525.6724,0.2775138909886957,0.7737815971243688
161907090464.5477,0.28284388172973124,0.001824491646633395
161919315403.423,0.296781852942548,-0.8430410166989074
161931540342.2983,0.2950196582365376,-1.720635711050541
161943765281.1736,0.27919875346923567,-2.538708995354237
161955990220.0489,0.2839784732364921,2.9576606390112894
161968215158.9242,0.29465423968180127,2.1186574707775385
161980440097.7995,0.29234458212982767,1.2648089479491587
161992665036.6748,0.28274348806779276,0.45895739344126246
162004889975.5501,0.2930135616613692,-0.35698327444285916
162017114914.4254,0.29823274788036785,-1.2158705150443898
162029339853.3007,0.28565372689290525,-2.0719458029277957
162041564792.176,0.27729468449202355,-2.8498271650031124
162053789731.0513,0.29073258793809825,2.6221279581533574
162066014669.9266,0.2948350953347334,1.7546100510252003
162078239608.8019,0.2809432937997308,0.9045869932060338
162090464547.6773,0.2748226878545552,0.13150133236838454
162102689486.5526,0.28511203004366903,-0.6842972982571794
162114914425.4279,0.28414532018594446,-1.541598354879353
162127139364.3032,0.27398851950835423,-2.348568016724071
162139364303.1785,0.28339020084088284,-3.1228888779224597
162151589242.0538,0.293953940685705,2.3109919593493786
162163814180.9291,0.28879634537181187,1.4298018910405113
162176039119.8044,0.27299123664103553,0.6241930611116318
162188264058.6797,0.27909514854922285,-0.1515714892420834
162200488997.555,0.288048260805431,-0.9966306559506453
162212713936.4303,0.2805789003915002,-1.8340713944334799
162224938875.3056,0.28060132746123245,-2.6075546369489877
162237163814.1809,0.29520533630655277,2.848208712413202
162249388753.0562,0.30085665542920603,1.9920894281301234
162261613691.9316,0.29282614369532983,1.1439796270053615
162273838630.8069,0.29131915027309824,0.35012377319905796
162286063569.6822,0.3022834418446872,-0.493236909659823
162298288508.5575,0.30360094329852993,-1.3515480000292512
162310513447.4328,0.29455389609655386,-2.1948232980264546
162322738386.3081,0.2934402089060139,-3.000687907238793
162334963325.1834,0.2974166698823774,2.4412374101242196
162347188264.0587,0.2911971609917568,1.5779403170160928
162359413202.934,0.276824060275728,0.7724632857033429
162371638141.8093,0.2812454889265723,-0.008934251692093092
162383863080.6846,0.28814632090600006,-0.8529806739265802
162396088019.5599,0.2800606506649861,-1.695641215792395
162408312958.4352,0.2786629219217969,-2.4719777768723787
162420537897.3105,0.29293662386249636,2.987613151319407
162432762836.1858,0.29705957962771884,2.1172818582193114
162444987775.0611,0.2855897868000182,1.2580478704239455
162457212713.9364,0.2821656190416293,0.4825418981079222
162469437652.8117,0.2918484524680791,-0.3604605879229722
162481662591.687,0.2909854422825181,-1.214200434320002
162493887530.5624,0.2768159868010985,-2.0393132102083755
162506112469.4377,0.2782294619362161,-2.826131133890299
162518337408.313,0.28609707355282243,2.6236264544835692
162530562347.1883,0.28330326180382515,1.762533504355836
162542787286.0636,0.2728358623800741,0.9636944808123986
162555012224.9389,0.28107855064273696,0.16573284152590576
162567237163.8142,0.28856111773152643,-0.67416956342537
162579462102.6895,0.28386803942026545,-1.5289868316047313
162591687041.5648,0.2767508769650225,-2.331648321843338
162603911980.4401,0.28570383476525035,-3.1329035467590343
162616136919.3154,0.29233851425263374,2.2944934269182533
162628361858.1907,0.28659687166653824,1.454780778134676
162640586797.066,0.2857492094487,0.6434406904796064
162652811735.9413,0.2949203671442032,-0.18584492275529646
162665036674.8166,0.29512877600517445,-1.0481845113448476
162677261613.6919,0.28407461712454535,-1.878105616497409
162689486552.5672,0.28439982948859815,-2.668927285227276
162701711491.4425,0.29163735344403807,2.794920373686199
162713936430.3178,0.29331268840194286,1.9424753047473473
162726161369.1932,0.29047799565787036,1.1304109993861153
162738386308.0685,0.2947455830538627,0.30803231054943087
162750611246.9438,0.2979561288744286,-0.552723333806867
162762836185.8191,0.29330353910094753,-1.3994060571724454
162775061124.6944,0.28626653218658016,-2.210275525186793
162787286063.5697,0.2890521483851314,-3.0293850863266205
162799511002.445,0.2924154918264427,2.4149629747627097
162811735941.3203,0.28759940336519063,1.5723484056347639
162823960880.1956,0.28512213600438124,0.7613915357389633
162836185819.0709,0.28842500593032316,-0.07061333337816028
162848410757.9462,0.2859431971386476,-0.903605434072768
162860635696.8215,0.2782901492750841,-1.7275245486664457
162872860635.6968,0.28029685757775397,-2.5362474159824195
162885085574.5721,0.2804940241461789,2.910503890630518
162897310513.4475,0.2754232403974605,2.094568385346552
162909535452.3228,0.27504889614464656,1.3019429884514888
162921760391.1981,0.28595204408103775,0.4785325822668849
162933985330.0734,0.28992268292996,-0.37466415164336275
162946210268.9487,0.28342688298374447,-1.226827805817179
162958435207.824,0.2764128466295945,-2.0330169070825037
162970660146.6993,0.28127989039069257,-2.849037389486683
162982885085.5746,0.28159425705820645,2.593793304049281
162995110024.4499,0.2723736813523253,1.778906313153046
163007334963.3252,0.2752527914988306,1.0014074275331177
163019559902.2005,0.2861306621780767,0.16027343998675367
163031784841.0758,0.2872464295008884,-0.6949022545296094
163044009779.9511,0.28100116455012975,-1.5205067005949935
163056234718.8264,0.28592122958973276,-2.3332633639717844
163068459657.7017,0.288326562862881,3.10331397760059
163080684596.577,0.2826246064793294,2.2676152678247448
163092909535.4523,0.27823332642538584,1.4676865908535668
163105134474.3276,0.2836800915017508,0.6441871566584153
163117359413.2029,0.28540474160977025,-0.19742963895604598
163129584352.0783,0.279651647797707,-1.0277105912643478
163141809290.9536,0.2777023715059065,-1.8274127987078679
163154034229.8289,0.28564033168681247,-2.6568618938720254
163166259168.7042,0.28269694212725366,2.7759806803133262
163178484107.5795,0.2747657207425334,1.952399843701899
163190709046.4548,0.2789729664687463,1.1659189430369645
163202933985.3301,0.28818862387657346,0.3308496708413105
163215158924.2054,0.2847574936101755,-0.5186188266981518
163227383863.0807,0.27588443769207804,-1.3358822356120923
163239608801.956,0.28201525861177584,-2.1477820793850135
163251833740.8313,0.28430623186086185,-2.9893317891395266
163264058679.7066,0.27821453078429725,2.457291150659578
163276283618.5819,0.27905234636504367,1.6706376267560652
163288508557.4572,0.2898317507102045,0.8332671433193605
163300733496.3325,0.28967623420758054,-0.0322061874239237
163312958435.2078,0.28025939751604345,-0.8636624066468315
163325183374.0831,0.28052246588147645,-1.6584138338574823
163337408312.9584,0.2877182211276783,-2.4967501208502436
163349633251.8337,0.2838101184165604,2.9347258297660996
163361858190.7091,0.27245573607099355,2.1108255509371334
163374083129.5844,0.2774425032849149,1.3264471749762574
163386308068.4597,0.28150781296274174,0.478738921963379
163398533007.335,0.27470340666763887,-0.3559327587099056
163410757946.2103,0.2739511876563094,-1.1383594223448317
163422982885.0856,0.288321600641351,-1.9676141863355214
163435207823.9609,0.29164506959530107,-2.8321539930535
163447432762.8362,0.2819109973396297,2.5895046521159655
163459657701.7115,0.2752950410506481,1.7977052855601228
163471882640.5868,0.283968291732117,0.9750303327597275
163484107579.4621,0.28392555892746546,0.12524084351831694
163496332518.3374,0.2762764877920591,-0.6989541564258814
163508557457.2127,0.2811769493199235,-1.4957750043205715
163520782396.088,0.2888419679002329,-2.3476720164171443
163533007334.9633,0.2824377154163907,3.0849571503083117
163545232273.8386,0.27414357866821143,2.2869234487309233
163557457212.7139,0.2854471539796559,1.4717420798804195
163569682151.5892,0.29035541462203074,0.6093698018870449
163581907090.4645,0.28263007389532374,-0.2466181176517089
163594132029.3398,0.27522404482485163,-1.0484450494726116
163606356968.2152,0.28325284962541114,-1.8679988376916776
163618581907.0905,0.2845296583276536,-2.725990373487039
163630806845.9658,0.27194518368767706,2.7337212894455427
163643031784.8411,0.2683263120134526,1.9523490059419413
163655256723.7164,0.28260900450045195,1.1235208426788212
163667481662.5917,0.28239163269226575,0.26183131975054286
163679706601.467,0.2693430129422355,-0.5546955058383226
163691931540.3423,0.27494514408476034,-1.3373531274415895
163704156479.2176,0.2844665995014911,-2.1849853886809765
163716381418.0929,0.2792114183943883,-3.043981059656648
163728606356.9682,0.2746597693956497,2.4430716336858853
163740831295.8435,0.2847828690183356,1.6320626720051719
163753056234.7188,0.28751518734351916,0.7713467939175372
163765281173.5941,0.277093169897806,-0.08400885847470145
163777506112.4694,0.26663021161640943,-0.8627678992999197
163789731051.3447,0.2795807797623585,-1.655990934562779
163801955990.22,0.28425584650759006,-2.524187331612055
163814180929.0953,0.27179748366276774,2.9257321207223703
163826405867.9706,0.2710583871635449,2.150033431072721
163838630806.846,0.2854593125342197,1.3167743610906917
163850855745.7213,0.282701483271867,0.4474063102479603
163863080684.5966,0.26880355911054615,-0.3549965191721633
163875305623.4719,0.27915638997056835,-1.12992584549765
163887530562.3472,0.2906594276695119,-1.9943857856149527
163899755501.2225,0.2826067252986751,-2.864230785008697
163911980440.0978,0.26408006825781816,2.6289385950473
163924205378.9731,0.27538503154147614,1.8655506840168528
163936430317.8484,0.2875732388649788,1.0109708139251194
163948655256.7237,0.2810016781324478,0.15160103897801105
163960880195.599,0.27442773780499874,-0.6353664372850379
163973105134.4743,0.28754732929226123,-1.4481158073641751
163985330073.3496,0.28984033484413235,-2.308261162860458
163997555012.225,0.27812304773284874,3.127042073758196
164009779951.1003,0.27404056365927004,2.3517443732688745
164022004889.9756,0.28863331911872836,1.5337279955614047
164034229828.8509,0.2906216550518862,0.6605010090315319
164046454767.7262,0.27780002582284374,-0.17594740639383513
164058679706.6015,0.2771935759590729,-0.9581501886292685
164070904645.4768,0.289722032618135,-1.7943171748364948
164083129584.3521,0.28778753334424645,-2.6625402449416415
164095354523.2274,0.2716485449238952,2.8022186948835994
164107579462.1027,0.275730477205017,2.0278982762000695
164119804400.978,0.28503565148952165,1.175151945744186
164132029339.8533,0.27693288996483373,0.3293190764788157
164144254278.7286,0.26904221475295464,-0.45130356222649404
164156479217.6039,0.28543468888744356,-1.2466329795836026
164168704156.4792,0.29383274109446483,-2.128590816343088
164180929095.3545,0.28445002131562314,-2.994027012400374
164193154034.2298,0.27719864943202494,2.5150226925960535
164205378973.1051,0.29092669878092275,1.6873409855146884
164217603911.9804,0.29541280804289305,0.8215363604942854
164229828850.8557,0.2827438885604238,-0.027976645274787767
164242053789.7311,0.281106023148855,-0.8104898157610162
164254278728.6064,0.2922514788214223,-1.6482666441068183
164266503667.4817,0.2895204596226166,-2.519152065302856
164278728606.357,0.2742833005883888,2.954051335249169
164290953545.2323,0.2805906379680153,2.182228849294114
164303178484.1076,0.292989236444604,1.3294152388771645
164315403422.9829,0.28758147523541955,0.46136992877791194
164327628361.8582,0.2779774607062822,-0.34524224147833177
164339853300.7335,0.28873615525567115,-1.1423766249823881
164352078239.6088,0.2956751032095204,-2.009734126044471
164364303178.4841,0.2885702894660169,-2.8700306636982282
164376528117.3594,0.28130925715540694,2.625272332331656
164388753056.2347,0.29158634597710015,1.8055930672380476
164400977995.11,0.2937736902468179,0.9317500543438364
164413202933.9853,0.281220017181237,0.09699807511616595
164425427872.8606,0.27395695811174475,-0.6841667532375938
164437652811.7359,0.28699546794740916,-1.4887341119423692
164449877750.6112,0.29058351128512244,-2.3507957061758455
164462102689.4865,0.28127707708862754,3.1064647638584084
164474327628.3619,0.2862579479766633,2.310794331049676
164486552567.2372,0.29308569978856985,1.4601033406407085
164498777506.1125,0.2852735239847833,0.6046785298946386
164511002444.9878,0.27325896934438487,-0.19308070731708252
164523227383.8631,0.28313425907338347,-0.9734051488344971
164535452322.7384,0.2926920011327485,-1.822666275665109
164547677261.6137,0.2861622545769559,-2.688057718205441
164559902200.489,0.27810626202236244,2.8101629960757135
164572127139.3643,0.28623607761533326,1.9991944466602816
164584352078.2396,0.2910594871466035,1.1544753846842588
164596577017.1149,0.2852145539518276,0.3149019260281489
164608801955.9902,0.28500021709917567,-0.47799126666568575
164621026894.8655,0.29359352487437296,-1.309095839074218
164633251833.7408,0.2927028704815924,-2.158553955809398
164645476772.6162,0.28239611210826254,-2.983796660479537
164657701711.4915,0.2858662877115482,2.500433812418018
164669926650.3668,0.29333039483687245,1.6758027676180194
164682151589.2421,0.29214808119065805,0.8305109600678586
164694376528.1174,0.28429408742479584,0.009954421946133921
164706601466.9927,0.28942952814062983,-0.7902677293789977
164718826405.868,0.2974143198864548,-1.6246399592790597
164731051344.7433,0.29507766504578004,-2.4723824408515553
164743276283.6186,0.29020649856700803,3.000559965924072
164755501222.4939,0.2961587996264617,2.1811426846456112
164767726161.3692,0.2996504535952692,1.3309991096188973
164779951100.2445,0.29406969492133395,0.4979267750589184
164792176039.1198,0.2919679684273821,-0.2996108284158079
164804400977.9951,0.2998527982526557,-1.1371174410915452
164816625916.8704,0.3026823620637438,-1.9810963582239118
164828850855.7457,0.2970853977422767,-2.81711067666665
164841075794.621,0.298691441590713,2.660446127483388
164853300733.4963,0.30349751850701806,1.8181858952722514
164865525672.3716,0.30096200473378804,0.9746867966690156
164877750611.247,0.2963271252267628,0.14901163155099442
164889975550.1223,0.30200539267520854,-0.6631243010379858
164902200488.9976,0.3050099225751078,-1.518083346283504
164914425427.8729,0.298236539925034,-2.370610957528488
164926650366.7482,0.2902889582392956,3.0974345849435028
164938875305.6235,0.2951500022099394,2.281094099998882
164951100244.4988,0.29437617107003466,1.4296312750931488
164963325183.3741,0.2838111991914311,0.5952826421192056
164975550122.2494,0.2814884639889982,-0.18282974453460438
164987775061.1247,0.2883075775776278,-1.004829020402015
165000000000.0,0.2881815710643708,-1.844543743573997
165012224938.8753,0.28530008822846986,-2.6566103113291524
165024449877.7506,0.29193619921943614,2.8159721079957407
165036674816.6259,0.2960043904227298,1.966999481430488
165048899755.5012,0.29185842352236485,1.1332328237192475
165061124694.3765,0.289130899676053,0.317753800166023
165073349633.2518,0.294875078817862,-0.5016952057026557
165085574572.1271,0.29829773090541367,-1.3464875136712144
165097799511.0024,0.2952106617158833,-2.182445996527724
165110024449.8778,0.2950224524447647,-3.0041488679581008
165122249388.7531,0.2971977843846244,2.4423316658778496
165134474327.6284,0.29498964335263367,1.605143215607058
165146699266.5037,0.2902874624323883,0.7936104947940775
165158924205.379,0.2962511794753572,-0.022646913980725714
165171149144.2543,0.3031254151630101,-0.857963906569056
165183374083.1296,0.2989913214147266,-1.7123161015234984
165195599022.0049,0.2931989476267916,-2.5241058196464863
165207823960.8802,0.2977605898257609,2.9386671227128156
165220048899.7555,0.2991847846457637,2.0976852378763415
165232273838.6308,0.29524920394183785,1.2632546948595098
165244498777.5061,0.29634096435322477,0.4548555573944186
165256723716.3814,0.302058934517291,-0.38177515038403337
165268948655.2567,0.300770098153277,-1.229330632775188
165281173594.132,0.29238513733359645,-2.064991332146954
165293398533.0073,0.29131171104359777,-2.8709330519492844
165305623471.8826,0.2972359957261126,2.581358285991633
165317848410.7579,0.2939565589143774,1.74786472908135
165330073349.6332,0.2915456637984224,0.9361076280629568
165342298288.5085,0.30003123200358234,0.11917522773510433
165354523227.3839,0.3046380538952147,-0.7324304407066172
165366748166.2592,0.2988397800443704,-1.5828304713881873
165378973105.1345,0.29243065263727547,-2.388655843703567
165391198044.0098,0.29868752248310937,3.0805084654007566
165403422982.8851,0.30273090037725586,2.2345132877851337
165415647921.7604,0.2989720207751363,1.394128117716226
165427872860.6357,0.2968528931264694,0.5729547936198196
165440097799.511,0.30184378233527026,-0.25668011291561094
165452322738.3863,0.3001975036762681,-1.1065937496368699
165464547677.2616,0.292634166194234,-1.9428979872475545
165476772616.1369,0.2918053040356819,-2.7363243122829077
165488997555.0122,0.297827456679721,2.7158397676012176
165501222493.8875,0.2943233883821791,1.8653402266900168
165513447432.7628,0.2885328256840193,1.0567284295280237
165525672371.6381,0.29574297377855613,0.24201736682084832
165537897310.5134,0.29821209506342383,-0.6066326168781219
165550122249.3887,0.2891046033363983,-1.4608532215033971
165562347188.264,0.27781181302375496,-2.24892561885304
165574572127.1393,0.28895794730877117,-3.051371199107468
165586797066.0147,0.2920409455099148,2.375160023973415
165599022004.89,0.28074223694446776,1.5365133923630179
165611246943.7653,0.27782148577228954,0.7692546319814078
165623471882.6406,0.28802256049731007,-0.06287117430147625
165635696821.5159,0.28624255916677094,-0.9137938955170323
165647921760.3912,0.2766157162025859,-1.7260982637031728
165660146699.2665,0.2833066033757219,-2.5102060187044732
165672371638.1418,0.29298337516850886,2.92989154920769
165684596577.0171,0.2922743598885666,2.0793351862741543
165696821515.8924,0.2851998417016846,1.2729831394189188
165709046454.7677,0.2917104654404145,0.46296716040992203
165721271393.643,0.29785137715213433,-0.38947392865024405
165733496332.5183,0.2917734562530824,-1.2385899072765367
165745721271.3937,0.2836760326832362,-2.0449411119469194
165757946210.269,0.29219515775935123,-2.853558743462628
165770171149.1443,0.2970361447140259,2.574763076091198
165782396088.0196,0.2887616079295245,1.7245874184486807
165794621026.8949,0.2817899872448558,0.9225363678620447
165806845965.7702,0.28807210660013527,0.10513661914607488
165819070904.6455,0.2876556311989584,-0.7481880375907721
165831295843.5208,0.277054818752539,-1.5725365241020424
165843520782.3961,0.2776299792234347,-2.3566347375495353
165855745721.2714,0.28853375771945594,3.087982480284656
165867970660.1467,0.2853901167583838,2.222701453912041
165880195599.022,0.2729772101674736,1.4025289959239577
165892420537.8973,0.2765842260016547,0.6250168322692902
165904645476.7726,0.28438999096335,-0.2226773915981046
165916870415.6479,0.2786229065599328,-1.0684933307359972
165929095354.5232,0.2746068465131869,-1.8547026965776927
165941320293.3985,0.28761460700312014,-2.6734157769208626
165953545232.2738,0.2925776929862632,2.749648472800755
165965770171.1491,0.2833161241628999,1.8949881280494798
165977995110.0244,0.27851320333666324,1.1087446293860312
165990220048.8998,0.29178822777753266,0.28780917567962383
166002444987.7751,0.2947525885868853,-0.576846610416378
166014669926.6504,0.2843123088575262,-1.4114165723705285
166026894865.5257,0.2853128391339356,-2.204212269951435
166039119804.401,0.29622859970910237,-3.0551758202927672
166051344743.2763,0.29233877616596604,2.361899738167606
166063569682.1516,0.27704252184601025,1.5487625229636037
166075794621.0269,0.2827733058610722,0.7695046724347715
166088019559.9022,0.2933786364759408,-0.0799173504903689
166100244498.7775,0.28870141684242445,-0.9387168535508291
166112469437.6528,0.2792648456118114,-1.7378378684256177
166124694376.5281,0.29018813211178573,-2.5399864528259033
166136919315.4034,0.29662866560650436,2.872728145390973
166149144254.2787,0.287060476767845,2.0150450411587633
166161369193.154,0.2802358714753067,1.2274981531600044
166173594132.0293,0.2912698521056663,0.40580924519059264
166185819070.9046,0.2902890568734596,-0.4590142033138972
166198044009.7799,0.2753473049777031,-1.28784243601419
166210268948.6552,0.27410197220847937,-2.0520337669493185
166222493887.5306,0.2916523096048736,-2.8776654059891484
166234718826.4059,0.293039373964803,2.5328020118000243
166246943765.2812,0.2810693580884298,1.7059923520321743
166259168704.1565,0.2826814128683766,0.9245079078208902
166271393643.0318,0.29159175183979164,0.075643051213801
166283618581.9071,0.28678760075449217,-0.7811274378232544
166295843520.7824,0.2735083320291449,-1.576931650200253
166308068459.6577,0.2849943869218776,-2.3615713767986426
166320293398.533,0.29631543047973397,3.0703832424832664
166332518337.4083,0.2880340231864432,2.1976205907429973
166344743276.2836,0.2759612931623513,1.404899189996242
166356968215.1589,0.2851426148245516,0.6118612172582852
166369193154.0342,0.29252490066969056,-0.23890314411114663
166381418092.9096,0.2839000545751427,-1.0855028981531458
166393643031.7849,0.279286198345076,-1.8651121957554309
166405867970.6602,0.2912664214684686,-2.6873667391528797
166418092909.5355,0.2931876153192452,2.730091507741525
166430317848.4108,0.2805431550177297,1.906264384533788
166442542787.2861,0.28416495065663167,1.1262124411726775
166454767726.1614,0.2961942167257255,0.28718340017540916
166466992665.0367,0.2941864534663647,-0.5767951597395632
166479217603.912,0.28145878198644075,-1.393608873361032
166491442542.7873,0.28707184057393714,-2.185961094697255
166503667481.6626,0.29534123734155865,-3.037779027378092
166515892420.5379,0.2894158010937402,2.382771292260501
166528117359.4132,0.27892065561384616,1.591127140477461
166540342298.2885,0.2900697637809718,0.7943743843400491
166552567237.1638,0.29691847623946005,-0.06644507512690975
166564792176.0391,0.2863011251631263,-0.9215628786777064
166577017114.9144,0.28150429079238415,-1.7015622599071387
166589242053.7897,0.2943189367700955,-2.5270212928623406
166601466992.665,0.2962916177750049,2.8899398729079717
166613691931.5403,0.28319364900659344,2.052215847366977
166625916870.4157,0.28153285297914404,1.260898814670808
166638141809.291,0.2905217839816665,0.4294218135707492
166650366748.1663,0.28801602517025493,-0.4257100003568512
166662591687.0416,0.27549626310926095,-1.234634195328512
166674816625.9169,0.2823496519316151,-2.024883939045219
166687041564.7922,0.2917715917759991,-2.8664625063998668
166699266503.6675,0.28817135688960205,2.5623132958533845
166711491442.5428,0.2810910053803119,1.7505653207360472
166723716381.4181,0.2911485584668381,0.9439636519589701
166735941320.2934,0.29902733333470893,0.08559594952712442
166748166259.1687,0.2900530456626527,-0.7680497351438991
166760391198.044,0.28503776439794476,-1.562715344598664
166772616136.9193,0.2982926650665527,-2.3808666814701533
166784841075.7946,0.30311363180681994,3.0376925367065657
166797066014.6699,0.2946481163698536,2.1920906395647584
166809290953.5452,0.29297712291923594,1.3847569895527063
166821515892.4205,0.2991193883654476,0.5392112176610779
166833740831.2958,0.29447319268340644,-0.31366106959881707
166845965770.1711,0.2815773420314019,-1.1417341754387589
166858190709.0465,0.28517413186359,-1.9278923738955744
166870415647.9218,0.2938013276829547,-2.7696114551900974
166882640586.7971,0.28886843991889327,2.660753070104067
166894865525.6724,0.27880001768579776,1.8546989087536077
166907090464.5477,0.28680510904208584,1.0569333806760108
166919315403.423,0.29391127938320327,0.19276945841680745
166931540342.2983,0.28383148806432235,-0.6549884201540658
166943765281.1736,0.27860507965895265,-1.4545577289868883
166955990220.0489,0.28587955481742594,-2.269321596962616
166968215158.9242,0.2886709465990172,-3.1151598184131375
166980440097.7995,0.27998429840443984,2.3325153714965303
166992665036.6748,0.27896297587486224,1.5366164440184602
167004889975.5501,0.284788830376411,0.7157507053067644
167017114914.4254,0.2833984624195145,-0.12570394626678155
167029339853.3007,0.27872879658418276,-0.933336161212959
167041564792.176,0.28716538280951637,-1.7603578816635024
167053789731.0513,0.2919211249367487,-2.6060678236402124
167066014669.9266,0.2868236775813894,2.819357770749738
167078239608.8019,0.27666476523446176,2.0194028218165814
167090464547.6773,0.28210558896098026,1.2242800479882376
167102689486.5526,0.2885156271964225,0.3752398706225036
167114914425.4279,0.28227274246224426,-0.4722838030283222
167127139364.3032,0.27405372791045474,-1.2947933624693584
167139364303.1785,0.2776490169413944,-2.105187152867655
167151589242.0538,0.27695386538679584,-2.935713977958969
167163814180.9291,0.26842735168134285,2.532489367959725
167176039119.8044,0.27429409933365534,1.739929096066955
167188264058.6797,0.28241036407935516,0.8982976613940984
167200488997.555,0.2783344562419418,0.047818262256783754
167212713936.4303,0.2688914542134516,-0.7553565560661855
167224938875.3056,0.27476684332463885,-1.5496958272215255
167237163814.1809,0.27993387315380236,-2.3836126835797082
167249388753.0562,0.27731763078211724,3.066920552966177
167261613691.9316,0.27933615467707906,2.2669344014602477
167273838630.8069,0.28943443473250624,1.4329664272799083
167286063569.6822,0.290195413265485,0.5695959290023155
167298288508.5575,0.28144990640326745,-0.26598433164097196
167310513447.4328,0.2804920842412308,-1.0598726655721646
167322738386.3081,0.28869341071699334,-1.8866587559088872
167334963325.1834,0.28826545218595406,-2.738508761370536
167347188264.0587,0.2821349688957929,2.7215959759303545
167359413202.934,0.2885416065748712,1.9257949576525988
167371638141.8093,0.2953585756036508,1.0715919798598232
167383863080.6846,0.29251954876706077,0.21761797034150102
167396088019.5599,0.28944513393648963,-0.590976474044069
167408312958.4352,0.29654308572026794,-1.4213580647022854
167420537897.3105,0.2966959068371674,-2.277465291662861
167432762836.1858,0.2883913494128067,-3.1226836420599593
167444987775.0611,0.283180088125794,2.35654629676138
167457212713.9364,0.2901493953552806,1.539347300239324
167469437652.8117,0.291808726087601,0.6937856892745539
167481662591.687,0.28237144397990604,-0.1491440361972379
167493887530.5624,0.2776237812812181,-0.9435807175258167
167506112469.4377,0.284150053662656,-1.774569436664678
167518337408.313,0.2810178012715187,-2.623533215634663
167530562347.1883,0.2728698319204472,2.8466941083957074
167542787286.0636,0.2797195340870483,2.0492442693037436
167555012224.9389,0.2838926941246954,1.1954758644298034
167567237163.8142,0.27650718938489416,0.34548958793966655
167579462102.6895,0.2692248125636007,-0.44499139272180455
167591687041.5648,0.2782865342938623,-1.2519402212195827
167603911980.4401,0.2818418145619525,-2.11439674801826
167616136919.3154,0.2721598462664122,-2.947006099818499
167628361858.1907,0.27029403790681567,2.548372305853866
167640586797.066,0.27670292795799123,1.7144739669361388
167652811735.9413,0.27374365236088516,0.8726748213895372
167665036674.8166,0.26590251320393066,0.07233640667763978
167677261613.6919,0.27392035697782585,-0.718078747629155
167689486552.5672,0.2831780887884886,-1.570011796775411
167701711491.4425,0.2789496399806004,-2.4133977782699536
167713936430.3178,0.27674438855066347,3.0754634626105317
167726161369.1932,0.28701095831997414,2.2523687254464
167738386308.0685,0.29055566837631464,1.3887733376521403
167750611246.9438,0.2824233268959377,0.5496212324883024
167762836185.8191,0.28078191475932834,-0.2426695280132848
167775061124.6944,0.2916257572214373,-1.0704547832974922
167787286063.5697,0.29239546958347806,-1.9259963695963243
167799511002.445,0.28500170730174246,-2.7744299629437092
167811735941.3203,0.2864308961441091,2.7190693941821746
167823960880.1956,0.2942376039916611,1.868785073036543
167836185819.0709,0.2887772030155602,1.006072284023884
167848410757.9462,0.2790884639372683,0.19671302065249166
167860635696.8215,0.2849362598275837,-0.6020893673734686
167872860635.6968,0.29178823639905327,-1.4583049511185102
167885085574.5721,0.2841925025153797,-2.3080727431858583
167897310513.4475,0.2753939208677903,-3.105748518147533
167909535452.3228,0.28543438820172296,2.3725808639077517
167921760391.1981,0.2853720669940534,1.4986025695395093
167933985330.0734,0.26979597094700497,0.6677751071556641
167946210268.9487,0.269856232271488,-0.09114785351144544
167958435207.824,0.2862093383974177,-0.9094238590650277
167970660146.6993,0.28690696971068885,-1.788239044664431
167982885085.5746,0.2736838387795867,-2.6224412177644494
167995110024.4499,0.2734302682691411,2.8930497010936853
168007334963.3252,0.28508157004954593,2.0625338071102335
168019559902.2005,0.28349796521485593,1.2081306374700236
168031784841.0758,0.27490475875335885,0.40574372980646817
168044009779.9511,0.2851849589128312,-0.3930686248241032
168056234718.8264,0.2924824434784854,-1.2541282494647432
168068459657.7017,0.2865312603983263,-2.1067436443438927
168080684596.577,0.2833476612424365,-2.8986983927469265
168092909535.4523,0.29226244458161416,2.550227816933558
168105134474.3276,0.2933398749660683,1.6913850131953603
168117359413.2029,0.28035141509831424,0.8420363630071646
168129584352.0783,0.2739095946180607,0.06751587126372968
168141809290.9536,0.2844357749910039,-0.7576534189848292
168154034229.8289,0.2838906915046739,-1.6165683673923488
168166259168.7042,0.2697586200627738,-2.437035757281758
168178484107.5795,0.27453299274714477,3.073670721312688
168190709046.4548,0.2873321022877867,2.2331900836381813
168202933985.3301,0.28487944902546114,1.3785318265296185
168215158924.2054,0.277027711909991,0.5692983508985873
168227383863.0807,0.287500218940656,-0.24026485589817217
168239608801.956,0.2952125384069637,-1.0956607736608965
168251833740.8313,0.2877966260391084,-1.954199893746787
168264058679.7066,0.2775594605725657,-2.752963876684403
168276283618.5819,0.2870708629931725,2.725983163610959
168288508557.4572,0.29230214328365617,1.8713634264497112
168300733496.3325,0.2844904767583376,1.0220319011771661
168312958435.2078,0.2835544329723955,0.23709136866155728
168325183374.0831,0.29418440274058394,-0.6114523247260515
168337408312.9584,0.28973217420858616,-1.4794131862271414
168349633251.8337,0.2739993186326736,-2.305989802086283
168361858190.7091,0.27626557567295834,-3.0856678444541488
168374083129.5844,0.2842754049274815,2.358646278563885
168386308068.4597,0.279666650229531,1.5089595511855864
168398533007.335,0.27066012480228147,0.7074554319411903
168410757946.2103,0.2818464807766864,-0.08400276136326502
168422982885.0856,0.29175648633783124,-0.9491253729352803
168435207823.9609,0.2850888804661774,-1.8136043364431171
168447432762.8362,0.2747539785269762,-2.610923006106746
168459657701.7115,0.28564467464155785,2.8629553738766864
168471882640.5868,0.29023296342981175,2.000170214265615
168484107579.4621,0.27840364064313305,1.136440428606913
168496332518.3374,0.27226344239403744,0.35713828184406765
168508557457.2127,0.2816256423122616,-0.46875298442996627
168520782396.088,0.2795008652044801,-1.3339098648919827
168533007334.9633,0.26529371701286575,-2.1650530089840596
168545232273.8386,0.26585168324690905,-2.936630272413469
168557457212.7139,0.2760532399134965,2.5071182050068743
168569682151.5892,0.27076681503416977,1.639581118747409
168581907090.4645,0.2527889699452076,0.8438038361523352
168594132029.3398,0.257940179587381,0.08637128536436776
168606356968.2152,0.2670237781920411,-0.7618791615107827
168618581907.0905,0.25999556167497084,-1.6036452226437168
168630806845.9658,0.2531327992180757,-2.37615295064037
168643031784.8411,0.26869439975596304,3.1153642623719167
168655256723.7164,0.2787219938129887,2.265988040462684
168667481662.5917,0.2728242096422799,1.4151407758202943
168679706601.467,0.27619243997652854,0.6214369143377085
168691931540.3423,0.28669870731264613,-0.21175127446057354
168704156479.2176,0.286309288220988,-1.078457265576392
168716381418.0929,0.2769430953327414,-1.9016469702109569
168728606356.9682,0.2793185349733862,-2.6936056702474893
168740831295.8435,0.2904522468480739,2.751902636073663
168753056234.7188,0.29247909024556656,1.890910870394033
168765281173.5941,0.2830563901010199,1.0604941104150798
168777506112.4694,0.286508427959275,0.25550653256484934
168789731051.3447,0.2910255731527758,-0.5876334073388062
168801955990.22,0.2862717403392,-1.4338222516790204
168814180929.0953,0.2840049494139506,-2.232440897706558
168826405867.9706,0.29408004625083645,-3.053475262737102
168838630806.846,0.29822654427479306,2.3572111466554446
168850855745.7213,0.2873034212650394,1.5012232536613965
168863080684.5966,0.2782634467585449,0.7061517633510691
168875305623.4719,0.2862159524371422,-0.11368439501041801
168887530562.3472,0.28596419737282025,-0.9688185508582737
168899755501.2225,0.27246772199556674,-1.7904482593927638
168911980440.0978,0.2711519569015649,-2.565850616551131
168924205378.9731,0.28145690391812245,2.896333629813268
168936430317.8484,0.2829422193624369,2.0470868406272746
168948655256.7237,0.276253658739492,1.2295356622284694
168960880195.599,0.2870091497066538,0.43629663411571573
168973105134.4743,0.29578286076911786,-0.42332366814422784
168985330073.3496,0.28827052488537513,-1.291790679933785
168997555012.225,0.2772969000567848,-2.09557396615933
169009779951.1003,0.28784618660884914,-2.8859655165824853
169022004889.9756,0.29491446657193526,2.535452810426256
169034229828.8509,0.28778642568105783,1.678255049190334
169046454767.7262,0.27907662513303066,0.88478134978008
169058679706.6015,0.2875379357048547,0.07550367477964752
169070904645.4768,0.2913493647701181,-0.7761080904193051
169083129584.3521,0.2834041543898715,-1.6067991282354654
169095354523.2274,0.28540112006163326,-2.405339633818377
169107579462.1027,0.29432553246107396,3.045152372919373
169119804400.978,0.29426868111654203,2.1796013963522034
169132029339.8533,0.28533157318222313,1.3552312786359473
169144254278.7286,0.2873053490927908,0.5507524710553686
169156479217.6039,0.2914418848321853,-0.293556940493365
169168704156.4792,0.288090820682983,-1.141418646465085
169180929095.3545,0.2788185412250293,-1.96314620714391
169193154034.2298,0.28163651940887663,-2.760572262419472
169205378973.1051,0.2832563616802867,2.683739111231683
169217603911.9804,0.2739294514678646,1.855478203964031
169229828850.8557,0.27372993975890164,1.0825006085441877
169242053789.7311,0.28602260992091627,0.2587971238146297
169254278728.6064,0.2899019432718368,-0.6004388355484539
169266503667.4817,0.28400422478761683,-1.4296274539688032
169278728606.357,0.28686221738084894,-2.230256662693612
169290953545.2323,0.29414591761390124,-3.0771261702656414
169303178484.1076,0.29206445742729814,2.3592093857312344
169315403422.9829,0.28417586115968346,1.5428263383297953
169327628361.8582,0.2909693737996299,0.7376535459546449
169339853300.7335,0.2958179607172394,-0.10210811409574168
169352078239.6088,0.2908215919564427,-0.9469651941595866
169364303178.4841,0.28888018116958225,-1.755311063945383
169376528117.3594,0.2959437634275558,-2.5864003335738155
169388753056.2347,0.29503204836413816,2.8431912083947033
169400977995.11,0.2864089690109779,2.007505667676227
169413202933.9853,0.28509588644869566,1.205310131366715
169425427872.8606,0.2901722346885427,0.380303399042382
169437652811.7359,0.28768241163877617,-0.4646675394572413
169449877750.6112,0.2817711844365439,-1.2788491295032014
169462102689.4865,0.2862657348726064,-2.08832425924751
169474327628.3619,0.29208362106062974,-2.928989628007782
169486552567.2372,0.28698330353496376,2.503038809854166
169498777506.1125,0.2814720130003838,1.694289505753136
169511002444.9878,0.28661528427847727,0.8767255930170974
169523227383.8631,0.28772500914686333,0.033305872006285035
169535452322.7384,0.28045731399474505,-0.7972688687631482
169547677261.6137,0.2791761924930789,-1.599297857298804
169559902200.489,0.28607552215643023,-2.4232529477296234
169572127139.3643,0.28632098478460977,3.0212070931935573
169584352078.2396,0.2804582985510013,2.20335000919689
169596577017.1149,0.28323514165342295,1.3904070307651821
169608801955.9902,0.29091942639977986,0.5498108710911392
169621026894.8655,0.28643789725869423,-0.3051163820408391
169633251833.7408,0.2802397931414771,-1.1112533808355132
169645476772.6162,0.28682353681632006,-1.9257326931797683
169657701711.4915,0.28953773432377355,-2.783124715590784
169669926650.3668,0.2814368615141587,2.6588200827267316
169682151589.2421,0.2733980364117322,1.8650654408106222
169694376528.1174,0.2805842322820121,1.0638216569473165
169706601466.9927,0.2833435891570636,0.22158240983229152
169718826405.868,0.27749972622837216,-0.6061020168786871
169731051344.7433,0.27981337517856797,-1.4103716358183793
169743276283.6186,0.2869183340917416,-2.2560752629726943
169755501222.4939,0.28496552799387626,-3.099684630065674
169767726161.3692,0.27588260734726017,2.3671036983177127
169779951100.2445,0.28135048777297167,1.578454201889623
169792176039.1198,0.28954009042070655,0.744316807710982
169804400977.9951,0.29114444676281004,-0.10052391091150951
169816625916.8704,0.28861868198610724,-0.9188379596873691
169828850855.7457,0.29601578613005675,-1.761070715629454
169841075794.621,0.29844991875918586,-2.617077047463122
169853300733.4963,0.29180595855380476,2.8222908734929733
169865525672.3716,0.2847165515701796,2.010724557315801
169877750611.247,0.2898598013900281,1.1940160199369765
169889975550.1223,0.28846008741575435,0.33834931276181385
169902200488.9976,0.27945742373902627,-0.4768359737231889
169914425427.8729,0.2811923861007168,-1.2719560593605146
169926650366.7482,0.28885672109439225,-2.1081624244021437
169938875305.6235,0.28707807313228584,-2.9610500442476058
169951100244.4988,0.27715599341857766,2.5004713478555494
169963325183.3741,0.28095242681756316,1.7065266549512144
169975550122.2494,0.28834538284389705,0.874206303299543
169987775061.1247,0.2852286341227086,0.019967240656021585
170000000000.0,0.2804045776158581,-0.7848280102881979
170012224938.8753,0.2890292374146547,-1.6034087044676593
170024449877.7506,0.29231752896775887,-2.4502872788543013
170036674816.6259,0.28539584613118335,2.987564712917089
170048899755.5012,0.28201642486488204,2.1797928384007736
170061124694.3765,0.2894337063262183,1.3610203917846377
170073349633.2518,0.28896167453953314,0.5067339044777663
170085574572.1271,0.2798922596193273,-0.306799188577582
170097799511.0024,0.2858002670317416,-1.1017075315031506
170110024449.8778,0.2963948484568298,-1.948791218583969
170122249388.7531,0.2943110563806061,-2.806697495103867
170134474327.6284,0.2821421998212933,2.6478314101061953
170146699266.5037,0.28374454064727844,1.8548170745551125
170158924205.379,0.28951873937303907,1.0208730117066385
170171149144.2543,0.2839199548139882,0.17679056274689392
170183374083.1296,0.2812744819319505,-0.6163257200822382
170195599022.0049,0.29145028655601096,-1.4382180849078265
170207823960.8802,0.29620569428381643,-2.2880413140963203
170220048899.7555,0.2906895297606825,-3.138799101020067
170232273838.6308,0.28509529162694874,2.3341058505931693
170244498777.5061,0.2922308955140231,1.513707320745704
170256723716.3814,0.2924496618189749,0.6524119836536796
170268948655.2567,0.28152611031489355,-0.17858126419282197
170281173594.132,0.280566127711204,-0.9688274201206953
170293398533.0073,0.288169815802722,-1.7950233484763851
170305623471.8826,0.2849192466047793,-2.6515791175772394
170317848410.7579,0.27500221197153324,2.817218788762862
170330073349.6332,0.27654938180534944,2.0221742465364163
170342298288.5085,0.28389047623913594,1.188172162222148
170354523227.3839,0.27847815687043315,0.3403973415397785
170366748166.2592,0.2701735971207781,-0.46381469397650255
170378973105.1345,0.27822275227261883,-1.257179890700424
170391198044.0098,0.2831691763265247,-2.1041795315516434
170403422982.8851,0.2761552139911097,-2.943362192267449
170415647921.7604,0.27408259242624966,2.551812408546252
170427872860.6357,0.28571273485866927,1.737554569072324
170440097799.511,0.2893378097859776,0.8770444496320152
170452322738.3863,0.28187631826448767,0.035112210124535456
170464547677.2616,0.2816576148082594,-0.761751154426182
170476772616.1369,0.2912092079451761,-1.598481809635421
170488997555.0122,0.28978393450510315,-2.463819551988942
170501222493.8875,0.2772898224767302,2.994662340377609
170513447432.7628,0.2809790242115995,2.199080354177594
170525672371.6381,0.2884112595895016,1.3517119981205867
170537897310.5134,0.2815525450910035,0.492424731528085
170550122249.3887,0.2719371380731844,-0.3004955139683518
170562347188.264,0.2831243984704227,-1.1059008135336392
170574572127.1393,0.28856647645445027,-1.9591982020511745
170586797066.0147,0.27850434876332125,-2.8170627000854607
170599022004.89,0.27104091563576954,2.6802320523098833
170611246943.7653,0.28182081340965626,1.8678779968434347
170623471882.6406,0.28471285760226256,1.0096238333150873
170635696821.5159,0.27566015571135916,0.1799832405788055
170647921760.3912,0.27850935376908104,-0.6113312348077149
170660146699.2665,0.28968318603921833,-1.4654967501578995
170672371638.1418,0.2871531894208678,-2.3197616986835397
170684596577.0171,0.27484811716982577,3.1410303666687702
170696821515.8924,0.2811145982002681,2.354026010059732
170709046454.7677,0.28992689587129594,1.5016604815347419
170721271393.643,0.28430294398695555,0.6471383252314631
170733496332.5183,0.27609623619741486,-0.15504486673876394
170745721271.3937,0.2847731431856989,-0.9705649984523174
170757946210.269,0.28884001740058046,-1.8336931589359027
170770171149.1443,0.27647178768795844,-2.6834315876955213
170782396088.0196,0.2672051319425065,2.8124388346064753
170794621026.8949,0.2783295491438898,2.01604835101161
170806845965.7702,0.2826089717228736,1.1647730124421876
170819070904.6455,0.27576093752695024,0.3279032265875906
170831295843.5208,0.27710548688460035,-0.46952137155759155
170843520782.3961,0.28670934137598697,-1.309188188515171
170855745721.2714,0.28514539163378594,-2.1711762795923697
170867970660.1467,0.2733546948533806,-2.9950129466007955
170880195599.022,0.27660162945880623,2.5057975123880314
170892420537.8973,0.28652868171948925,1.6663857679633758
170904645476.7726,0.2821072742273929,0.8155702769472004
170916870415.6479,0.27633081611778854,0.013584972758980362
170929095354.5232,0.28756159613389637,-0.7969541133036987
170941320293.3985,0.29401747257323,-1.6592224620773006
170953545232.2738,0.2868395445306377,-2.517944017768343
170965770171.1491,0.2763156518680835,2.959525527559841
170977995110.0244,0.2835386123511066,2.1495941015573847
170990220048.8998,0.2853466089889863,1.2977709353978932
171002444987.7751,0.27377003631346886,0.4606573845143331
171014669926.6504,0.27225148216834977,-0.31180823520681705
171026894865.5257,0.2829557763846955,-1.142275255774149
171039119804.401,0.2841275370044617,-1.9939333255804073
171051344743.2763,0.2730895367146716,-2.8235498973536926
171063569682.1516,0.2758481228943856,2.66596522420635
171075794621.0269,0.2832329435009268,1.8266336618528123
171088019559.9022,0.2789787654633116,0.9701020100514962
171100244498.7775,0.2664085742929358,0.16260206590113913
171112469437.6528,0.27242544113876876,-0.6160314167360991
171124694376.5281,0.278015319185512,-1.45900754030699
171136919315.4034,0.27215353674415516,-2.304984991244946
171149144254.2787,0.27118906968716366,-3.0871198828181643
171161369193.154,0.28098835523372717,2.359565034232628
171173594132.0293,0.28084521659595413,1.508998128909098
171185819070.9046,0.2726827586680414,0.677990965391795
171198044009.7799,0.2723343642917285,-0.1220854264677392
171210268948.6552,0.2802620619707616,-0.9466321032566053
171222493887.5306,0.28057917844393404,-1.799479047393275
171234718826.4059,0.273435922643593,-2.6184538145854312
171246943765.2812,0.2768548306645699,2.865190952829507
171259168704.1565,0.2832465144018158,2.0179238791778613
171271393643.0318,0.27980408840744475,1.1634459550657128
171283618581.9071,0.27448893982587086,0.357502209151561
171295843520.7824,0.27911440782673874,-0.46973079498429
171308068459.6577,0.27786839367613064,-1.32543002145241
171320293398.533,0.2686825389776409,-2.1659812308947455
171332518337.4083,0.26338261231536125,-2.9539918157662615
171344743276.2836,0.26859011061849447,2.5073887367831764
171356968215.1589,0.2675164720378912,1.6724178365756877
171369193154.0342,0.2627492190436719,0.8657835152864783
171381418092.9096,0.26765705250480853,0.072232510058549
171393643031.7849,0.2776245172427582,-0.7665154860026012
171405867970.6602,0.27839866306153027,-1.6183404947835007
171418092909.5355,0.27293077700132745,-2.4413449343298375
171430317848.4108,0.2800132860113609,3.030309531491616
171442542787.2861,0.285898500100061,2.170668945482988
171454767726.1614,0.282022717705658,1.3180370842517641
171466992665.0367,0.27943421880283636,0.5084291434820588
171479217603.912,0.28206754788617455,-0.3332861741899049
171491442542.7873,0.2781293685276101,-1.1876960345579173
171503667481.6626,0.268463500629842,-2.015302467072332
171515892420.5379,0.2666057643578277,-2.8158116163918714
171528117359.4132,0.2721746642493341,2.628744741663096
171540342298.2885,0.26469875198439485,1.7830244285154215
171552567237.1638,0.25226514194071126,0.9770399624069115
171564792176.0391,0.2588648981771247,0.22047392857383344
171577017114.9144,0.27037624305957414,-0.6125090726215822
171589242053.7897,0.2697838908304833,-1.4603242571967274
171601466992.665,0.26648512847985173,-2.269516558382555
171613691931.5403,0.27498194044495144,-3.0784633884378683
171625916870.4157,0.2812638888148143,2.350483299976527
171638141809.291,0.2796118168383141,1.499906463450489
171650366748.1663,0.2769468306812375,0.6746222757618809
171662591687.0416,0.28032322280254224,-0.1651535843454317
171674816625.9169,0.27686379676823586,-1.0055306247736453
171687041564.7922,0.27014708825925254,-1.8286020236473868
171699266503.6675,0.27468268363108705,-2.620952044019617
171711491442.5428,0.2824683358666342,2.8148575214663105
171723716381.4181,0.2781964402899179,1.9668036502557076
171735941320.2934,0.2686824414707666,1.1438923212756313
171748166259.1687,0.2728731833273099,0.34763980885169193
171760391198.044,0.2784057369698382,-0.49227839579902705
171772616136.9193,0.2747702613120605,-1.3380264021772867
171784841075.7946,0.2700683664193272,-2.140765908475116
171797066014.6699,0.27712041640276747,-2.9555555205446007
171809290953.5452,0.28215037225450124,2.4797958410269088
171821515892.4205,0.27829112546321444,1.644135972088921
171833740831.2958,0.2756888746852709,0.8335101359513329
171845965770.1711,0.28120673314964256,0.0008242692996671193
171858190709.0465,0.2789710617593037,-0.8536281963755217
171870415647.9218,0.27125045690088956,-1.6773894719483418
171882640586.7971,0.2722638501993613,-2.4851642024624097
171894865525.6724,0.27431980610661494,2.9575860278637416
171907090464.5477,0.2681047029179771,2.1196264304632746
171919315403.423,0.2626040099584564,1.3213904490283008
171931540342.2983,0.26744270015512767,0.5302699477407273
171943765281.1736,0.27524775331932044,-0.3115484614875823
171955990220.0489,0.27399988644426554,-1.146147407482327
171968215158.9242,0.2694937716178768,-1.9768014185636509
171980440097.7995,0.2735759861119773,-2.796589132447803
171992665036.6748,0.27404057219727374,2.641673947706183
172004889975.5501,0.2654727179300516,1.8027129394331205
172017114914.4254,0.2611761033256741,1.0067276016539237
172029339853.3007,0.26519115157900836,0.18429820646196207
172041564792.176,0.25993063540646005,-0.6440935192581421
172053789731.0513,0.2529039738036092,-1.425719854533196
172066014669.9266,0.26597856816606075,-2.2157238162003154
172078239608.8019,0.27601330726405326,-3.06656373285594
172090464547.6773,0.27278450515529556,2.366195522643951
172102689486.5526,0.2674386206515053,1.5659816440016436
172114914425.4279,0.2742937768484895,0.7438590297864608
172127139364.3032,0.27876917612792224,-0.10317166142863544
172139364303.1785,0.27176956584112866,-0.9472351549887567
172151589242.0538,0.26991978391306864,-1.740718775474805
172163814180.9291,0.2796145626245772,-2.567530434040625
172176039119.8044,0.28048814028187824,2.8638058224771754
172188264058.6797,0.2728337321350074,2.032922615416367
172200488997.555,0.27535045953360054,1.2279270485148106
172212713936.4303,0.2803483830556268,0.39105319598288685
172224938875.3056,0.2761246654280077,-0.451779129877649
172237163814.1809,0.2704033740343253,-1.2632764002916992
172249388753.0562,0.2785712048976886,-2.06514963690341
172261613691.9315,0.2856145002527127,-2.9131076163510894
172273838630.8069,0.28329502966750164,2.51112693998011
172286063569.6822,0.2768032896461871,1.689023153439524
172298288508.5575,0.2814811598454023,0.8758570944636898
172310513447.4328,0.2858372678700506,0.025679408481592586
172322738386.3081,0.2816420539591672,-0.8334503768451934
172334963325.1834,0.27390007948407,-1.6473190635548403
172347188264.0587,0.276834824908442,-2.47294625188952
172359413202.934,0.2777238745531766,2.965374339467781
172371638141.8093,0.27132959955162445,2.134007487419244
172383863080.6846,0.2714450957703206,1.33091415838127
172396088019.5599,0.27777972255649663,0.49111835200233933
172408312958.4352,0.27441874295857865,-0.3722971656054598
172420537897.3105,0.26250440603032965,-1.1999060637629413
172432762836.1858,0.26408572931215357,-1.9839892342059946
172444987775.0611,0.271985801080201,-2.820527503239649
172457212713.9364,0.26773366821818056,2.6072266343584474
172469437652.8117,0.25760849259512225,1.796196421861062
172481662591.687,0.26545507090894577,1.007271476649541
172493887530.5624,0.2730598184366514,0.15124349323602923
172506112469.4377,0.26377280898794647,-0.7030515825058232
172518337408.313,0.2574357472753022,-1.4936891767431482
172530562347.1883,0.2667829762161931,-2.30355862350448
172542787286.0636,0.2686612983461411,3.123390945826992
172555012224.9389,0.2597390560601211,2.298701468631292
172567237163.8142,0.2602127425957306,1.5113968342352577
172579462102.6895,0.27250611078715026,0.675588986902071
172591687041.5648,0.2718661234924669,-0.18597568528646857
172603911980.4401,0.26449162988577424,-1.0067287759248176
172616136919.3154,0.27055810992863655,-1.800535308615868
172628361858.1907,0.27684043673076647,-2.648306669674645
172640586797.066,0.27100721731922883,2.7707747400643155
172652811735.9413,0.2605844992781802,1.9670401877047006
172665036674.8166,0.2674921273783225,1.1732669859751172
172677261613.6919,0.2717780053036324,0.3204835945250922
172689486552.5672,0.2629329067353482,-0.5155158339447822
172701711491.4425,0.2585891117568788,-1.292889251017014
172713936430.3178,0.27097599362231745,-2.1039197812277823
172726161369.1932,0.27519028123604294,-2.9503971453044926
172738386308.0685,0.26789967249033697,2.4928678650409077
172750611246.9438,0.2721886812600706,1.7015611883417299
172762836185.8191,0.2822825594726385,0.866331131413857
172775061124.6944,0.28185206628719806,-0.0024761151424803245
172787286063.5697,0.2748267568643486,-0.8317060179817594
172799511002.445,0.27429405832699727,-1.640939515139822
172811735941.3203,0.27850874529653535,-2.479789839385709
172823960880.1956,0.2717818121659319,2.9480468312079444
172836185819.0709,0.26186751955291304,2.1507658598857144
172848410757.9462,0.26741329645805595,1.353143261070851
172860635696.8215,0.27211903910873597,0.5071362939957103
172872860635.6968,0.2637250261053484,-0.33324752324697093
172885085574.5721,0.25809462521825055,-1.1225600950091368
172897310513.4475,0.26738678893776324,-1.9356690424998941
172909535452.3228,0.26966441283512865,-2.7922998021717658
172921760391.1981,0.2594974120044727,2.662300204226595
172933985330.0734,0.2606807033854624,1.8811865961767642
172946210268.9487,0.26976844628347835,1.0515349875706408
172958435207.824,0.26587846964582923,0.19834064130324913
172970660146.6993,0.2561816347111705,-0.6121674355269046
172982885085.5746,0.26204758518644555,-1.4040849122998011
172995110024.4499,0.26954195137486636,-2.2440748414833087
173007334963.3252,0.26579436792236333,-3.101480284539533
173019559902.2005,0.25793622225409213,2.3805187739594063
173031784841.0758,0.26667158560885384,1.5795213426999524
173044009779.9511,0.2744725891722055,0.7353568743362079
173056234718.8264,0.269950502763721,-0.1166256040930016
173068459657.7017,0.2719260855878233,-0.9247203069735519
173080684596.577,0.2798113134131251,-1.7605316917334297
173092909535.4523,0.2791393128615826,-2.6211569969445545
173105134474.3276,0.2693874228636594,2.8239798403282497
173117359413.2029,0.26869003815709414,2.003689196500437
173129584352.0783,0.2724736787105147,1.1610486771000328
173141809290.9536,0.2651611251043357,0.30807910874882366
173154034229.8289,0.2522074666520145,-0.49309443969139555
173166259168.7042,0.2598321860933,-1.2695811142417446
173178484107.5795,0.2702498488639911,-2.1173791885677944
173190709046.4548,0.2659354298526233,-2.974364873756143
173202933985.3301,0.2571533704922388,2.5037612087107046
173215158924.2054,0.2644113787378542,1.7027684214197598
173227383863.0807,0.2704486256695486,0.8367698102671067
173239608801.956,0.2628335919629183,0.004202788564416293
173251833740.8313,0.26068974165662623,-0.7997890528521443
173264058679.7066,0.26593095873261907,-1.638837331018979
173276283618.5819,0.2657270676070354,-2.4792577196196235
173288508557.4572,0.2564203313382104,2.9686863654826894
173300733496.3325,0.2575561577634752,2.197064054796682
173312958435.2078,0.2679255673271857,1.3735075662702585
173325183374.0831,0.2692809453673607,0.5182842951967778
173337408312.9584,0.26631010885676676,-0.3033152030566294
173349633251.8337,0.2747448021182911,-1.122917995730411
173361858190.7091,0.28074632191134463,-1.9723012587155362
173374083129.5844,0.27714804215182287,-2.8344493325299
173386308068.4597,0.2698402362633819,2.6131780583234385
173398533007.335,0.27046175184281457,1.7928221296678095
173410757946.2103,0.2688876034982707,0.9495590662304114
173422982885.0856,0.25831585384886246,0.11584161875651307
173435207823.9609,0.2535129767454254,-0.6700904672423956
173447432762.8362,0.2628162531447887,-1.4613783424912516
173459657701.7115,0.266943859794334,-2.3173107709309915
173471882640.5868,0.2631318803003558,-3.1385161214276356
173484107579.4621,0.2668009666899629,2.340151636959497
173496332518.3374,0.2734862944906004,1.5017949725357558
173508557457.2127,0.27307765270447065,0.6346474402272164
173520782396.088,0.25910813521276643,-0.19537269541047228
173533007334.9633,0.25540188812290393,-0.972540360951155
173545232273.8386,0.26225262185537057,-1.788715495145864
173557457212.7139,0.26263993927012497,-2.614078960467416
173569682151.5892,0.2654714133096561,2.8650680327432663
173581907090.4645,0.27474636511559614,2.0347591308875765
173594132029.3398,0.27738430730617636,1.1731515656992513
173606356968.2152,0.26985145771486563,0.33298427015554133
173618581907.0905,0.2682294321359341,-0.467162975975342
173630806845.9658,0.2727867619493274,-1.3037598561712413
173643031784.8411,0.272549130999499,-2.153008341349616
173655256723.7164,0.2636116358584568,-2.9805389826297364
173667481662.5917,0.2616391590248853,2.5076681385229724
173679706601.467,0.26993449946216547,1.6880735374040778
173691931540.3423,0.2672508023141894,0.826099240975503
173704156479.2176,0.2617906901273916,0.013075551735239234
173716381418.0929,0.2662359710150332,-0.7849287454346531
173728606356.9682,0.2701779315250176,-1.634704647360829
173740831295.8435,0.26473426459994176,-2.4826845772112995
173753056234.7188,0.25631967738748246,3.0092547788338972
173765281173.5941,0.26312687637833604,2.1893076811278793
173777506112.4694,0.2656468358168653,1.3435178549502758
173789731051.3447,0.2575121199846526,0.5107529776230667
173801955990.22,0.2555710661409749,-0.28174634915364827
173814180929.0953,0.2647294821325768,-1.1069518407459495
173826405867.9706,0.26428794051596743,-1.954155821215638
173838630806.846,0.25517719668913663,-2.77473233175247
173850855745.7213,0.25886235915354866,2.711573238539834
173863080684.5966,0.2640154501109657,1.8772843051974075
173875305623.4719,0.26284196279312694,1.0275485537357356
173887530562.3472,0.25457447034860925,0.20661205452511563
173899755501.2225,0.25736831914025504,-0.5865820098372516
173911980440.0978,0.2620518560890919,-1.435339467969456
173924205378.9731,0.25780501395455313,-2.2739821395245112
173936430317.8484,0.25431166787190085,-3.0770173851903273
173948655256.7237,0.26064764420152825,2.386285587889411
173960880195.599,0.25992214951278214,1.5571077895097114
173973105134.4743,0.256416035960669,0.7404284141071122
173985330073.3496,0.26469724469782385,-0.06464990925560649
173997555012.225,0.2724793939158064,-0.9094533833692874
174009779951.1003,0.2721389844996097,-1.7670686310079706
174022004889.9756,0.26466112819900556,-2.6001025221614835
174034229828.8509,0.2653742583081891,2.883553140629261
174046454767.7262,0.26925650903289544,2.0547280285887912
174058679706.6015,0.271687617103815,1.2137541740959872
174070904645.4768,0.26440621070919534,0.38798153682422964
174083129584.3521,0.26990490788961446,-0.4154507729682121
174095354523.2274,0.2765590828893457,-1.2567273806547676
174107579462.1027,0.2756013961940174,-2.0985371744732695
174119804400.978,0.27346064311559176,-2.925564153407578
174132029339.8533,0.27774157564860774,2.5280688950277344
174144254278.7286,0.27774736226477437,1.672607686533632
174156479217.6039,0.27355728967027065,0.8529951079525295
174168704156.4792,0.27488460573851586,0.028473855423215667
174180929095.3545,0.2781633426561353,-0.824854875092053
174193154034.2298,0.27578309203192297,-1.6775009245080192
174205378973.1051,0.2648713642520533,-2.5023735760840857
174217603911.9804,0.26382343132325287,2.979488737620869
174229828850.8557,0.2651994090340498,2.147221835918881
174242053789.7311,0.2643590856864082,1.3149806951374916
174254278728.6064,0.2615712509049541,0.5105803116273395
174266503667.4817,0.2655890711848763,-0.3080818513634432
174278728606.357,0.2697600813183277,-1.155489199711679
174290953545.2323,0.2622415441334602,-1.990828190279669
174303178484.1076,0.25807059347760347,-2.789448936482216
174315403422.9829,0.26609759269375927,2.6703048646606984
174327628361.8582,0.2670583825349487,1.8276633961459994
174339853300.7335,0.2645048727365455,0.9998508122607516
174352078239.6088,0.2633888605679471,0.1772934038051157
174364303178.4841,0.26545110528915783,-0.6363827860372442
174376528117.3594,0.2646447384542329,-1.4768300431884305
174388753056.2347,0.2592934179905713,-2.287510221612005
174400977995.11,0.26378491554933836,-3.0965080170113035
174413202933.9853,0.26629596924019433,2.3624595184244894
174425427872.8606,0.2659616853254764,1.534430711966817
174437652811.7359,0.26907812480296256,0.728798904770555
174449877750.6112,0.2749655919159485,-0.11017887165237823
174462102689.4865,0.27967209110286667,-0.9763894162358351
174474327628.3619,0.27152168033975305,-1.8130833573826386
174486552567.2372,0.2686185631473921,-2.614055982029388
174498777506.1125,0.27514046000537806,2.8482421963558955
174511002444.9878,0.2738474818406918,2.001379291172471
174523227383.8631,0.2679309239003835,1.1920610364243966
174535452322.7384,0.27225212901537593,0.38277454051466747
174547677261.6137,0.279413222648323,-0.4620190118826979
174559902200.489,0.27389280022155127,-1.300575972012532
174572127139.3643,0.26781882593980794,-2.1163243991840264
174584352078.2396,0.2734389107920953,-2.9295026258868253
174596577017.1149,0.2717993560790073,2.5077298624791338
174608801955.9902,0.2679772543677872,1.6778733082083999
174621026894.8655,0.2665410512551179,0.8783859384272782
174633251833.7408,0.27163747208729516,0.04180659574534869
174645476772.6162,0.26879573958455844,-0.8015605110144591
174657701711.4915,0.259601513045157,-1.6332864178204596
174669926650.3668,0.2616328108675356,-2.413938043040814
174682151589.2421,0.2680748941502579,3.047818313122824
174694376528.1174,0.26784208780704644,2.206467107867734
174706601466.9927,0.2639637797359259,1.3829180731071535
174718826405.868,0.26813822051727815,0.5647439417257438
174731051344.7433,0.2702474683543397,-0.26613409171808666
174743276283.6186,0.26879206393185207,-1.1077871718668182
174755501222.4939,0.2673755290930258,-1.9213761565882481
174767726161.3692,0.2753853774170479,-2.7351356736236774
174779951100.2445,0.2748244566822057,2.6972223309374557
174792176039.1198,0.2698985481738097,1.8684490053573624
174804400977.9951,0.2722827655400283,1.0541020012619073
174816625916.8704,0.27374599087424867,0.21923585923429484
174828850855.7457,0.2723302818639361,-0.6262117447496903
174841075794.621,0.2673761463378226,-1.444106464730802
174853300733.4963,0.26689959616422254,-2.2564763381201467
174865525672.3716,0.2720833980730662,-3.0877061125137493
174877750611.247,0.27325293855864846,2.361607764162589
174889975550.1223,0.26994721616038064,1.5335611046669335
174902200488.9976,0.27597178126123,0.7179743823397068
174914425427.8729,0.2784393107984687,-0.13541862385752979
174926650366.7482,0.272564262177758,-0.97191591016234
174938875305.6235,0.26812007298883894,-1.7980969386459142
174951100244.4988,0.27320256561321793,-2.6186743667811805
174963325183.3741,0.273191019696083,2.820698690336511
174975550122.2494,0.26924921465691043,1.9761740534846612
174987775061.1247,0.2680878692973444,1.178565706343626
175000000000.0,0.2751826010885102,0.344208618580069


==> models/with_balun.csv <==
frequency,magnitude,phase
110000000000.0,0.6334809404538086,-0.3017525162762255
110150000000.0,0.6053205748048317,-0.34149166483762966
110300000000.0,0.6138626385867271,-0.46328865275663617
110450000000.0,0.6117210190645724,-0.5171163898599413
110600000000.0,0.6189623679313382,-0.5580510877491734
110750000000.0,0.6140598611391088,-0.6596372594589868
110900000000.0,0.6215248509457012,-0.706228140395991
111050000000.0,0.6166852736904722,-0.7746234917456897
111200000000.0,0.60672762146476,-0.8336560874496189
111350000000.0,0.6111804349824194,-0.9067012079357093
111500000000.0,0.6202911209696964,-0.9731333494705814
111650000000.0,0.6215822837395886,-1.0440891083540198
111800000000.0,0.6235232492931211,-1.1155665588680082
111950000000.0,0.6317634619117841,-1.1849124642853919
112100000000.0,0.6333556968030506,-1.2603029815376317
112250000000.0,0.6417508069981389,-1.334393214862482
112400000000.0,0.6448262728444126,-1.4118612945029927
112550000000.0,0.649076817679626,-1.4921629091666098
112700000000.0,0.6494472819887651,-1.5671625881795028
112850000000.0,0.652368745316858,-1.6452337361732745
113000000000.0,0.6520730541389097,-1.7246886081591184
113150000000.0,0.6516537997833425,-1.804813243059271
113300000000.0,0.6500415958982336,-1.8832232758724234
113450000000.0,0.6482852609352783,-1.9612005883673194
113600000000.0,0.6449249455783239,-2.0363321400593106
113750000000.0,0.6425447733872833,-2.1112313299293755
113900000000.0,0.6398546487626279,-2.1839740955497624
114050000000.0,0.6381143871598834,-2.254458269130521
114200000000.0,0.6380436288303615,-2.3234685216564626
114350000000.0,0.6390633273081008,-2.3944844429435594
114500000000.0,0.6401966913370083,-2.465652991232917
114650000000.0,0.6420884009325243,-2.5373074634337844
114800000000.0,0.6448270912951938,-2.610387055309296
114950000000.0,0.6463249178018898,-2.685313811890439
115100000000.0,0.647282738504232,-2.7593016355605497
115250000000.0,0.6485355673452323,-2.8322701016586844
115400000000.0,0.6507162981740792,-2.905839387148107
115550000000.0,0.652618556891409,-2.981023385730834
115700000000.0,0.6542288292080742,-3.0573151547653072
115850000000.0,0.6554450023854598,-3.1342564866662745
116000000000.0,0.6556851486646073,3.0719256456904005
116150000000.0,0.6556984849017619,2.995214948910282
116300000000.0,0.6552607052736622,2.917320983622023
116450000000.0,0.6541674316084439,2.8395838823732418
116600000000.0,0.6519557426047866,2.7628114490270677
116750000000.0,0.6495035953423947,2.687403658238072
116900000000.0,0.6467868574245526,2.612891833689378
117050000000.0,0.6451223847071937,2.5399478461487885
117200000000.0,0.6440948958656039,2.4650518990942643
117350000000.0,0.6411274785150813,2.3895596050800565
117500000000.0,0.638480734473727,2.315922973372257
117650000000.0,0.6356864453007629,2.2437367822274594
117800000000.0,0.6337380109011143,2.1733238969786175
117950000000.0,0.6333472864747253,2.1008392559374607
118100000000.0,0.63196585036386,2.0283146210114595
118250000000.0,0.6312609026874487,1.9564399411060178
118400000000.0,0.6305810424373722,1.883693244553941
118550000000.0,0.629825618034027,1.809866013511334
118700000000.0,0.6283494942168137,1.7363918290571798
118850000000.0,0.6266219584899343,1.6637700290324082
119000000000.0,0.6249956981817705,1.5918932454454933
119150000000.0,0.6230134861178557,1.5206159179754322
119300000000.0,0.6223840689155933,1.4509904817001946
119450000000.0,0.622363931134385,1.3802342110245587
119600000000.0,0.6222127036056175,1.3072731672410287
119750000000.0,0.6210582017980133,1.2352965001623686
119900000000.0,0.6201849768479158,1.1640333627423403
120050000000.0,0.619033515760535,1.0934614788507961
120200000000.0,0.6183821133286126,1.0231459224832682
120350000000.0,0.618401217700418,0.9528718366309524
120500000000.0,0.6185600439602075,0.8823213820475042
120650000000.0,0.6193614413809964,0.8118254370346938
120800000000.0,0.6200215493436249,0.7397482168888694
120950000000.0,0.6212191762503924,0.6691024768636178
121100000000.0,0.6231475482642815,0.5958497170000653
121250000000.0,0.6238918837288131,0.5185553530471172
121400000000.0,0.622208503314398,0.4430748740170512
121550000000.0,0.620044766458098,0.36935599949462117
121700000000.0,0.6183371022624694,0.29883595150553993
121850000000.0,0.6180416618945395,0.225652394130359
122000000000.0,0.615971560885071,0.15333720126503916
122150000000.0,0.6152282026954626,0.08328783594630831
122300000000.0,0.6149008133222853,0.010968978897566008
122450000000.0,0.6139469213525598,-0.06204466097185589
122600000000.0,0.6120096818988555,-0.13376196582756325
122750000000.0,0.6101186680411957,-0.20191959051697922
122900000000.0,0.6108990032409812,-0.267923323860679
123050000000.0,0.6143204219132323,-0.33832157942184676
123200000000.0,0.6163030176634636,-0.4131611846248837
123350000000.0,0.6160890609951163,-0.48661118167909806
123500000000.0,0.6169811757147179,-0.55962456032399
123650000000.0,0.6174013219863029,-0.6337296782008337
123800000000.0,0.6176448716251154,-0.7068933194316915
123950000000.0,0.6176727790453361,-0.7815651308600085
124100000000.0,0.6164616434179342,-0.858315235580436
124250000000.0,0.61242962853437,-0.9318482936302154
124400000000.0,0.6089840586945766,-0.9993277988833389
124550000000.0,0.60885187345535,-1.0655641597712593
124700000000.0,0.6096369284427218,-1.1335947955842547
124850000000.0,0.6114597244298147,-1.2019909169810477
125000000000.0,0.6136484953034796,-1.2722789445297644
125150000000.0,0.6159866899359038,-1.3446310696862251
125300000000.0,0.6175056852028336,-1.4171635254728796
125450000000.0,0.6186941310726228,-1.4890680767990696
125600000000.0,0.6208818108632672,-1.5612966967025856
125750000000.0,0.6223587421335737,-1.6353543496140721
125900000000.0,0.62311059789815,-1.7095190314184465
126050000000.0,0.6237596582890488,-1.7833420163389062
126200000000.0,0.6242250391677012,-1.8571959692880637
126350000000.0,0.6241010185758521,-1.9313473788355144
126500000000.0,0.6234563570913049,-2.0034741208618523
126650000000.0,0.624234017084553,-2.07517815731518
126800000000.0,0.6257735137616636,-2.148771292661788
126950000000.0,0.6266669261807652,-2.2235425865364196
127100000000.0,0.6274158979858048,-2.2983679690592336
127250000000.0,0.6270754939772326,-2.3754063884933916
127400000000.0,0.6256430989577252,-2.4507750562493817
127550000000.0,0.6244475474184431,-2.527307333817168
127700000000.0,0.6207673696223511,-2.60308497573693
127850000000.0,0.6173796324687387,-2.674474706009629
128000000000.0,0.6154284201250753,-2.7446166062979334
128150000000.0,0.6145424537171938,-2.8153154318236058
128300000000.00002,0.6137925815339863,-2.8867576978602734
128449999999.99998,0.6133985466589252,-2.959142042092638
128600000000.0,0.6132840242650441,-3.0310170567393224
128750000000.0,0.6132759861595435,-3.103106215478689
128900000000.0,0.6144568315679567,3.107886726335954
129050000000.00002,0.616622396126978,3.032616685746046
129199999999.99998,0.6162271407073349,2.954049396519125
129350000000.0,0.6131853621237667,2.8755681794835533
129500000000.0,0.6081578272121344,2.7991296646251116
129650000000.0,0.6022971919796525,2.7278445912522806
129800000000.00002,0.5983466239271606,2.6609315919001824
129949999999.99998,0.5963119325201627,2.5933771516163753
130100000000.0,0.5939286771009492,2.525525105069818
130250000000.0,0.5915590943427992,2.4590620286097136
130400000000.0,0.5904298428163549,2.3925864137382047
130550000000.00002,0.5887467245885275,2.3277008673846233
130699999999.99998,0.5880040794247686,2.26550539077382
130850000000.0,0.5900719540183031,2.2033919898517405
131000000000.0,0.5928276692573693,2.1387528867593883
131150000000.0,0.5952903716570733,2.073640056177114
131300000000.00002,0.5999542655576655,2.0098322537876503
131449999999.99998,0.6057553874735594,1.9412144304557626
131600000000.0,0.6110991406238441,1.870661700632699
131750000000.0,0.6161753685407386,1.7988074122129238
131900000000.0,0.6213245459727341,1.7252952468215637
132050000000.00002,0.6258075456348575,1.6499522745947428
132199999999.99998,0.6293264287023228,1.5748673731828515
132350000000.0,0.6323446736721875,1.499502335568034
132500000000.0,0.6351276302171436,1.423895287579907
132650000000.0,0.638299053948789,1.347761814383603
132800000000.00002,0.6409729711953746,1.2698620618436665
132949999999.99998,0.6428312743035713,1.192998836813191
133100000000.0,0.6445427152426471,1.1153066910724925
133250000000.0,0.6463221921499841,1.0377025820439436
133400000000.0,0.6469931163137812,0.9600453318985102
133550000000.00002,0.6471219001750435,0.8825602782477202
133699999999.99998,0.6470155000634563,0.80589759089704
133850000000.0,0.6465718961427028,0.7298682399656423
134000000000.0,0.6460170788525517,0.6539861940462514
134150000000.0,0.6451894051107671,0.5792527808805664
134300000000.00002,0.644883099081672,0.5058281659621168
134449999999.99998,0.6447827757267439,0.43219225700897873
134600000000.0,0.6440549619319288,0.35796052608289536
134750000000.0,0.6431155941559238,0.28581193372501673
134900000000.0,0.6439082260581817,0.21416822264950902
135050000000.00002,0.6453633668750899,0.14086301289405384
135199999999.99998,0.6453533192710565,0.06766078464318831
135350000000.0,0.6461487531175888,-0.003959522452695772
135500000000.0,0.647679894850744,-0.07706396425215396
135650000000.0,0.6491711710712028,-0.15214475872741268
135800000000.00002,0.6498784835544266,-0.22799766843245753
135949999999.99998,0.6497985230488403,-0.30318201529080946
136100000000.0,0.6498480881800782,-0.3768152824958242
136250000000.0,0.6492669052519324,-0.45130891283038777
136400000000.0,0.6485323352421747,-0.5249044644233822
136550000000.00002,0.6487370401645136,-0.5979557689187263
136699999999.99998,0.6497316213040712,-0.6710048839041174
136850000000.0,0.6504767270098777,-0.7447864364169868
137000000000.0,0.6509175449223503,-0.8177985236721307
137150000000.0,0.6521410170936358,-0.891438448937961
137300000000.00002,0.6541715343975859,-0.965676049694847
137450000000.0,0.6557592962720802,-1.0412591667397169
137600000000.0,0.6571095467705396,-1.1167549396404826
137750000000.0,0.6594537262053469,-1.1929271237823396
137900000000.0,0.6613686919531163,-1.2710587454896731
138050000000.0,0.6613578318897887,-1.3486158072163437
138200000000.0,0.6616215485261188,-1.4262635880030774
138350000000.0,0.6619013687281912,-1.5025151271467094
138500000000.0,0.662367971397243,-1.5792881640005816
138650000000.0,0.6618352168453909,-1.6565418646757002
138800000000.0,0.6609441508612666,-1.733091947170187
138950000000.0,0.6599356441494069,-1.8092347898149295
139100000000.0,0.6589972427746678,-1.8856303403813626
139250000000.0,0.6573247254172933,-1.9601279591662961
139400000000.0,0.6560073404879582,-2.0330288433883754
139550000000.0,0.6556921327125602,-2.1052468902243393
139700000000.0,0.6563494938264893,-2.178573416323825
139850000000.0,0.656805602068456,-2.2527369451081145
140000000000.0,0.6575469549943254,-2.326738108377288
140150000000.0,0.659217631722372,-2.4011507833994474
140300000000.0,0.6610423947134528,-2.4766135667865057
140450000000.0,0.662266677657215,-2.5538717343984323
140600000000.0,0.6627154810648195,-2.6317289042572045
140750000000.0,0.6635727090488244,-2.7104098211813326
140900000000.0,0.6631454386161598,-2.7898072858233998
141050000000.0,0.6619641580352107,-2.8687424743248395
141200000000.0,0.6603846290483494,-2.947740755984682
141350000000.0,0.6581337486644373,-3.026924793556773
141500000000.0,0.6548571101863706,-3.105760598322545
141650000000.0,0.6510124682721333,3.0999091929427633
141800000000.0,0.64728688493938,3.0225210294505596
141950000000.0,0.6425999440227123,2.9461928585303356
142100000000.0,0.6381323115003149,2.8712891014572106
142250000000.0,0.6332242715570419,2.7974574917094914
142400000000.0,0.6289738520839675,2.7254971447485703
142550000000.0,0.6253468614648989,2.6540231666966685
142700000000.0,0.6210137366813688,2.583882223338141
142850000000.0,0.6176877145281219,2.516718320289116
143000000000.0,0.6170243246194003,2.4492583412191467
143150000000.0,0.6172614164306677,2.379341879050167
143300000000.0,0.6168400212464069,2.3088987485187547
143450000000.0,0.615806479853919,2.2406502839450555
143600000000.0,0.6164696308687089,2.173327010904761
143750000000.0,0.6189783763346178,2.1032170621389534
143900000000.0,0.6209773195707388,2.0324235620513393
144050000000.0,0.6234745617171612,1.9621768031951106
144200000000.0,0.6271375170345517,1.8902741505342824
144350000000.0,0.6308421727750483,1.8158645488382887
144500000000.0,0.6334331950014955,1.7401995828707555
144650000000.0,0.6348918100936131,1.6652978649574066
144800000000.0,0.6372147749563072,1.589842310170021
144950000000.0,0.6385944515610864,1.5130499696141804
145100000000.0,0.6390692638532921,1.436787069481256
145250000000.0,0.6376713493244661,1.3641488397752652
145400000000.0,0.6387492503974699,1.2899825061430057
145550000000.0,0.639266316239674,1.2156661243594626
145700000000.0,0.639320876314884,1.139046348699879
145850000000.0,0.6391212943495964,1.0647623206667916
146000000000.0,0.6395289910345556,0.9919047750405532
146150000000.0,0.6415311551135288,0.917663920854985
146300000000.0,0.6426483655427533,0.8409330685378371
146450000000.0,0.6423497551198649,0.7658710473478906
146600000000.0,0.6423875683505853,0.6926129203231789
146750000000.0,0.6445912883040134,0.6164495088349333
146900000000.0,0.6434349936642908,0.5397402904428973
147050000000.0,0.6419851919329411,0.4676047984312007
147200000000.0,0.6440140911250131,0.3940646359196023
147350000000.0,0.6464402184569745,0.31740776612598226
147500000000.0,0.647413014141545,0.23823465849300338
147650000000.0,0.6479203164646051,0.16120984142170944
147800000000.0,0.6488170106519318,0.08456767756527203
147950000000.0,0.6497762489334424,0.0042977976200873754
148100000000.0,0.6490610061101625,-0.0766095530733139
148250000000.0,0.6470497856621165,-0.155780635171115
148400000000.0,0.6463877521110156,-0.23214863441495406
148550000000.0,0.6463103450023442,-0.30847185053308757
148700000000.0,0.645171831662489,-0.38508331197717566
148850000000.0,0.6437860672693004,-0.4603199914718267
149000000000.0,0.6431855686478086,-0.5347556489079742
149150000000.0,0.6430444485410257,-0.6088191416089287
149300000000.0,0.6431607304319218,-0.6828142273992406
149450000000.0,0.64335820053302,-0.7564178305889826
149600000000.0,0.6441127073996349,-0.8304745468817557
149750000000.0,0.6457031758440852,-0.9035934867660479
149900000000.0,0.647811255420351,-0.9790930936435871
150050000000.0,0.648793164579834,-1.0566144071035233
150200000000.0,0.6488113064152691,-1.131594227846157
150350000000.0,0.6506550547346934,-1.2076286016804858
150500000000.0,0.6527125563108183,-1.2859262407197918
150650000000.0,0.6522231755207522,-1.3659433694107002
150800000000.0,0.6507642038125483,-1.4427290430349509
150950000000.0,0.6509264858011233,-1.51928931543858
151100000000.0,0.6506250248133699,-1.5960143622449607
151250000000.0,0.6494938271027395,-1.6745805244029797
151400000000.0,0.6472425084438936,-1.752748477565926
151550000000.0,0.6454455088305775,-1.8290308163065483
151700000000.0,0.6442895066211738,-1.905469994267029
151850000000.0,0.6431323166085824,-1.9815143421940384
152000000000.0,0.6412371312399515,-2.056649845266207
152150000000.0,0.6405366484175491,-2.1308276560491697
152300000000.0,0.6405116789122031,-2.20627538285046
152450000000.0,0.6403412179982542,-2.28246053211243
152600000000.0,0.6401122333514407,-2.358292679173931
152750000000.0,0.6408426326333718,-2.4328389452509382
152900000000.0,0.6420781626476078,-2.509145992271651
153050000000.0,0.6433856139308773,-2.5880080593502894
153200000000.0,0.643629048773355,-2.6658242390360583
153350000000.0,0.6440943615302509,-2.7440121022714647
153500000000.0,0.6438471436060517,-2.8223393913069854
153650000000.0,0.6429421694000392,-2.901794623092097
153800000000.0,0.6412816280181257,-2.9794675345011
153950000000.0,0.6400896599542272,-3.057226910466915
154100000000.0,0.6383746971582147,-3.13461234815611
154250000000.0,0.6360375684551913,3.0720932542283608
154400000000.0,0.634299103497725,2.997663585344367
154550000000.0,0.63338395314652,2.9224372365650177
154700000000.0,0.6322127094266418,2.846563273076833
154850000000.0,0.6310161734164058,2.769976848368665
155000000000.0,0.6290977795354117,2.694569749397762
155150000000.0,0.627711541700042,2.6210200195802438
155300000000.0,0.6272368725932222,2.545827864734904
155450000000.0,0.6261369798965184,2.4694348462058615
155600000000.0,0.6251671653834648,2.394337140615403
155750000000.0,0.62510169480016,2.3204938193478997
155900000000.0,0.6257398697333965,2.244896184889254
156050000000.0,0.6250646137597026,2.1672194130148457
156200000000.0,0.6235255514996357,2.0909260088994914
156350000000.0,0.6231501096659591,2.015009522113087
156500000000.0,0.6235897012779674,1.937704994124286
156650000000.0,0.6234471695564648,1.8603106246715635
156800000000.0,0.621642638305075,1.7826769318468056
156950000000.0,0.6204328968977164,1.7063338712846106
157100000000.0,0.6199288225269824,1.6284766872240306
157250000000.0,0.6187714411478872,1.5503789339857557
157400000000.0,0.6169680298742697,1.4742007830903683
157550000000.0,0.6154894863066671,1.4002446567692788
157700000000.0,0.6145810240528773,1.3264208412059526
157850000000.0,0.6147539048140598,1.2502378731487847
158000000000.0,0.613843803948485,1.1725941759875707
158150000000.0,0.6129059384628581,1.097011766655812
158300000000.0,0.6126962681123348,1.0230174128423188
158450000000.0,0.6133688952015304,0.9485142242377309
158600000000.0,0.6137191978268801,0.8700657249223066
158750000000.0,0.6129928422966769,0.7908279164228712
158900000000.0,0.6117209349001225,0.7141857960087076
159050000000.0,0.6116655712105685,0.6383672242457595
159200000000.0,0.610869490884807,0.5608042621491239
159350000000.0,0.6082939969606181,0.48351664837716973
159500000000.0,0.6053864006777193,0.40791092794788947
159650000000.0,0.604668249467104,0.3334698692608216
159800000000.0,0.6042700088885674,0.25640421695155263
159950000000.0,0.6025021952154397,0.1795903122781769
160100000000.0,0.5993508929177669,0.10483297019461901
160250000000.0,0.5980996911663882,0.03142265595572367
160400000000.0,0.5973971116109568,-0.04551592563499697
160550000000.0,0.5951638705217107,-0.1231084491589937
160700000000.0,0.5926513717350667,-0.19637429166030787
160850000000.0,0.5908285606041944,-0.26925270809586527
161000000000.0,0.5902096095257405,-0.3433328542576061
161150000000.0,0.5892947257132057,-0.4194359259559225
161300000000.0,0.5872068516428548,-0.4971564974850747
161450000000.0,0.584311378074499,-0.5725065286491916
161600000000.0,0.5825005466484457,-0.6441679016617162
161750000000.0,0.5817064081479201,-0.7175719003167335
161900000000.0,0.5797278761949197,-0.7927068454174444
162050000000.0,0.5781632972519489,-0.8645022516549146
162200000000.0,0.5789786872226396,-0.9353625858736042
162350000000.0,0.5816825481917522,-1.009439450582092
162500000000.0,0.5838131533883053,-1.086120647029392
162650000000.0,0.5849305673992372,-1.163370632297176
162800000000.0,0.5868583816549694,-1.241016493263763
162950000000.0,0.5886974855622044,-1.321687093570172
163100000000.0,0.5888104899210567,-1.4046856563290315
163250000000.0,0.5864598923788386,-1.485383097026836
163400000000.0,0.5849896599937887,-1.5622671952948783
163550000000.0,0.5839484052110505,-1.6420896339364779
163700000000.0,0.581399244766231,-1.7219521086599157
163850000000.0,0.5775818095427776,-1.799488227936531
164000000000.0,0.5741875475933136,-1.8708654227646724
164150000000.0,0.5717202446776829,-1.9445144828123329
164300000000.0,0.5691224070560715,-2.0170655482664612
164450000000.0,0.567039360455218,-2.092884372788766
164600000000.0,0.5633244824835413,-2.163520175454596
164750000000.0,0.559635156388701,-2.230970464293267
164900000000.0,0.560780578707677,-2.2987406107335735
165050000000.0,0.5597913745890957,-2.3682225172486993
165200000000.0,0.5583141096824599,-2.439691011459316
165350000000.0,0.560100674852131,-2.5089581839364063
165500000000.0,0.561765766861629,-2.5780558247900336
165650000000.0,0.5626327244521454,-2.650351626430285
165800000000.0,0.5643243014807544,-2.7248878652252335
165950000000.0,0.5663382512231683,-2.798648341034773
166100000000.0,0.5706186274154523,-2.8756438276209826
166250000000.0,0.5716260079827847,-2.9596162125260888
166400000000.0,0.5758446872552241,-3.040989668404193
166550000000.0,0.5784503373732337,-3.1149939615419155
166700000000.0,0.5739203144624813,3.071718672414645
166850000000.0,0.5744438334253295,2.994642906648424
167000000000.0,0.5705073328965469,2.915749716450113
167150000000.0,0.5625002361371744,2.841290280705356
167300000000.0,0.5715636291945617,2.7480873605135847
167450000000.0,0.5725319397649674,2.6748518633425156
167600000000.0,0.5607379191636904,2.603024358194085
167750000000.0,0.5785171583235409,2.519178086437987
167900000000.0,0.5733135524600576,2.4295414258862613
168050000000.0,0.5516366295024349,2.334128349163494
168200000000.0,0.5736683414964049,2.3040207811000015
168350000000.0,0.5471504852362038,2.2394799579073683
168500000000.0,0.49872993227141305,2.206347086317782
168650000000.0,0.5679983868815944,2.1471294792411917
168800000000.0,0.6006155871460166,1.9893715257126359
168950000000.0,0.937603770110645,2.2810662789343303
169100000000.0,0.5215788640660093,1.961690775354613
169250000000.0,0.5114679828285271,1.8329085903870648
169400000000.0,0.6583171905715804,1.7822342357165915
169550000000.0,0.5374601714162007,1.5176189202318977
169700000000.0,0.5625802739053085,1.4492890801792992
169850000000.0,0.528674543211847,1.3254215230286992
170000000000.0,0.5796615067603113,1.6685665593423002


==> models/without_balun.csv <==
frequency,magnitude,phase
110000000000.0,0.727489680596703,0.9616493388782598
110150000000.0,0.7096973136112736,0.9394831499522871
110300000000.0,0.7292570525971148,0.8404762484748382
110450000000.0,0.7298699998630008,0.7770543210779889
110600000000.0,0.7419741928432444,0.7258868331622603
110750000000.0,0.7351200124406252,0.638913831622006
110900000000.0,0.7414433916318348,0.6049834391296433
111050000000.0,0.7378705613741692,0.5413537694642748
111200000000.0,0.7277741291174628,0.4885316841364664
111350000000.0,0.732933358708826,0.42099993907814043
111500000000.0,0.7423137104650324,0.35990454768914454
111650000000.0,0.7467394651044483,0.29592667761382796
111800000000.0,0.751578246024237,0.2299221316566306
111950000000.0,0.7646269408817801,0.16354661567866247
112100000000.0,0.7689028319475562,0.0890816438584954
112250000000.0,0.7810610438606985,0.018077351240883645
112400000000.0,0.7854808346179126,-0.055818891699303444
112550000000.0,0.7921620131579781,-0.1323592211151108
112700000000.0,0.7936069565614884,-0.20362878302309584
112850000000.0,0.7977745599862891,-0.2785158140218124
113000000000.0,0.7975274034758548,-0.3537148212941654
113150000000.0,0.7973413048845319,-0.4285359895629236
113300000000.0,0.7959744633202008,-0.5004892113452741
113450000000.0,0.7946589245087697,-0.572542046852506
113600000000.0,0.7927533512227861,-0.6414145324763647
113750000000.0,0.7926474559583825,-0.7116237147836951
113900000000.0,0.7924907303289452,-0.7804377468798666
114050000000.0,0.7920573249030493,-0.848150201008042
114200000000.0,0.7941588173507724,-0.9153857432387086
114350000000.0,0.7982290335130541,-0.9850715236283167
114500000000.0,0.8016815059376555,-1.0551456596704816
114650000000.0,0.8042534433008754,-1.1255661470308123
114800000000.0,0.8071975751260757,-1.1970352960637003
114950000000.0,0.8081077424799687,-1.2712214324715452
115100000000.0,0.808287801635804,-1.343933970775461
115250000000.0,0.809204181798363,-1.4133933165608257
115400000000.0,0.8113741819920869,-1.483553313198599
115550000000.0,0.812414096076262,-1.5565183819418982
115700000000.0,0.8124787470786274,-1.6305416219512634
115850000000.0,0.8127875251351765,-1.7041439799914901
116000000000.0,0.8124392162054069,-1.7779471987620281
116150000000.0,0.8098215231260377,-1.8506557288773302
116300000000.0,0.8064779112415262,-1.9246304075829577
116450000000.0,0.8024646681332863,-1.9984890386175411
116600000000.0,0.796998703512664,-2.0704161115978668
116750000000.0,0.7918910811860809,-2.139995354200609
116900000000.0,0.7866163723637073,-2.208128605294097
117050000000.0,0.7820121314334488,-2.2746244565784077
117200000000.0,0.7784958234181621,-2.3427219428243617
117350000000.0,0.7735713039228796,-2.4113425315392476
117500000000.0,0.7695791726163026,-2.477999396891633
117650000000.0,0.7665127331594432,-2.5423273560007416
117800000000.0,0.7641806800791755,-2.6072680364090246
117950000000.0,0.7619281550377035,-2.6753101840282163
118100000000.0,0.7582478949358987,-2.7426968982099553
118250000000.0,0.7562861052811723,-2.808593903615661
118400000000.0,0.7545998301825694,-2.8746494999456753
118550000000.0,0.7525594223257807,-2.940875543327161
118700000000.0,0.7495919970852081,-3.0064584839166923
118850000000.0,0.7470100777876578,-3.072594488015269
119000000000.0,0.74472186339037,-3.137865148057382
119150000000.0,0.743768288661996,3.0813665148174905
119300000000.0,0.7442583725459849,3.0180218350714534
119450000000.0,0.7429081290215596,2.9521383974068915
119600000000.0,0.7414634289024553,2.8854437368261303
119750000000.0,0.7406227113470455,2.8203412877102023
119900000000.0,0.7406231020930553,2.755729990205325
120050000000.0,0.7398999498342284,2.692444407645585
120200000000.0,0.7397898945690431,2.6293742042679966
120350000000.0,0.7409075948961876,2.5650528069204848
120500000000.0,0.742886015130039,2.500287979531917
120650000000.0,0.7452859315322142,2.4351607319402224
120800000000.0,0.7476509837088731,2.3678041103514187
120950000000.0,0.7489784674238562,2.300205941949597
121100000000.0,0.7505846575661083,2.2303562742928604
121250000000.0,0.7509427817659965,2.1573618013320783
121400000000.0,0.7480181367366988,2.0878111865772446
121550000000.0,0.7439171022068574,2.020210162329945
121700000000.0,0.740694941383073,1.9559786289594352
121850000000.0,0.7393433524446162,1.889479877274633
122000000000.0,0.7362422883408577,1.8240790273122747
122150000000.0,0.7347025097375036,1.7608668370398755
122300000000.0,0.7333171366015812,1.6958559361742167
122450000000.0,0.730844798420603,1.6301612341313212
122600000000.0,0.7279565863570429,1.5671654520550427
122750000000.0,0.7260458762950076,1.5093161894567386
122900000000.0,0.7283992911934067,1.4530250227992116
123050000000.0,0.7341200095792514,1.3911867169428127
123200000000.0,0.7391075284306811,1.3230150242415664
123350000000.0,0.7413159710938476,1.2564128232675802
123500000000.0,0.7443336817608077,1.1902140429113133
123650000000.0,0.7466501105051929,1.122170966979725
123800000000.0,0.7485185738352814,1.0548089339766946
123950000000.0,0.7499186856884046,0.9869617125775323
124100000000.0,0.7501378938063025,0.917851347315732
124250000000.0,0.7477994894786569,0.8520950466095233
124400000000.0,0.747184734029297,0.7904386647182259
124550000000.0,0.7509952331437364,0.7272223365617289
124700000000.0,0.7548044302592005,0.6614357565695959
124850000000.0,0.7582975261858392,0.5952172357437894
125000000000.0,0.7612992059482702,0.5273289572621755
125150000000.0,0.7635906591455773,0.45650397312237695
125300000000.0,0.7638020538658277,0.3868784696369297
125450000000.0,0.7635041440341264,0.32048650495574915
125600000000.0,0.7644827033740381,0.25455787683677783
125750000000.0,0.7654120829861178,0.18654451826343327
125900000000.0,0.7661773717411594,0.11894298116217605
126050000000.0,0.7668373903680709,0.053160537108827115
126200000000.0,0.7681603896621814,-0.012311908261385144
126350000000.0,0.7697872156443067,-0.07891287227276836
126500000000.0,0.7717190910678339,-0.14412500946973897
126650000000.0,0.7759058601734166,-0.21001625538465565
126800000000.0,0.7812699270709099,-0.2791507034215139
126950000000.0,0.7845095296938245,-0.350919717116974
127100000000.0,0.7870263121530006,-0.4236915279150428
127250000000.0,0.7887320226504989,-0.4977940828220218
127400000000.0,0.7883723042545232,-0.5708837907582454
127550000000.0,0.7869947245810571,-0.6441742909135602
127700000000.0,0.7828222206286868,-0.7174900191765848
127850000000.0,0.7793380066282021,-0.7868588678479297
128000000000.0,0.7769160370036873,-0.8556155295354277
128150000000.0,0.775171630908765,-0.9239521212894659
128300000000.00002,0.7727265655533928,-0.9924235359136063
128449999999.99998,0.7706001180574974,-1.0621135263389705
128600000000.0,0.7687013746962414,-1.1312501208453118
128750000000.0,0.7677113873229238,-1.199384522373376
128900000000.0,0.7678716306800334,-1.2678075200543828
129050000000.00002,0.768256139389051,-1.339845628292297
129199999999.99998,0.7650837133852343,-1.4141613010873104
129350000000.0,0.759698912361135,-1.4878729068101693
129500000000.0,0.7520942442565935,-1.558967768089407
129650000000.0,0.7428609482726547,-1.6247025947756646
129800000000.00002,0.7362453384347182,-1.686168902531119
129949999999.99998,0.7323461183092405,-1.7487866304191682
130100000000.0,0.7279083821117082,-1.8108210123765116
130250000000.0,0.7230068992475923,-1.8702921947548703
130400000000.0,0.7196966097229166,-1.928808114939868
130550000000.00002,0.7168355929897801,-1.9866762853601243
130699999999.99998,0.715712633358321,-2.0417904437901364
130850000000.0,0.7183253803017946,-2.095055895811902
131000000000.0,0.7220770401043514,-2.1511556434045933
131150000000.0,0.7258938107542106,-2.21030181786788
131300000000.00002,0.7326714573677149,-2.2684748787574383
131449999999.99998,0.7409419132788131,-2.3293027784581857
131600000000.0,0.7490166274885233,-2.3922497746932567
131750000000.0,0.7569045728525042,-2.4591292991170874
131900000000.0,0.7649128798289303,-2.5281475559003854
132050000000.00002,0.7729063222814356,-2.598683749064293
132199999999.99998,0.7796780719943426,-2.66927673478016
132350000000.0,0.7840956051495456,-2.74255363458955
132500000000.0,0.7879815367749301,-2.8162485965509574
132650000000.0,0.7930792155061333,-2.8897042180456576
132800000000.00002,0.7971727345365375,-2.964782296672125
132949999999.99998,0.7975951957723987,-3.0399552384072788
133100000000.0,0.797607426624206,-3.115567663369561
133250000000.0,0.7993625489110092,3.0934196164578953
133400000000.0,0.7999318177642756,3.019563673805019
133550000000.00002,0.7974063341617603,2.9455501696882633
133699999999.99998,0.7948065150065957,2.8721648118379814
133850000000.0,0.7934194480747111,2.8009587542077203
134000000000.0,0.792100294125499,2.7294860006667823
134150000000.0,0.788201149796915,2.659967328122067
134300000000.00002,0.7849385195560702,2.5916615910302663
134449999999.99998,0.7850886319567798,2.523689749815508
134600000000.0,0.7845112654773957,2.454685456800462
134750000000.0,0.7817378456291215,2.3887218544737077
134900000000.0,0.7809882666508943,2.323034176420804
135050000000.00002,0.7838316083553691,2.2539585733025618
135199999999.99998,0.7847492303642299,2.1846448310559397
135350000000.0,0.7834083344605732,2.1183745750845713
135500000000.0,0.7827111261943206,2.050465149619101
135650000000.0,0.785845167340583,1.9800770692083436
135800000000.00002,0.7876983138784798,1.9087219312247137
135949999999.99998,0.7862179072371466,1.8384018750560607
136100000000.0,0.784459676212791,1.7699051220306838
136250000000.0,0.784132943159329,1.6980886339572754
136400000000.0,0.7835436615437208,1.6274186648977924
136550000000.00002,0.7815441036720304,1.5592088988865076
136699999999.99998,0.7802828220028278,1.491336913815775
136850000000.0,0.7800144887294725,1.420195799703045
137000000000.0,0.7794600971828628,1.3503138090144426
137150000000.0,0.7780050098583802,1.2831132622828474
137300000000.00002,0.7776945453025754,1.215576638333895
137450000000.0,0.7790803411088434,1.1441157794077788
137600000000.0,0.780498164993002,1.0728569921299522
137750000000.0,0.7812080318204009,1.0036622951282337
137900000000.0,0.7815411039607677,0.9324060882284655
138050000000.0,0.7816606216078815,0.8596023488323538
138200000000.0,0.7820808133847983,0.7863508454526752
138350000000.0,0.7810028840483999,0.7153025397421359
138500000000.0,0.7800155044746757,0.6436560314381142
138650000000.0,0.7786851009530299,0.569984786378242
138800000000.0,0.776836650077849,0.497000059689714
138950000000.0,0.7740735433433446,0.42662444335582084
139100000000.0,0.7713019472702575,0.3561388751056539
139250000000.0,0.7685890284875763,0.28538940564431503
139400000000.0,0.7660367524618668,0.21622717697148572
139550000000.0,0.7639229275443329,0.14899977707600517
139700000000.0,0.7628127561222338,0.08077316938865704
139850000000.0,0.7615117810754335,0.0109292308801145
140000000000.0,0.7604884649703507,-0.05865272243482937
140150000000.0,0.7595400070457995,-0.1275429292945653
140300000000.0,0.7586296068952136,-0.19730321736885048
140450000000.0,0.7578157054013799,-0.26861793456267424
140600000000.0,0.7561064869136848,-0.34030401794241616
140750000000.0,0.7551340147977762,-0.4125757438849241
140900000000.0,0.7526359055425077,-0.48534564691002374
141050000000.0,0.748799919962727,-0.5568051829381064
141200000000.0,0.7448042952834069,-0.6282083109891783
141350000000.0,0.7418008599255829,-0.7001700040696703
141500000000.0,0.7379275643608845,-0.7718454328398034
141650000000.0,0.7324205905573546,-0.8421194495485237
141800000000.0,0.7272817096611366,-0.9125936665722061
141950000000.0,0.7220467759386296,-0.9828177434900899
142100000000.0,0.717143327409339,-1.051804058920319
142250000000.0,0.7108281200427852,-1.1191178000525897
142400000000.0,0.705099354436287,-1.184847092631575
142550000000.0,0.7010040171016839,-1.2508666992201083
142700000000.0,0.696087289770187,-1.3158778051437805
142850000000.0,0.6913657774629183,-1.3759718537104637
143000000000.0,0.689428745571001,-1.4370390755152396
143150000000.0,0.6903377202363061,-1.5036846385875808
143300000000.0,0.6901098903240513,-1.5706373958110635
143450000000.0,0.6863116379565013,-1.6326005185508066
143600000000.0,0.6842836197697819,-1.6934502731158259
143750000000.0,0.68701917502255,-1.7588155688034393
143900000000.0,0.6889648739678379,-1.8247153498691926
144050000000.0,0.688825105254906,-1.8873744162000714
144200000000.0,0.6899188604602674,-1.9515024526388274
144350000000.0,0.6941507209771026,-2.0200193717253283
144500000000.0,0.6971817555395137,-2.0894283113839425
144650000000.0,0.6970225831970716,-2.1558471164222164
144800000000.0,0.6978050872995158,-2.222820328053756
144950000000.0,0.7008450279263567,-2.2951673199211617
145100000000.0,0.7029213705039287,-2.366758117057842
145250000000.0,0.6991729138345224,-2.4319138051016442
145400000000.0,0.6984122614306114,-2.4984241731959664
145550000000.0,0.701212020581427,-2.567790492561787
145700000000.0,0.7036725739053951,-2.640162105416921
145850000000.0,0.7002395591707445,-2.7074590643581162
146000000000.0,0.697295372861221,-2.7732825049433143
146150000000.0,0.7006437266465316,-2.841940867788425
146300000000.0,0.7030875197570214,-2.912821199675916
146450000000.0,0.700201883159683,-2.9810526417679704
146600000000.0,0.6976420594706003,-3.0477533844500186
146750000000.0,0.7013038034313218,-3.118174461413106
146900000000.0,0.7011359881459645,3.0938576832664757
147050000000.0,0.6967808051735123,3.0285886165276166
147200000000.0,0.6961166532673845,2.9623272551072253
147350000000.0,0.6997883654464955,2.8915874913536923
147500000000.0,0.7021688990639656,2.818665658414323
147650000000.0,0.7004254398069757,2.749052535769135
147800000000.0,0.6993915297541712,2.6795417527285585
147950000000.0,0.7026575170843367,2.606362186640108
148100000000.0,0.7042663918467045,2.5321282834990684
148250000000.0,0.7005383011200466,2.4576536323186544
148400000000.0,0.6980208696204133,2.3856685195572034
148550000000.0,0.698725052539223,2.3153052357215516
148700000000.0,0.6981480892984078,2.244651604212912
148850000000.0,0.6944095090427561,2.1735988599703995
149000000000.0,0.6913115078559643,2.1031098168810396
149150000000.0,0.6904931889489727,2.035468060101847
149300000000.0,0.6899407045586586,1.968055693149088
149450000000.0,0.6874283374565978,1.9002695689124613
149600000000.0,0.685584596917914,1.8318992487289796
149750000000.0,0.6868863191247261,1.7666266250103866
149900000000.0,0.6887786590577519,1.6990494929976503
150050000000.0,0.6878681937485631,1.6275501590992494
150200000000.0,0.6857786471584585,1.5583286367884972
150350000000.0,0.6870022062479682,1.4923358194692602
150500000000.0,0.6883504092415536,1.4243046899047842
150650000000.0,0.6869401196306862,1.351328105364139
150800000000.0,0.6844904464890958,1.281630975158627
150950000000.0,0.6845975957405948,1.2144620377685555
151100000000.0,0.6839859199394217,1.146962731356833
151250000000.0,0.6822979604247863,1.076274683906914
151400000000.0,0.6796393774644502,1.0060133486493072
151550000000.0,0.6785619541605433,0.9394484752783406
151700000000.0,0.6781310171452526,0.872545469836858
151850000000.0,0.6778361440198069,0.8037825775733234
152000000000.0,0.6766344951823553,0.7355029053331632
152150000000.0,0.6769959500016876,0.6686903108060905
152300000000.0,0.6779138668375618,0.6006137669548847
152450000000.0,0.6781014073064386,0.5309475021747793
152600000000.0,0.6782884819306176,0.4616615028841698
152750000000.0,0.6797555172732705,0.3947451708455662
152900000000.0,0.6816538737462077,0.3259351346762809
153050000000.0,0.683558307417788,0.25406026392118397
153200000000.0,0.6841668056300646,0.18303037141188958
153350000000.0,0.6855470945256538,0.1118473799262775
153500000000.0,0.6860664175109363,0.04085717525176763
153650000000.0,0.6851163649014063,-0.030968323962515355
153800000000.0,0.6835402873288989,-0.10078208566041517
153950000000.0,0.6838849789110905,-0.1709730014959031
154100000000.0,0.6836771052526102,-0.24069820089731542
154250000000.0,0.6818078985923419,-0.30995478873536014
154400000000.0,0.6807087216379828,-0.37729671480842336
154550000000.0,0.6820027220836891,-0.44506568148633213
154700000000.0,0.6829396122859945,-0.5136966900325772
154850000000.0,0.6828033803462743,-0.5848810420693291
155000000000.0,0.6816939109082707,-0.6548829714752552
155150000000.0,0.6819001645860033,-0.721881249305717
155300000000.0,0.6830864524889306,-0.7903197794159529
155450000000.0,0.6831514508447527,-0.8617184769211548
155600000000.0,0.6834067520192536,-0.9321840674335404
155750000000.0,0.6851355502101153,-1.001092868048122
155900000000.0,0.6874785800854534,-1.0718516595422007
156050000000.0,0.68702029060576,-1.1470730238922742
156200000000.0,0.6853397659000088,-1.2209639242200319
156350000000.0,0.6845716437761001,-1.2914818958252947
156500000000.0,0.6844771605808085,-1.363182839079751
156650000000.0,0.6836315945588698,-1.4378406589127855
156800000000.0,0.6809842291763131,-1.5122998439607587
156950000000.0,0.6779507944772815,-1.58154511165818
157100000000.0,0.675834200122366,-1.6523257752790546
157250000000.0,0.6743432143434843,-1.7252220734543031
157400000000.0,0.6721280488579994,-1.7962059807837871
157550000000.0,0.6690159953266525,-1.862844676880985
157700000000.0,0.6663433638865982,-1.929251444879319
157850000000.0,0.6662940613684476,-1.9987841028498348
158000000000.0,0.6651507423170744,-2.069485123084648
158150000000.0,0.6622644328077492,-2.1368969837484015
158300000000.0,0.6602260205384411,-2.202596886776041
158450000000.0,0.6617151454294161,-2.268957193455856
158600000000.0,0.6632146052390782,-2.339451618898305
158750000000.0,0.6617637505779189,-2.4107067254225316
158900000000.0,0.659724003077298,-2.479833140442219
159050000000.0,0.6612101438927376,-2.547951619142294
159200000000.0,0.6615817769525583,-2.617848053118143
159350000000.0,0.6585033336041195,-2.6889506537436096
159500000000.0,0.6550696052298622,-2.7583299766975746
159650000000.0,0.6555737727324541,-2.825465168661132
159800000000.0,0.65636643450908,-2.895225833351696
159950000000.0,0.6541591042048416,-2.9670789530662893
160100000000.0,0.6502844518568973,-3.0366260060644565
160250000000.0,0.6491964828195262,-3.1025377759746116
160400000000.0,0.6485482777610546,3.111309888759291
160550000000.0,0.645424705393813,3.0398718355057865
160700000000.0,0.6419095704459491,2.973203139360002
160850000000.0,0.6400110801495905,2.9086859678098413
161000000000.0,0.6393405016090543,2.8431593650460356
161150000000.0,0.6385896934672382,2.773993842529866
161300000000.0,0.6367494932583906,2.703652898485237
161450000000.0,0.6336642644470097,2.6373908815216307
161600000000.0,0.6320754604139726,2.5746874642546795
161750000000.0,0.632391754878892,2.5091117338911326
161900000000.0,0.6315721788007701,2.4417639642351996
162050000000.0,0.6306406255779619,2.3777700692458126
162200000000.0,0.6324666766874155,2.3142009281876335
162350000000.0,0.636998234315236,2.2479104161510315
162500000000.0,0.641101431607709,2.1786702423921147
162650000000.0,0.6436270483537483,2.10750565811139
162800000000.0,0.6467006382868946,2.0353113021494775
162950000000.0,0.6502346806176497,1.9605802631280935
163100000000.0,0.6513828764890772,1.8835895092183819
163250000000.0,0.6487870423969603,1.8079957502263546
163400000000.0,0.6467938306112279,1.7366286193602596
163550000000.0,0.6458405064430985,1.6637643375021116
163700000000.0,0.6431602559264478,1.5917249259971245
163850000000.0,0.6387411180265821,1.5214737741195663
164000000000.0,0.6352478087962004,1.4578608630355399
164150000000.0,0.6332903390054117,1.393401016481116
164300000000.0,0.6314114381651396,1.3300894120066895
164450000000.0,0.6306457413899637,1.2620923427523452
164600000000.0,0.6285588957011684,1.1990990209351413
164750000000.0,0.6268974237145765,1.139901516809312
164900000000.0,0.6308268391645531,1.0797333658432968
165050000000.0,0.6319114432110963,1.016268808948994
165200000000.0,0.6324895553884052,0.9504663481052151
165350000000.0,0.6371756456055108,0.8872349571356948
165500000000.0,0.6416603899198062,0.8237793051532016
165650000000.0,0.6453827914609335,0.7550088502737157
165800000000.0,0.6501119888134329,0.6839311405432305
165950000000.0,0.6541206858162701,0.6139963333542496
166100000000.0,0.6605949045059603,0.5403711516028186
166250000000.0,0.6617832261361483,0.4591012281389258
166400000000.0,0.6658714467615878,0.38000628735046366
166550000000.0,0.6716914938793761,0.30841417752602923
166700000000.0,0.6693103057616083,0.21452148163249615
166850000000.0,0.6663198659482183,0.14292756000193582
167000000000.0,0.6578504063437666,0.06903932248692324
167150000000.0,0.649870951034751,-0.0023981677373030048
167300000000.0,0.6621203650278119,-0.09351994722335862
167450000000.0,0.661388274244241,-0.17019059917614893
167600000000.0,0.6453044882181364,-0.24784817911831314
167750000000.0,0.6688282660047877,-0.3250964663811778
167900000000.0,0.6644099026666954,-0.41020929869739076
168050000000.0,0.6442307452321738,-0.49600646481025673
168200000000.0,0.6744168851533856,-0.5210075315641568
168350000000.0,0.6400206935842555,-0.5788640840166174
168500000000.0,0.5788457205317407,-0.6062556620085299
168650000000.0,0.6678546218946816,-0.655039445368603
168800000000.0,0.7189474895993225,-0.795270180341744
168950000000.0,1.082873521482929,-0.4047763380247157
169100000000.0,0.640387363354244,-0.8894000083485285
169250000000.0,0.5975251027786879,-0.9571297456411667
169400000000.0,0.7331169153820629,-0.9616964721376751
169550000000.0,0.5931922708402879,-1.2194246752108828
169700000000.0,0.6150283632633955,-1.28445160705862
169850000000.0,0.5685634459207147,-1.5580841298072567
170000000000.0,0.5863593926964592,-1.3738920598403639

